On the Sensing Performance of FMCW-based Integrated Sensing and Communications with Arbitrary Constellations

Integrated sensing and communications (ISAC) is expected to play a major role in numerous future applications, e.g., smart cities. Leveraging native radar signals like the frequency modulated continuous wave (FMCW) waveform additionally for data transmission offers a highly efficient use of valuable physical radio frequency (RF) resources allocated for automotive radar applications. In this paper, we propose the adoption of higher-order modulation formats for data modulation onto an FMCW waveform and provide a comprehensive overview of the entire signal processing chain. We evaluate the impact of each component on the overall sensing performance. While alignment algorithms are essential for removing the information signal at the sensing receiver, they also introduce significant dispersion to the received signal. We analyze this effect in detail. Notably, we demonstrate that the impact of non-constant amplitude modulation on sensing performance is statistically negligible when the complete signal processing chain is considered. This finding highlights the potential for achieving high data rates in FMCW-ISAC systems without compromising the sensing capabilities.

==> disp.csv <==
t, disp
1.000000000000000000e+00,8.087881158541743165e-01
2.000000000000000000e+00,7.728980496228783359e-01
3.000000000000000000e+00,7.572152822052705679e-01
4.000000000000000000e+00,7.631053221876027415e-01
5.000000000000000000e+00,7.879433107506560452e-01
6.000000000000000000e+00,8.263041643252456714e-01
7.000000000000000000e+00,8.718810797497988929e-01
8.000000000000000000e+00,9.189671666731741295e-01
9.000000000000000000e+00,9.631440856897166558e-01
1.000000000000000000e+01,1.001416446518793579e+00
1.100000000000000000e+01,1.032097931895096465e+00
1.200000000000000000e+01,1.054626134607561605e+00
1.300000000000000000e+01,1.069374911644301429e+00
1.400000000000000000e+01,1.077479083179551989e+00
1.500000000000000000e+01,1.080665229196932753e+00
1.600000000000000000e+01,1.081075975144939028e+00
1.700000000000000000e+01,1.081075975144937695e+00
1.800000000000000000e+01,1.083034730941124790e+00
1.900000000000000000e+01,1.089094960954450908e+00
2.000000000000000000e+01,1.100952954553543028e+00
2.100000000000000000e+01,1.119690879063519384e+00
2.200000000000000000e+01,1.145699223758509522e+00
2.300000000000000000e+01,1.178706026994249090e+00
2.400000000000000000e+01,1.217897692677228916e+00
2.500000000000000000e+01,1.262091856352761665e+00
2.600000000000000000e+01,1.309917550235297989e+00
2.700000000000000000e+01,1.359969549347483930e+00
2.800000000000000000e+01,1.410921537000549231e+00
2.900000000000000000e+01,1.461597293773485351e+00
3.000000000000000000e+01,1.511007056556926909e+00
3.100000000000000000e+01,1.558358534431972142e+00
3.200000000000000000e+01,1.603051249707017956e+00
3.300000000000000000e+01,1.644660904667971879e+00
3.400000000000000000e+01,1.682918472388908793e+00
3.500000000000000000e+01,1.717687102628074447e+00
3.600000000000000000e+01,1.748938784825490478e+00
3.700000000000000000e+01,1.776731940767244611e+00
3.800000000000000000e+01,1.801190622500628669e+00
3.900000000000000000e+01,1.822485675030674379e+00
4.000000000000000000e+01,1.840818022173359880e+00
4.100000000000000000e+01,1.856404104290748203e+00
4.200000000000000000e+01,1.869463411729935354e+00
4.300000000000000000e+01,1.880208001989683630e+00
4.400000000000000000e+01,1.888833853280984743e+00
4.500000000000000000e+01,1.895513887688214938e+00
4.600000000000000000e+01,1.900392491267019812e+00
4.700000000000000000e+01,1.903581364827251932e+00
4.800000000000000000e+01,1.905156556761154141e+00
4.900000000000000000e+01,1.905156556761154141e+00
5.000000000000000000e+01,1.903581364827252154e+00
5.100000000000000000e+01,1.900392491267019812e+00
5.200000000000000000e+01,1.895513887688214938e+00
5.300000000000000000e+01,1.888833853280984965e+00
5.400000000000000000e+01,1.880208001989683186e+00
5.500000000000000000e+01,1.869463411729935576e+00
5.600000000000000000e+01,1.856404104290748203e+00
5.700000000000000000e+01,1.840818022173360102e+00
5.800000000000000000e+01,1.822485675030674157e+00
5.900000000000000000e+01,1.801190622500628669e+00
6.000000000000000000e+01,1.776731940767244833e+00
6.100000000000000000e+01,1.748938784825490478e+00
6.200000000000000000e+01,1.717687102628074447e+00
6.300000000000000000e+01,1.682918472388908793e+00
6.400000000000000000e+01,1.644660904667971879e+00
6.500000000000000000e+01,1.603051249707017956e+00
6.600000000000000000e+01,1.558358534431972142e+00
6.700000000000000000e+01,1.511007056556926464e+00
6.800000000000000000e+01,1.461597293773485573e+00
6.900000000000000000e+01,1.410921537000549231e+00
7.000000000000000000e+01,1.359969549347483708e+00
7.100000000000000000e+01,1.309917550235297989e+00
7.200000000000000000e+01,1.262091856352761443e+00
7.300000000000000000e+01,1.217897692677228916e+00
7.400000000000000000e+01,1.178706026994249090e+00
7.500000000000000000e+01,1.145699223758509522e+00
7.600000000000000000e+01,1.119690879063519384e+00
7.700000000000000000e+01,1.100952954553543028e+00
7.800000000000000000e+01,1.089094960954451130e+00
7.900000000000000000e+01,1.083034730941124790e+00
8.000000000000000000e+01,1.081075975144937917e+00
8.100000000000000000e+01,1.081075975144938806e+00
8.200000000000000000e+01,1.080665229196932975e+00
8.300000000000000000e+01,1.077479083179551766e+00
8.400000000000000000e+01,1.069374911644301207e+00
8.500000000000000000e+01,1.054626134607561605e+00
8.600000000000000000e+01,1.032097931895096465e+00
8.700000000000000000e+01,1.001416446518793579e+00
8.800000000000000000e+01,9.631440856897166558e-01
8.900000000000000000e+01,9.189671666731741295e-01
9.000000000000000000e+01,8.718810797497988929e-01
9.100000000000000000e+01,8.263041643252456714e-01
9.200000000000000000e+01,7.879433107506560452e-01
9.300000000000000000e+01,7.631053221876027415e-01
9.400000000000000000e+01,7.572152822052704568e-01
9.500000000000000000e+01,7.728980496228782249e-01
9.600000000000000000e+01,8.087881158541743165e-01
9.700000000000000000e+01,8.599917298243866526e-01
9.800000000000000000e+01,9.197333629903683416e-01
9.900000000000000000e+01,9.810043617331898336e-01
1.000000000000000000e+02,1.037596654148315256e+00
1.010000000000000000e+02,1.084591830345027041e+00
1.020000000000000000e+02,1.118567308004674521e+00
1.030000000000000000e+02,1.137695074959358177e+00
1.040000000000000000e+02,1.141796612246828158e+00
1.050000000000000000e+02,1.132346306967113803e+00
1.060000000000000000e+02,1.112371830892461944e+00
1.070000000000000000e+02,1.086167338102233648e+00
1.080000000000000000e+02,1.058721074780434757e+00
1.090000000000000000e+02,1.034805128212934466e+00
1.100000000000000000e+02,1.017838435937735042e+00
1.110000000000000000e+02,1.008888825669592260e+00
1.120000000000000000e+02,1.006313753024309809e+00
1.130000000000000000e+02,1.006313753024310254e+00
1.140000000000000000e+02,1.004204668938142309e+00
1.150000000000000000e+02,9.959286995109551954e-01
1.160000000000000000e+02,9.793996875121537826e-01
1.170000000000000000e+02,9.554845851203410678e-01
1.180000000000000000e+02,9.284824455833855517e-01
1.190000000000000000e+02,9.057895995816221957e-01
1.200000000000000000e+02,8.962127390875624933e-01
1.210000000000000000e+02,9.067203992407998348e-01
1.220000000000000000e+02,9.388801467410886614e-01
1.230000000000000000e+02,9.874720064387432217e-01
1.240000000000000000e+02,1.042308941984927628e+00
1.250000000000000000e+02,1.091605262104923257e+00
1.260000000000000000e+02,1.124891782286749242e+00
1.270000000000000000e+02,1.134886067907071805e+00
1.280000000000000000e+02,1.118617039011137182e+00
1.290000000000000000e+02,1.078152092546732277e+00
1.300000000000000000e+02,1.021011117632195431e+00
1.310000000000000000e+02,9.599318734680675202e-01
1.320000000000000000e+02,9.109685734843459004e-01
1.330000000000000000e+02,8.885500203234608652e-01
1.340000000000000000e+02,8.984154772210207751e-01
1.350000000000000000e+02,9.340537598753628767e-01
1.360000000000000000e+02,9.807751884599084091e-01
1.370000000000000000e+02,1.023252121451192043e+00
1.380000000000000000e+02,1.050795298298170311e+00
1.390000000000000000e+02,1.059333249469423421e+00
1.400000000000000000e+02,1.051260623323599264e+00
1.410000000000000000e+02,1.033810507266985201e+00
1.420000000000000000e+02,1.016011873051307246e+00
1.430000000000000000e+02,1.004684574824941334e+00
1.440000000000000000e+02,1.001189817782770497e+00
1.450000000000000000e+02,1.001189817782769609e+00
1.460000000000000000e+02,9.978790946267849238e-01
1.470000000000000000e+02,9.866800339765199324e-01
1.480000000000000000e+02,9.688887372901847650e-01
1.490000000000000000e+02,9.525464765350252216e-01
1.500000000000000000e+02,9.492811146970305813e-01
1.510000000000000000e+02,9.672149031244130502e-01
1.520000000000000000e+02,1.004091305423130853e+00
1.530000000000000000e+02,1.046793814881726181e+00
1.540000000000000000e+02,1.077627765422654926e+00
1.550000000000000000e+02,1.082102519871975144e+00
1.560000000000000000e+02,1.054662858126595770e+00
1.570000000000000000e+02,1.002034234621992814e+00
1.580000000000000000e+02,9.438990960235936756e-01
1.590000000000000000e+02,9.078882344258510928e-01
1.600000000000000000e+02,9.147870390567236498e-01
1.610000000000000000e+02,9.617991926133380165e-01
1.620000000000000000e+02,1.023996621486159775e+00
1.630000000000000000e+02,1.072004523974673385e+00
1.640000000000000000e+02,1.086347247747391220e+00
1.650000000000000000e+02,1.063052269529604965e+00
1.660000000000000000e+02,1.014096874841603935e+00
1.670000000000000000e+02,9.635857834532963739e-01
1.680000000000000000e+02,9.371475403433522366e-01
1.690000000000000000e+02,9.458706338254193602e-01
1.700000000000000000e+02,9.786379072937335666e-01
1.710000000000000000e+02,1.012938268581452306e+00
1.720000000000000000e+02,1.031393137434439833e+00
1.730000000000000000e+02,1.030004051637596119e+00
1.740000000000000000e+02,1.016934758030641595e+00
1.750000000000000000e+02,1.004741654235181469e+00
1.760000000000000000e+02,1.000368112466371029e+00
1.770000000000000000e+02,1.000368112466371251e+00
1.780000000000000000e+02,9.960786919668938033e-01
1.790000000000000000e+02,9.838855925818303927e-01
1.800000000000000000e+02,9.713060055484834532e-01
1.810000000000000000e+02,9.727334969833765221e-01
1.820000000000000000e+02,9.957097425543630642e-01
1.830000000000000000e+02,1.030045469093364030e+00
1.840000000000000000e+02,1.052894779026189997e+00
1.850000000000000000e+02,1.044935362504315624e+00
1.860000000000000000e+02,1.004678102863101774e+00
1.870000000000000000e+02,9.543424127260405898e-01
1.880000000000000000e+02,9.310271045178987182e-01
1.890000000000000000e+02,9.573471173900480746e-01
1.900000000000000000e+02,1.015937457277721334e+00
1.910000000000000000e+02,1.064591672753132157e+00
1.920000000000000000e+02,1.070139265985940780e+00
1.930000000000000000e+02,1.027976251724096235e+00
1.940000000000000000e+02,9.658156077096471392e-01
1.950000000000000000e+02,9.304179983112244035e-01
1.960000000000000000e+02,9.503686305525474998e-01
1.970000000000000000e+02,1.005743684990385800e+00
1.980000000000000000e+02,1.050718984804561718e+00
1.990000000000000000e+02,1.054717391621804223e+00
2.000000000000000000e+02,1.019863130468199541e+00
2.010000000000000000e+02,9.761764793938200180e-01
2.020000000000000000e+02,9.585129772144319604e-01
2.030000000000000000e+02,9.755934831485900682e-01
2.040000000000000000e+02,1.004932302536325706e+00
2.050000000000000000e+02,1.020628329201510365e+00
2.060000000000000000e+02,1.016547174934238518e+00
2.070000000000000000e+02,1.005262521396097286e+00
2.080000000000000000e+02,1.000149968877662277e+00
2.090000000000000000e+02,1.000149968877662721e+00
2.100000000000000000e+02,9.950755084348944512e-01
2.110000000000000000e+02,9.838304181531005721e-01
2.120000000000000000e+02,9.808455108954080570e-01
2.130000000000000000e+02,9.988935768378723878e-01
2.140000000000000000e+02,1.027064292363387921e+00
2.150000000000000000e+02,1.036611856240204022e+00
2.160000000000000000e+02,1.010695616809264230e+00
2.170000000000000000e+02,9.670524340069991398e-01
2.180000000000000000e+02,9.504084299830027893e-01
2.190000000000000000e+02,9.851502159173567419e-01
2.200000000000000000e+02,1.038925465942500681e+00
2.210000000000000000e+02,1.057593862516719385e+00
2.220000000000000000e+02,1.019934984153308077e+00
2.230000000000000000e+02,9.593907458867302340e-01
2.240000000000000000e+02,9.405940086936386280e-01
2.250000000000000000e+02,9.864409282969123227e-01
2.260000000000000000e+02,1.044933826891408346e+00
2.270000000000000000e+02,1.055534549805536182e+00
2.280000000000000000e+02,1.009651635292811545e+00
2.290000000000000000e+02,9.564097582891190052e-01
2.300000000000000000e+02,9.550053673884589811e-01
2.310000000000000000e+02,1.001972310208897321e+00
2.320000000000000000e+02,1.039724761758381355e+00
2.330000000000000000e+02,1.031227145007885815e+00
2.340000000000000000e+02,9.930291293883450887e-01
2.350000000000000000e+02,9.707712707106214145e-01
2.360000000000000000e+02,9.842620320220158980e-01
2.370000000000000000e+02,1.008124709031011701e+00
2.380000000000000000e+02,1.014440383883728813e+00
2.390000000000000000e+02,1.005739656852590480e+00
2.400000000000000000e+02,1.000072681273551867e+00
2.410000000000000000e+02,1.000072681273551867e+00
2.420000000000000000e+02,9.944202565853053066e-01
2.430000000000000000e+02,9.858788588360029026e-01
2.440000000000000000e+02,9.934433593197874446e-01
2.450000000000000000e+02,1.017308402887562524e+00
2.460000000000000000e+02,1.026386992910154339e+00
2.470000000000000000e+02,9.997579057465669772e-01
2.480000000000000000e+02,9.653501355364100256e-01
2.490000000000000000e+02,9.743828857759772033e-01
2.500000000000000000e+02,1.022405260964091678e+00
2.510000000000000000e+02,1.045669217440853282e+00
2.520000000000000000e+02,1.008652661895329761e+00
2.530000000000000000e+02,9.555941795847179288e-01
2.540000000000000000e+02,9.634827211843891570e-01
2.550000000000000000e+02,1.024162172330412623e+00
2.560000000000000000e+02,1.052255599823941568e+00
2.570000000000000000e+02,1.009371045381623366e+00
2.580000000000000000e+02,9.535331435213277862e-01
2.590000000000000000e+02,9.666916248237401588e-01
2.600000000000000000e+02,1.026471985801425735e+00
2.610000000000000000e+02,1.045153422496576168e+00
2.620000000000000000e+02,1.000893066562354550e+00
2.630000000000000000e+02,9.602116822542767771e-01
2.640000000000000000e+02,9.814902236145035541e-01
2.650000000000000000e+02,1.024572155744710944e+00
2.660000000000000000e+02,1.026226185968714955e+00
2.670000000000000000e+02,9.930781157828607597e-01
2.680000000000000000e+02,9.783182623115115328e-01
2.690000000000000000e+02,9.961792205368481534e-01
2.700000000000000000e+02,1.010859892703985796e+00
2.710000000000000000e+02,1.006049719217539495e+00
2.720000000000000000e+02,1.000039748000314477e+00
2.730000000000000000e+02,1.000039748000314699e+00
2.740000000000000000e+02,9.940330211198085131e-01
2.750000000000000000e+02,9.895130621573200447e-01
2.760000000000000000e+02,1.004977603296478561e+00
2.770000000000000000e+02,1.020914256042485757e+00
2.780000000000000000e+02,1.003024982136679011e+00
2.790000000000000000e+02,9.723299059567537261e-01
2.800000000000000000e+02,9.861974932305113128e-01
2.810000000000000000e+02,1.029316624441653616e+00
2.820000000000000000e+02,1.026968957488352929e+00
2.830000000000000000e+02,9.753507043180422720e-01
2.840000000000000000e+02,9.631492464291205868e-01
2.850000000000000000e+02,1.018102235157534841e+00
2.860000000000000000e+02,1.044074790303259892e+00
2.870000000000000000e+02,9.936776443827928240e-01
2.880000000000000000e+02,9.533100923543247340e-01
2.890000000000000000e+02,9.985857092211989361e-01
2.900000000000000000e+02,1.045483529602113215e+00
2.910000000000000000e+02,1.011723018270943575e+00
2.920000000000000000e+02,9.589357371601973101e-01
2.930000000000000000e+02,9.842636103828669158e-01
2.940000000000000000e+02,1.035047530293840889e+00
2.950000000000000000e+02,1.019674353710749548e+00
2.960000000000000000e+02,9.725583652141601698e-01
2.970000000000000000e+02,9.812769087206369978e-01
2.980000000000000000e+02,1.020346321936853817e+00
2.990000000000000000e+02,1.016495684344642214e+00
3.000000000000000000e+02,9.870887471072310460e-01
3.010000000000000000e+02,9.882054579149535112e-01
3.020000000000000000e+02,1.006335842877943643e+00
3.030000000000000000e+02,1.006149871522280081e+00
3.040000000000000000e+02,1.000023800251962580e+00
3.050000000000000000e+02,1.000023800251962136e+00
3.060000000000000000e+02,9.938977289816478544e-01
3.070000000000000000e+02,9.940846092933793843e-01
3.080000000000000000e+02,1.012215338557706623e+00
3.090000000000000000e+02,1.011120046148299201e+00
3.100000000000000000e+02,9.817153245165551878e-01
3.110000000000000000e+02,9.856913079198802441e-01
3.120000000000000000e+02,1.024777281347582614e+00
3.130000000000000000e+02,1.016416507865271601e+00
3.140000000000000000e+02,9.693382422146503696e-01
3.150000000000000000e+02,9.854770996088388912e-01
3.160000000000000000e+02,1.036357864509670268e+00
3.170000000000000000e+02,1.012313712693216017e+00
3.180000000000000000e+02,9.596729195643928234e-01
3.190000000000000000e+02,9.951821965156057992e-01
3.200000000000000000e+02,1.042271695134774356e+00
3.210000000000000000e+02,9.989653811356741242e-01
3.220000000000000000e+02,9.587836279866158717e-01
3.230000000000000000e+02,1.010917942621398113e+00
3.240000000000000000e+02,1.036968574106732044e+00
3.250000000000000000e+02,9.830769635288298947e-01
3.260000000000000000e+02,9.708077102093997102e-01
3.270000000000000000e+02,1.022670530485665141e+00
3.280000000000000000e+02,1.020121003253491088e+00
3.290000000000000000e+02,9.766189798680551259e-01
3.300000000000000000e+02,9.902330253331129706e-01
3.310000000000000000e+02,1.020414242924648107e+00
3.320000000000000000e+02,1.002352948999373217e+00
3.330000000000000000e+02,9.861388143596653277e-01
3.340000000000000000e+02,1.001545664331776608e+00
3.350000000000000000e+02,1.006024981710383681e+00
3.360000000000000000e+02,1.000015324273906270e+00
3.370000000000000000e+02,1.000015324273907380e+00
3.380000000000000000e+02,9.940082778105766570e-01
3.390000000000000000e+02,9.988598900149886495e-01
3.400000000000000000e+02,1.013612706643953754e+00
3.410000000000000000e+02,9.960307751530944609e-01
3.420000000000000000e+02,9.814884544438694514e-01
3.430000000000000000e+02,1.014967842847180002e+00
3.440000000000000000e+02,1.016836755961714855e+00
3.450000000000000000e+02,9.733538799505754291e-01
3.460000000000000000e+02,9.945577005701783380e-01
3.470000000000000000e+02,1.033831701851390283e+00
3.480000000000000000e+02,9.892441325594906187e-01
3.490000000000000000e+02,9.694324438285174539e-01
3.500000000000000000e+02,1.029172669390433725e+00
3.510000000000000000e+02,1.016786866121479171e+00
3.520000000000000000e+02,9.614306006117546710e-01
3.530000000000000000e+02,1.006344939522254567e+00
3.540000000000000000e+02,1.034890498787975011e+00
3.550000000000000000e+02,9.748888911121859069e-01
3.560000000000000000e+02,9.825106287824150186e-01
3.570000000000000000e+02,1.034221997638333335e+00
3.580000000000000000e+02,9.966088795735986716e-01
3.590000000000000000e+02,9.722269763692126254e-01
3.600000000000000000e+02,1.020148700734030855e+00
3.610000000000000000e+02,1.011589214805506787e+00
3.620000000000000000e+02,9.773832809018537793e-01
3.630000000000000000e+02,1.004670991942891778e+00
3.640000000000000000e+02,1.013684510743128930e+00
3.650000000000000000e+02,9.897866861637810709e-01
3.660000000000000000e+02,9.971986443982786552e-01
3.670000000000000000e+02,1.005674948992624884e+00
3.680000000000000000e+02,1.000010496796101434e+00
3.690000000000000000e+02,1.000010496796101434e+00
3.700000000000000000e+02,9.943555028412653929e-01
3.710000000000000000e+02,1.003119834274084132e+00
3.720000000000000000e+02,1.009594101542001132e+00
3.730000000000000000e+02,9.856968474257562507e-01
3.740000000000000000e+02,9.991820444549931457e-01
3.750000000000000000e+02,1.020726463358885061e+00
3.760000000000000000e+02,9.823601104662895711e-01
3.770000000000000000e+02,9.911644426597148172e-01
3.780000000000000000e+02,1.029548074372629740e+00
3.790000000000000000e+02,9.837851725898140165e-01
3.800000000000000000e+02,9.826354786335307345e-01
3.810000000000000000e+02,1.034436519077256200e+00
3.820000000000000000e+02,9.877257541451049949e-01
3.830000000000000000e+02,9.763233418011308951e-01
3.840000000000000000e+02,1.035450661319395449e+00
3.850000000000000000e+02,9.918491669243058029e-01
3.860000000000000000e+02,9.736473016060266383e-01
3.870000000000000000e+02,1.033380242182140307e+00
3.880000000000000000e+02,9.946809327102834608e-01
3.890000000000000000e+02,9.748791898586183224e-01
3.900000000000000000e+02,1.028998556420497090e+00
3.910000000000000000e+02,9.958920684076242313e-01
3.920000000000000000e+02,9.794898033000203341e-01
3.930000000000000000e+02,1.022722422005824194e+00
3.940000000000000000e+02,9.961934036729449549e-01
3.950000000000000000e+02,9.863779155595828740e-01
3.960000000000000000e+02,1.014681065818679340e+00
3.970000000000000000e+02,9.970179779641817897e-01
3.980000000000000000e+02,9.939222678422030555e-01
3.990000000000000000e+02,1.005110707334361919e+00
4.000000000000000000e+02,1.000007605391519228e+00
4.010000000000000000e+02,1.000007605391519228e+00
4.020000000000000000e+02,9.949235261017466136e-01
4.030000000000000000e+02,1.006261606002457398e+00
4.040000000000000000e+02,1.002282993786981047e+00
4.050000000000000000e+02,9.861706085237655905e-01
4.060000000000000000e+02,1.015448617206684334e+00
4.070000000000000000e+02,9.988797160159267330e-01
4.080000000000000000e+02,9.819332183997330210e-01
4.090000000000000000e+02,1.025183522020699955e+00
4.100000000000000000e+02,9.896072618718330105e-01
4.110000000000000000e+02,9.851462840122531261e-01
4.120000000000000000e+02,1.031292812265499181e+00
4.130000000000000000e+02,9.771957984423855770e-01
4.140000000000000000e+02,9.964157124977178759e-01
4.150000000000000000e+02,1.029437652188149865e+00
4.160000000000000000e+02,9.674710635689187654e-01
4.170000000000000000e+02,1.012119110430587332e+00
4.180000000000000000e+02,1.017925379249741802e+00
4.190000000000000000e+02,9.669699803096869495e-01
4.200000000000000000e+02,1.024863397746732963e+00
4.210000000000000000e+02,1.000441810849205027e+00
4.220000000000000000e+02,9.779675229575918172e-01
4.230000000000000000e+02,1.027322796358068224e+00
4.240000000000000000e+02,9.860253869726076648e-01
4.250000000000000000e+02,9.946724632005614630e-01
4.260000000000000000e+02,1.017989443349018641e+00
4.270000000000000000e+02,9.834494663870460007e-01
4.280000000000000000e+02,1.005889418172696725e+00
4.290000000000000000e+02,1.004681814397306638e+00
4.300000000000000000e+02,9.921606161211699026e-01
4.310000000000000000e+02,1.004352413106390340e+00
4.320000000000000000e+02,1.000005816741487141e+00
4.330000000000000000e+02,1.000005816741486475e+00
4.340000000000000000e+02,9.956889758949276636e-01
4.350000000000000000e+02,1.007880796704857529e+00
4.360000000000000000e+02,9.947507743077679265e-01
4.370000000000000000e+02,9.959691721834070810e-01
4.380000000000000000e+02,1.015084822476288506e+00
4.390000000000000000e+02,9.805486063956858622e-01
4.400000000000000000e+02,1.012630826295685571e+00
4.410000000000000000e+02,1.004134653474976213e+00
4.420000000000000000e+02,9.792708317456975120e-01
4.430000000000000000e+02,1.028664944201274301e+00
4.440000000000000000e+02,9.784280145957270358e-01
4.450000000000000000e+02,1.003380592066225097e+00
4.460000000000000000e+02,1.019009583990798440e+00
4.470000000000000000e+02,9.681562931481700884e-01
4.480000000000000000e+02,1.030136510513964820e+00
4.490000000000000000e+02,9.863013922178887061e-01
4.500000000000000000e+02,9.926428685296201371e-01
4.510000000000000000e+02,1.025744683210361385e+00
4.520000000000000000e+02,9.688269489520190403e-01
4.530000000000000000e+02,1.023367934743743435e+00
4.540000000000000000e+02,9.939453680915839584e-01
4.550000000000000000e+02,9.893987255342202580e-01
4.560000000000000000e+02,1.021505840386378594e+00
4.570000000000000000e+02,9.780984776430690086e-01
4.580000000000000000e+02,1.014081273477736911e+00
4.590000000000000000e+02,9.973847503468290521e-01
4.600000000000000000e+02,9.938079988364347805e-01
4.610000000000000000e+02,1.009803775871993103e+00
4.620000000000000000e+02,9.921015914719525375e-01
4.630000000000000000e+02,1.003428149078576137e+00
4.640000000000000000e+02,1.000004699317976531e+00
4.650000000000000000e+02,1.000004699317976975e+00
4.660000000000000000e+02,9.966213665115217779e-01
4.670000000000000000e+02,1.007823302663760634e+00
4.680000000000000000e+02,9.899471265313517510e-01
4.690000000000000000e+02,1.007726310590614016e+00
4.700000000000000000e+02,9.998540675897213958e-01
4.710000000000000000e+02,9.901824127004547060e-01
4.720000000000000000e+02,1.019389584364615020e+00
4.730000000000000000e+02,9.759956708840963335e-01
4.740000000000000000e+02,1.021638396772847290e+00
4.750000000000000000e+02,9.883942214519361169e-01
4.760000000000000000e+02,9.980918172704902336e-01
4.770000000000000000e+02,1.017430143107526996e+00
4.780000000000000000e+02,9.720515163569043438e-01
4.790000000000000000e+02,1.031921321759246002e+00
4.800000000000000000e+02,9.724855498586212343e-01
4.810000000000000000e+02,1.016914391850387567e+00
4.820000000000000000e+02,9.988080581375962108e-01
4.830000000000000000e+02,9.874901356748028158e-01
4.840000000000000000e+02,1.023905165315316390e+00
4.850000000000000000e+02,9.715511602491003762e-01
4.860000000000000000e+02,1.026665019433061321e+00
4.870000000000000000e+02,9.806584435672800470e-01
4.880000000000000000e+02,1.009648044783348686e+00
4.890000000000000000e+02,1.001021452402335532e+00
4.900000000000000000e+02,9.914194953152509759e-01
4.910000000000000000e+02,1.013021954591441620e+00
4.920000000000000000e+02,9.867007419996071116e-01
4.930000000000000000e+02,1.010586498943276901e+00
4.940000000000000000e+02,9.936474406235790147e-01
4.950000000000000000e+02,1.002372653525269941e+00
4.960000000000000000e+02,1.000004020578325381e+00
4.970000000000000000e+02,1.000004020578325159e+00
4.980000000000000000e+02,9.976840807928158972e-01
4.990000000000000000e+02,1.006201952005557398e+00
5.000000000000000000e+02,9.896313074595494141e-01
5.010000000000000000e+02,1.013517620971307265e+00
5.020000000000000000e+02,9.855420680806592504e-01
5.030000000000000000e+02,1.012720907969294482e+00
5.040000000000000000e+02,9.923325285825279618e-01
5.050000000000000000e+02,1.001032399043159549e+00
5.060000000000000000e+02,1.007991465667652298e+00
5.070000000000000000e+02,9.840079845698290750e-01
5.080000000000000000e+02,1.023699359708503565e+00
5.090000000000000000e+02,9.714072182397289756e-01
5.100000000000000000e+02,1.030707623860866562e+00
5.110000000000000000e+02,9.704988196272016365e-01
5.120000000000000000e+02,1.025560769793323557e+00
5.130000000000000000e+02,9.815220972672270561e-01
5.140000000000000000e+02,1.011109680364780994e+00
5.150000000000000000e+02,9.984553103516283779e-01
5.160000000000000000e+02,9.941953024312990550e-01
5.170000000000000000e+02,1.013538449290548593e+00
5.180000000000000000e+02,9.818238102609387896e-01
5.190000000000000000e+02,1.021476368257479450e+00
5.200000000000000000e+02,9.778015658849850134e-01
5.210000000000000000e+02,1.021121001717562704e+00
5.220000000000000000e+02,9.815177669841033126e-01
5.230000000000000000e+02,1.014881946679635938e+00
5.240000000000000000e+02,9.892148432894750654e-01
5.250000000000000000e+02,1.006936412130353009e+00
5.260000000000000000e+02,9.964348950978690889e-01
5.270000000000000000e+02,1.001225927547767069e+00
5.280000000000000000e+02,1.000003654697562805e+00
5.290000000000000000e+02,1.000003654697562805e+00
5.300000000000000000e+02,9.988357208078265659e-01
5.310000000000000000e+02,1.003376727253477263e+00
5.320000000000000000e+02,9.937303379710297202e-01
5.330000000000000000e+02,1.009798281839789702e+00
5.340000000000000000e+02,9.866261886100667899e-01
5.350000000000000000e+02,1.017034959348329659e+00
5.360000000000000000e+02,9.797312092166128306e-01
5.370000000000000000e+02,1.023063772222501111e+00
5.380000000000000000e+02,9.748122317981294804e-01
5.390000000000000000e+02,1.026595399151500221e+00
5.400000000000000000e+02,9.728015048956415445e-01
5.410000000000000000e+02,1.027202372804269181e+00
5.420000000000000000e+02,9.737494995770242801e-01
5.430000000000000000e+02,1.025177742120302105e+00
5.440000000000000000e+02,9.770389820622102928e-01
5.450000000000000000e+02,1.021270396209209119e+00
5.460000000000000000e+02,9.817139231959127743e-01
5.470000000000000000e+02,1.016406842199876870e+00
5.480000000000000000e+02,9.867882025257395107e-01
5.490000000000000000e+02,1.011463791593540718e+00
5.500000000000000000e+02,9.914578777056288761e-01
5.510000000000000000e+02,1.007118891024475493e+00
5.520000000000000000e+02,9.952027200006355878e-01
5.530000000000000000e+02,1.003780893627831849e+00
5.540000000000000000e+02,9.978004198891964327e-01
5.550000000000000000e+02,1.001584489180048054e+00
5.560000000000000000e+02,9.992880665134916685e-01
5.570000000000000000e+02,1.000427880867161390e+00
5.580000000000000000e+02,9.999004203852159822e-01
5.590000000000000000e+02,1.000031692770101177e+00
5.600000000000000000e+02,1.000003539067225278e+00
5.610000000000000000e+02,1.000003539067225278e+00
5.620000000000000000e+02,1.000031692770100955e+00
5.630000000000000000e+02,9.999004203852159822e-01
5.640000000000000000e+02,1.000427880867161390e+00
5.650000000000000000e+02,9.992880665134915574e-01
5.660000000000000000e+02,1.001584489180048054e+00
5.670000000000000000e+02,9.978004198891966547e-01
5.680000000000000000e+02,1.003780893627831849e+00
5.690000000000000000e+02,9.952027200006358099e-01
5.700000000000000000e+02,1.007118891024475271e+00
5.710000000000000000e+02,9.914578777056287651e-01
5.720000000000000000e+02,1.011463791593540495e+00
5.730000000000000000e+02,9.867882025257395107e-01
5.740000000000000000e+02,1.016406842199876870e+00
5.750000000000000000e+02,9.817139231959127743e-01
5.760000000000000000e+02,1.021270396209209119e+00
5.770000000000000000e+02,9.770389820622102928e-01
5.780000000000000000e+02,1.025177742120302105e+00
5.790000000000000000e+02,9.737494995770240580e-01
5.800000000000000000e+02,1.027202372804268959e+00
5.810000000000000000e+02,9.728015048956413224e-01
5.820000000000000000e+02,1.026595399151500443e+00
5.830000000000000000e+02,9.748122317981294804e-01
5.840000000000000000e+02,1.023063772222501111e+00
5.850000000000000000e+02,9.797312092166128306e-01
5.860000000000000000e+02,1.017034959348329659e+00
5.870000000000000000e+02,9.866261886100667899e-01
5.880000000000000000e+02,1.009798281839789702e+00
5.890000000000000000e+02,9.937303379710297202e-01
5.900000000000000000e+02,1.003376727253477041e+00
5.910000000000000000e+02,9.988357208078265659e-01
5.920000000000000000e+02,1.000003654697563027e+00
5.930000000000000000e+02,1.000003654697562583e+00
5.940000000000000000e+02,1.001225927547766847e+00
5.950000000000000000e+02,9.964348950978690889e-01
5.960000000000000000e+02,1.006936412130352787e+00
5.970000000000000000e+02,9.892148432894750654e-01
5.980000000000000000e+02,1.014881946679635938e+00
5.990000000000000000e+02,9.815177669841033126e-01
6.000000000000000000e+02,1.021121001717562704e+00
6.010000000000000000e+02,9.778015658849850134e-01
6.020000000000000000e+02,1.021476368257479450e+00
6.030000000000000000e+02,9.818238102609387896e-01
6.040000000000000000e+02,1.013538449290548593e+00
6.050000000000000000e+02,9.941953024312990550e-01
6.060000000000000000e+02,9.984553103516282668e-01
6.070000000000000000e+02,1.011109680364780994e+00
6.080000000000000000e+02,9.815220972672270561e-01
6.090000000000000000e+02,1.025560769793323557e+00
6.100000000000000000e+02,9.704988196272016365e-01
6.110000000000000000e+02,1.030707623860866562e+00
6.120000000000000000e+02,9.714072182397290867e-01
6.130000000000000000e+02,1.023699359708503565e+00
6.140000000000000000e+02,9.840079845698290750e-01
6.150000000000000000e+02,1.007991465667652076e+00
6.160000000000000000e+02,1.001032399043159549e+00
6.170000000000000000e+02,9.923325285825277398e-01
6.180000000000000000e+02,1.012720907969294259e+00
6.190000000000000000e+02,9.855420680806591394e-01
6.200000000000000000e+02,1.013517620971307043e+00
6.210000000000000000e+02,9.896313074595494141e-01
6.220000000000000000e+02,1.006201952005557398e+00
6.230000000000000000e+02,9.976840807928157862e-01
6.240000000000000000e+02,1.000004020578324715e+00
6.250000000000000000e+02,1.000004020578325159e+00
6.260000000000000000e+02,1.002372653525269941e+00
6.270000000000000000e+02,9.936474406235789036e-01
6.280000000000000000e+02,1.010586498943276901e+00
6.290000000000000000e+02,9.867007419996071116e-01
6.300000000000000000e+02,1.013021954591441620e+00
6.310000000000000000e+02,9.914194953152510870e-01
6.320000000000000000e+02,1.001021452402335532e+00
6.330000000000000000e+02,1.009648044783348464e+00
6.340000000000000000e+02,9.806584435672801581e-01
6.350000000000000000e+02,1.026665019433061321e+00
6.360000000000000000e+02,9.715511602491003762e-01
6.370000000000000000e+02,1.023905165315316390e+00
6.380000000000000000e+02,9.874901356748025938e-01
6.390000000000000000e+02,9.988080581375962108e-01
6.400000000000000000e+02,1.016914391850387567e+00
6.410000000000000000e+02,9.724855498586212343e-01
6.420000000000000000e+02,1.031921321759246224e+00
6.430000000000000000e+02,9.720515163569044548e-01
6.440000000000000000e+02,1.017430143107526996e+00
6.450000000000000000e+02,9.980918172704902336e-01
6.460000000000000000e+02,9.883942214519361169e-01
6.470000000000000000e+02,1.021638396772847290e+00
6.480000000000000000e+02,9.759956708840963335e-01
6.490000000000000000e+02,1.019389584364615020e+00
6.500000000000000000e+02,9.901824127004547060e-01
6.510000000000000000e+02,9.998540675897213958e-01
6.520000000000000000e+02,1.007726310590614016e+00
6.530000000000000000e+02,9.899471265313517510e-01
6.540000000000000000e+02,1.007823302663760634e+00
6.550000000000000000e+02,9.966213665115218889e-01
6.560000000000000000e+02,1.000004699317976975e+00
6.570000000000000000e+02,1.000004699317976531e+00
6.580000000000000000e+02,1.003428149078576137e+00
6.590000000000000000e+02,9.921015914719525375e-01
6.600000000000000000e+02,1.009803775871992881e+00
6.610000000000000000e+02,9.938079988364347805e-01
6.620000000000000000e+02,9.973847503468290521e-01
6.630000000000000000e+02,1.014081273477736911e+00
6.640000000000000000e+02,9.780984776430690086e-01
6.650000000000000000e+02,1.021505840386378594e+00
6.660000000000000000e+02,9.893987255342202580e-01
6.670000000000000000e+02,9.939453680915840694e-01
6.680000000000000000e+02,1.023367934743743657e+00
6.690000000000000000e+02,9.688269489520190403e-01
6.700000000000000000e+02,1.025744683210361607e+00
6.710000000000000000e+02,9.926428685296201371e-01
6.720000000000000000e+02,9.863013922178887061e-01
6.730000000000000000e+02,1.030136510513964820e+00
6.740000000000000000e+02,9.681562931481700884e-01
6.750000000000000000e+02,1.019009583990798662e+00
6.760000000000000000e+02,1.003380592066225097e+00
6.770000000000000000e+02,9.784280145957270358e-01
6.780000000000000000e+02,1.028664944201274301e+00
6.790000000000000000e+02,9.792708317456977340e-01
6.800000000000000000e+02,1.004134653474976213e+00
6.810000000000000000e+02,1.012630826295685793e+00
6.820000000000000000e+02,9.805486063956858622e-01
6.830000000000000000e+02,1.015084822476288728e+00
6.840000000000000000e+02,9.959691721834070810e-01
6.850000000000000000e+02,9.947507743077679265e-01
6.860000000000000000e+02,1.007880796704857751e+00
6.870000000000000000e+02,9.956889758949278857e-01
6.880000000000000000e+02,1.000005816741486475e+00
6.890000000000000000e+02,1.000005816741487141e+00
6.900000000000000000e+02,1.004352413106390340e+00
6.910000000000000000e+02,9.921606161211699026e-01
6.920000000000000000e+02,1.004681814397306638e+00
6.930000000000000000e+02,1.005889418172696725e+00
6.940000000000000000e+02,9.834494663870460007e-01
6.950000000000000000e+02,1.017989443349018641e+00
6.960000000000000000e+02,9.946724632005614630e-01
6.970000000000000000e+02,9.860253869726076648e-01
6.980000000000000000e+02,1.027322796358068002e+00
6.990000000000000000e+02,9.779675229575917061e-01
7.000000000000000000e+02,1.000441810849205249e+00
7.010000000000000000e+02,1.024863397746732963e+00
7.020000000000000000e+02,9.669699803096870605e-01
7.030000000000000000e+02,1.017925379249741802e+00
7.040000000000000000e+02,1.012119110430587332e+00
7.050000000000000000e+02,9.674710635689187654e-01
7.060000000000000000e+02,1.029437652188149643e+00
7.070000000000000000e+02,9.964157124977176538e-01
7.080000000000000000e+02,9.771957984423855770e-01
7.090000000000000000e+02,1.031292812265498959e+00
7.100000000000000000e+02,9.851462840122531261e-01
7.110000000000000000e+02,9.896072618718330105e-01
7.120000000000000000e+02,1.025183522020700178e+00
7.130000000000000000e+02,9.819332183997330210e-01
7.140000000000000000e+02,9.988797160159267330e-01
7.150000000000000000e+02,1.015448617206684112e+00
7.160000000000000000e+02,9.861706085237657016e-01
7.170000000000000000e+02,1.002282993786981047e+00
7.180000000000000000e+02,1.006261606002457620e+00
7.190000000000000000e+02,9.949235261017466136e-01
7.200000000000000000e+02,1.000007605391519228e+00
7.210000000000000000e+02,1.000007605391519228e+00
7.220000000000000000e+02,1.005110707334361919e+00
7.230000000000000000e+02,9.939222678422030555e-01
7.240000000000000000e+02,9.970179779641817897e-01
7.250000000000000000e+02,1.014681065818679340e+00
7.260000000000000000e+02,9.863779155595828740e-01
7.270000000000000000e+02,9.961934036729450659e-01
7.280000000000000000e+02,1.022722422005824194e+00
7.290000000000000000e+02,9.794898033000203341e-01
7.300000000000000000e+02,9.958920684076242313e-01
7.310000000000000000e+02,1.028998556420497090e+00
7.320000000000000000e+02,9.748791898586183224e-01
7.330000000000000000e+02,9.946809327102834608e-01
7.340000000000000000e+02,1.033380242182140085e+00
7.350000000000000000e+02,9.736473016060266383e-01
7.360000000000000000e+02,9.918491669243059139e-01
7.370000000000000000e+02,1.035450661319395449e+00
7.380000000000000000e+02,9.763233418011308951e-01
7.390000000000000000e+02,9.877257541451047729e-01
7.400000000000000000e+02,1.034436519077256200e+00
7.410000000000000000e+02,9.826354786335307345e-01
7.420000000000000000e+02,9.837851725898140165e-01
7.430000000000000000e+02,1.029548074372629518e+00
7.440000000000000000e+02,9.911644426597148172e-01
7.450000000000000000e+02,9.823601104662895711e-01
7.460000000000000000e+02,1.020726463358884839e+00
7.470000000000000000e+02,9.991820444549931457e-01
7.480000000000000000e+02,9.856968474257562507e-01
7.490000000000000000e+02,1.009594101542001132e+00
7.500000000000000000e+02,1.003119834274084132e+00
7.510000000000000000e+02,9.943555028412653929e-01
7.520000000000000000e+02,1.000010496796101656e+00
7.530000000000000000e+02,1.000010496796101656e+00
7.540000000000000000e+02,1.005674948992624884e+00
7.550000000000000000e+02,9.971986443982785442e-01
7.560000000000000000e+02,9.897866861637810709e-01
7.570000000000000000e+02,1.013684510743128930e+00
7.580000000000000000e+02,1.004670991942891778e+00
7.590000000000000000e+02,9.773832809018537793e-01
7.600000000000000000e+02,1.011589214805506565e+00
7.610000000000000000e+02,1.020148700734030855e+00
7.620000000000000000e+02,9.722269763692128475e-01
7.630000000000000000e+02,9.966088795735986716e-01
7.640000000000000000e+02,1.034221997638333335e+00
7.650000000000000000e+02,9.825106287824150186e-01
7.660000000000000000e+02,9.748888911121859069e-01
7.670000000000000000e+02,1.034890498787975011e+00
7.680000000000000000e+02,1.006344939522254567e+00
7.690000000000000000e+02,9.614306006117546710e-01
7.700000000000000000e+02,1.016786866121479393e+00
7.710000000000000000e+02,1.029172669390433503e+00
7.720000000000000000e+02,9.694324438285174539e-01
7.730000000000000000e+02,9.892441325594905077e-01
7.740000000000000000e+02,1.033831701851390283e+00
7.750000000000000000e+02,9.945577005701783380e-01
7.760000000000000000e+02,9.733538799505754291e-01
7.770000000000000000e+02,1.016836755961714855e+00
7.780000000000000000e+02,1.014967842847180002e+00
7.790000000000000000e+02,9.814884544438694514e-01
7.800000000000000000e+02,9.960307751530944609e-01
7.810000000000000000e+02,1.013612706643953532e+00
7.820000000000000000e+02,9.988598900149886495e-01
7.830000000000000000e+02,9.940082778105765460e-01
7.840000000000000000e+02,1.000015324273907158e+00
7.850000000000000000e+02,1.000015324273906492e+00
7.860000000000000000e+02,1.006024981710383681e+00
7.870000000000000000e+02,1.001545664331776608e+00
7.880000000000000000e+02,9.861388143596653277e-01
7.890000000000000000e+02,1.002352948999373217e+00
7.900000000000000000e+02,1.020414242924648107e+00
7.910000000000000000e+02,9.902330253331129706e-01
7.920000000000000000e+02,9.766189798680552370e-01
7.930000000000000000e+02,1.020121003253490866e+00
7.940000000000000000e+02,1.022670530485665141e+00
7.950000000000000000e+02,9.708077102093995991e-01
7.960000000000000000e+02,9.830769635288301167e-01
7.970000000000000000e+02,1.036968574106732044e+00
7.980000000000000000e+02,1.010917942621398335e+00
7.990000000000000000e+02,9.587836279866159828e-01
8.000000000000000000e+02,9.989653811356741242e-01
8.010000000000000000e+02,1.042271695134774356e+00
8.020000000000000000e+02,9.951821965156056882e-01
8.030000000000000000e+02,9.596729195643928234e-01
8.040000000000000000e+02,1.012313712693216017e+00
8.050000000000000000e+02,1.036357864509670268e+00
8.060000000000000000e+02,9.854770996088388912e-01
8.070000000000000000e+02,9.693382422146505917e-01
8.080000000000000000e+02,1.016416507865271379e+00
8.090000000000000000e+02,1.024777281347582392e+00
8.100000000000000000e+02,9.856913079198804661e-01
8.110000000000000000e+02,9.817153245165551878e-01
8.120000000000000000e+02,1.011120046148299201e+00
8.130000000000000000e+02,1.012215338557706623e+00
8.140000000000000000e+02,9.940846092933793843e-01
8.150000000000000000e+02,9.938977289816478544e-01
8.160000000000000000e+02,1.000023800251962136e+00
8.170000000000000000e+02,1.000023800251962580e+00
8.180000000000000000e+02,1.006149871522280081e+00
8.190000000000000000e+02,1.006335842877943643e+00
8.200000000000000000e+02,9.882054579149535112e-01
8.210000000000000000e+02,9.870887471072310460e-01
8.220000000000000000e+02,1.016495684344642214e+00
8.230000000000000000e+02,1.020346321936853595e+00
8.240000000000000000e+02,9.812769087206368868e-01
8.250000000000000000e+02,9.725583652141602808e-01
8.260000000000000000e+02,1.019674353710749104e+00
8.270000000000000000e+02,1.035047530293840889e+00
8.280000000000000000e+02,9.842636103828670269e-01
8.290000000000000000e+02,9.589357371601973101e-01
8.300000000000000000e+02,1.011723018270943575e+00
8.310000000000000000e+02,1.045483529602113215e+00
8.320000000000000000e+02,9.985857092211989361e-01
8.330000000000000000e+02,9.533100923543247340e-01
8.340000000000000000e+02,9.936776443827927130e-01
8.350000000000000000e+02,1.044074790303259670e+00
8.360000000000000000e+02,1.018102235157534841e+00
8.370000000000000000e+02,9.631492464291203648e-01
8.380000000000000000e+02,9.753507043180423830e-01
8.390000000000000000e+02,1.026968957488352929e+00
8.400000000000000000e+02,1.029316624441653394e+00
8.410000000000000000e+02,9.861974932305114239e-01
8.420000000000000000e+02,9.723299059567537261e-01
8.430000000000000000e+02,1.003024982136679011e+00
8.440000000000000000e+02,1.020914256042485757e+00
8.450000000000000000e+02,1.004977603296478561e+00
8.460000000000000000e+02,9.895130621573200447e-01
8.470000000000000000e+02,9.940330211198085131e-01
8.480000000000000000e+02,1.000039748000314477e+00
8.490000000000000000e+02,1.000039748000314699e+00
8.500000000000000000e+02,1.006049719217539495e+00
8.510000000000000000e+02,1.010859892703985796e+00
8.520000000000000000e+02,9.961792205368484865e-01
8.530000000000000000e+02,9.783182623115115328e-01
8.540000000000000000e+02,9.930781157828607597e-01
8.550000000000000000e+02,1.026226185968714955e+00
8.560000000000000000e+02,1.024572155744710944e+00
8.570000000000000000e+02,9.814902236145035541e-01
8.580000000000000000e+02,9.602116822542767771e-01
8.590000000000000000e+02,1.000893066562354550e+00
8.600000000000000000e+02,1.045153422496576168e+00
8.610000000000000000e+02,1.026471985801425735e+00
8.620000000000000000e+02,9.666916248237403808e-01
8.630000000000000000e+02,9.535331435213276752e-01
8.640000000000000000e+02,1.009371045381623366e+00
8.650000000000000000e+02,1.052255599823941568e+00
8.660000000000000000e+02,1.024162172330412623e+00
8.670000000000000000e+02,9.634827211843891570e-01
8.680000000000000000e+02,9.555941795847179288e-01
8.690000000000000000e+02,1.008652661895329761e+00
8.700000000000000000e+02,1.045669217440853282e+00
8.710000000000000000e+02,1.022405260964091456e+00
8.720000000000000000e+02,9.743828857759772033e-01
8.730000000000000000e+02,9.653501355364101366e-01
8.740000000000000000e+02,9.997579057465669772e-01
8.750000000000000000e+02,1.026386992910154339e+00
8.760000000000000000e+02,1.017308402887562524e+00
8.770000000000000000e+02,9.934433593197874446e-01
8.780000000000000000e+02,9.858788588360030136e-01
8.790000000000000000e+02,9.944202565853053066e-01
8.800000000000000000e+02,1.000072681273551645e+00
8.810000000000000000e+02,1.000072681273551645e+00
8.820000000000000000e+02,1.005739656852590480e+00
8.830000000000000000e+02,1.014440383883728813e+00
8.840000000000000000e+02,1.008124709031011701e+00
8.850000000000000000e+02,9.842620320220158980e-01
8.860000000000000000e+02,9.707712707106214145e-01
8.870000000000000000e+02,9.930291293883453108e-01
8.880000000000000000e+02,1.031227145007885593e+00
8.890000000000000000e+02,1.039724761758381355e+00
8.900000000000000000e+02,1.001972310208897543e+00
8.910000000000000000e+02,9.550053673884589811e-01
8.920000000000000000e+02,9.564097582891190052e-01
8.930000000000000000e+02,1.009651635292811545e+00
8.940000000000000000e+02,1.055534549805536182e+00
8.950000000000000000e+02,1.044933826891408346e+00
8.960000000000000000e+02,9.864409282969124337e-01
8.970000000000000000e+02,9.405940086936387390e-01
8.980000000000000000e+02,9.593907458867304561e-01
8.990000000000000000e+02,1.019934984153307855e+00
9.000000000000000000e+02,1.057593862516719385e+00
9.010000000000000000e+02,1.038925465942500681e+00
9.020000000000000000e+02,9.851502159173566309e-01
9.030000000000000000e+02,9.504084299830027893e-01
9.040000000000000000e+02,9.670524340069991398e-01
9.050000000000000000e+02,1.010695616809264230e+00
9.060000000000000000e+02,1.036611856240204022e+00
9.070000000000000000e+02,1.027064292363387921e+00
9.080000000000000000e+02,9.988935768378722768e-01
9.090000000000000000e+02,9.808455108954080570e-01
9.100000000000000000e+02,9.838304181531005721e-01
9.110000000000000000e+02,9.950755084348944512e-01
9.120000000000000000e+02,1.000149968877662721e+00
9.130000000000000000e+02,1.000149968877662277e+00
9.140000000000000000e+02,1.005262521396097064e+00
9.150000000000000000e+02,1.016547174934238740e+00
9.160000000000000000e+02,1.020628329201510365e+00
9.170000000000000000e+02,1.004932302536325706e+00
9.180000000000000000e+02,9.755934831485900682e-01
9.190000000000000000e+02,9.585129772144319604e-01
9.200000000000000000e+02,9.761764793938200180e-01
9.210000000000000000e+02,1.019863130468199763e+00
9.220000000000000000e+02,1.054717391621804223e+00
9.230000000000000000e+02,1.050718984804561718e+00
9.240000000000000000e+02,1.005743684990386022e+00
9.250000000000000000e+02,9.503686305525474998e-01
9.260000000000000000e+02,9.304179983112246255e-01
9.270000000000000000e+02,9.658156077096471392e-01
9.280000000000000000e+02,1.027976251724096013e+00
9.290000000000000000e+02,1.070139265985940780e+00
9.300000000000000000e+02,1.064591672753132157e+00
9.310000000000000000e+02,1.015937457277721334e+00
9.320000000000000000e+02,9.573471173900480746e-01
9.330000000000000000e+02,9.310271045178988292e-01
9.340000000000000000e+02,9.543424127260404788e-01
9.350000000000000000e+02,1.004678102863101996e+00
9.360000000000000000e+02,1.044935362504315624e+00
9.370000000000000000e+02,1.052894779026189997e+00
9.380000000000000000e+02,1.030045469093364030e+00
9.390000000000000000e+02,9.957097425543630642e-01
9.400000000000000000e+02,9.727334969833764111e-01
9.410000000000000000e+02,9.713060055484834532e-01
9.420000000000000000e+02,9.838855925818303927e-01
9.430000000000000000e+02,9.960786919668935813e-01
9.440000000000000000e+02,1.000368112466371251e+00
9.450000000000000000e+02,1.000368112466371029e+00
9.460000000000000000e+02,1.004741654235181469e+00
9.470000000000000000e+02,1.016934758030641373e+00
9.480000000000000000e+02,1.030004051637596119e+00
9.490000000000000000e+02,1.031393137434440055e+00
9.500000000000000000e+02,1.012938268581452084e+00
9.510000000000000000e+02,9.786379072937335666e-01
9.520000000000000000e+02,9.458706338254194712e-01
9.530000000000000000e+02,9.371475403433523477e-01
9.540000000000000000e+02,9.635857834532961519e-01
9.550000000000000000e+02,1.014096874841603935e+00
9.560000000000000000e+02,1.063052269529604965e+00
9.570000000000000000e+02,1.086347247747391220e+00
9.580000000000000000e+02,1.072004523974673607e+00
9.590000000000000000e+02,1.023996621486159775e+00
9.600000000000000000e+02,9.617991926133380165e-01
9.610000000000000000e+02,9.147870390567236498e-01
9.620000000000000000e+02,9.078882344258510928e-01
9.630000000000000000e+02,9.438990960235934535e-01
9.640000000000000000e+02,1.002034234621992814e+00
9.650000000000000000e+02,1.054662858126595548e+00
9.660000000000000000e+02,1.082102519871975144e+00
9.670000000000000000e+02,1.077627765422654926e+00
9.680000000000000000e+02,1.046793814881726181e+00
9.690000000000000000e+02,1.004091305423130853e+00
9.700000000000000000e+02,9.672149031244131612e-01
9.710000000000000000e+02,9.492811146970305813e-01
9.720000000000000000e+02,9.525464765350252216e-01
9.730000000000000000e+02,9.688887372901848760e-01
9.740000000000000000e+02,9.866800339765199324e-01
9.750000000000000000e+02,9.978790946267848128e-01
9.760000000000000000e+02,1.001189817782769609e+00
9.770000000000000000e+02,1.001189817782770497e+00
9.780000000000000000e+02,1.004684574824941334e+00
9.790000000000000000e+02,1.016011873051307246e+00
9.800000000000000000e+02,1.033810507266985201e+00
9.810000000000000000e+02,1.051260623323599264e+00
9.820000000000000000e+02,1.059333249469423421e+00
9.830000000000000000e+02,1.050795298298170088e+00
9.840000000000000000e+02,1.023252121451192043e+00
9.850000000000000000e+02,9.807751884599084091e-01
9.860000000000000000e+02,9.340537598753628767e-01
9.870000000000000000e+02,8.984154772210207751e-01
9.880000000000000000e+02,8.885500203234608652e-01
9.890000000000000000e+02,9.109685734843460114e-01
9.900000000000000000e+02,9.599318734680674092e-01
9.910000000000000000e+02,1.021011117632195209e+00
9.920000000000000000e+02,1.078152092546732277e+00
9.930000000000000000e+02,1.118617039011137182e+00
9.940000000000000000e+02,1.134886067907071805e+00
9.950000000000000000e+02,1.124891782286749464e+00
9.960000000000000000e+02,1.091605262104923257e+00
9.970000000000000000e+02,1.042308941984927628e+00
9.980000000000000000e+02,9.874720064387432217e-01
9.990000000000000000e+02,9.388801467410883284e-01
1.000000000000000000e+03,9.067203992407998348e-01
1.001000000000000000e+03,8.962127390875624933e-01
1.002000000000000000e+03,9.057895995816220847e-01
1.003000000000000000e+03,9.284824455833855517e-01
1.004000000000000000e+03,9.554845851203410678e-01
1.005000000000000000e+03,9.793996875121537826e-01
1.006000000000000000e+03,9.959286995109553065e-01
1.007000000000000000e+03,1.004204668938142309e+00
1.008000000000000000e+03,1.006313753024310476e+00
1.009000000000000000e+03,1.006313753024309809e+00
1.010000000000000000e+03,1.008888825669592260e+00
1.011000000000000000e+03,1.017838435937735042e+00
1.012000000000000000e+03,1.034805128212934466e+00
1.013000000000000000e+03,1.058721074780434535e+00
1.014000000000000000e+03,1.086167338102233648e+00
1.015000000000000000e+03,1.112371830892462166e+00
1.016000000000000000e+03,1.132346306967114025e+00
1.017000000000000000e+03,1.141796612246828158e+00
1.018000000000000000e+03,1.137695074959358399e+00
1.019000000000000000e+03,1.118567308004674299e+00
1.020000000000000000e+03,1.084591830345027041e+00
1.021000000000000000e+03,1.037596654148315256e+00
1.022000000000000000e+03,9.810043617331898336e-01
1.023000000000000000e+03,9.197333629903683416e-01
1.024000000000000000e+03,8.599917298243866526e-01


==> disp2.csv <==
t, disp
1.000000000000000000e+00,6.323585893059011642e-01
2.000000000000000000e+00,1.022102475959846268e+00
3.000000000000000000e+00,1.126022127016716334e+00
4.000000000000000000e+00,1.278947011713865711e+00
5.000000000000000000e+00,1.534922340672319141e+00
6.000000000000000000e+00,2.044919594609374336e+00
7.000000000000000000e+00,2.148712624486135869e+00
8.000000000000000000e+00,2.008400182197829675e+00
9.000000000000000000e+00,2.075787009778728542e+00
1.000000000000000000e+01,2.052491441530782890e+00
1.100000000000000000e+01,1.916622252895964440e+00
1.200000000000000000e+01,1.774402231812574504e+00
1.300000000000000000e+01,1.708644143440149588e+00
1.400000000000000000e+01,1.700611947722466155e+00
1.500000000000000000e+01,1.696733837211915397e+00
1.600000000000000000e+01,1.655542098191235878e+00
1.700000000000000000e+01,1.655542098191234546e+00
1.800000000000000000e+01,1.636599316768631684e+00
1.900000000000000000e+01,1.560364999341556036e+00
2.000000000000000000e+01,1.614743638491572097e+00
2.100000000000000000e+01,1.677629087015219289e+00
2.200000000000000000e+01,1.713444269797118835e+00
2.300000000000000000e+01,1.526065527902788821e+00
2.400000000000000000e+01,1.333520657715528301e+00
2.500000000000000000e+01,1.546101599618339151e+00
2.600000000000000000e+01,1.177357802030708056e+00
2.700000000000000000e+01,1.048662563450179164e+00
2.800000000000000000e+01,8.524554616649462346e-01
2.900000000000000000e+01,7.159966660198993083e-01
3.000000000000000000e+01,6.882143809706824378e-01
3.100000000000000000e+01,6.553407871165639609e-01
3.200000000000000000e+01,7.474686338625836646e-01
3.300000000000000000e+01,9.177199945905131218e-01
3.400000000000000000e+01,3.776628675012301817e-01
3.500000000000000000e+01,4.694847509727680390e-01
3.600000000000000000e+01,3.445097349899736705e-01
3.700000000000000000e+01,5.560955667675027136e-01
3.800000000000000000e+01,9.164494152417871353e-01
3.900000000000000000e+01,1.030502615309695225e+00
4.000000000000000000e+01,8.479532118163818355e-01
4.100000000000000000e+01,9.820877839983590540e-01
4.200000000000000000e+01,8.729096784346297433e-01
4.300000000000000000e+01,7.615305231929138108e-01
4.400000000000000000e+01,8.405643491907734965e-01
4.500000000000000000e+01,8.617792040069648385e-01
4.600000000000000000e+01,9.812066642532774052e-01
4.700000000000000000e+01,9.322817829045529914e-01
4.800000000000000000e+01,9.813784194511777637e-01
4.900000000000000000e+01,9.813784194511783188e-01
5.000000000000000000e+01,1.008609896719558696e+00
5.100000000000000000e+01,1.082729323329816085e+00
5.200000000000000000e+01,1.024056115952030277e+00
5.300000000000000000e+01,9.509564407065292935e-01
5.400000000000000000e+01,1.017655353429347764e+00
5.500000000000000000e+01,1.125125719565464921e+00
5.600000000000000000e+01,1.184921226330320598e+00
5.700000000000000000e+01,8.995448915343980945e-01
5.800000000000000000e+01,1.291131213221047513e+00
5.900000000000000000e+01,1.646829163032943022e+00
6.000000000000000000e+01,1.351791934852315524e+00
6.100000000000000000e+01,1.424683377118548533e+00
6.200000000000000000e+01,1.207036931285543346e+00
6.300000000000000000e+01,1.472741999269201241e+00
6.400000000000000000e+01,1.703193011824942982e+00
6.500000000000000000e+01,1.865542168910222509e+00
6.600000000000000000e+01,1.378777213285510950e+00
6.700000000000000000e+01,1.136276430320872333e+00
6.800000000000000000e+01,9.529970716399486230e-01
6.900000000000000000e+01,8.632195060264993280e-01
7.000000000000000000e+01,5.836852356517279183e-01
7.100000000000000000e+01,6.056015391943599946e-01
7.200000000000000000e+01,5.086107185928903096e-01
7.300000000000000000e+01,5.935169281428710475e-01
7.400000000000000000e+01,5.002439389861228491e-01
7.500000000000000000e+01,3.918925622386773000e-01
7.600000000000000000e+01,5.239620749540507827e-01
7.700000000000000000e+01,5.773927550417987664e-01
7.800000000000000000e+01,6.597959797422437989e-01
7.900000000000000000e+01,6.452991618523584716e-01
8.000000000000000000e+01,6.842213572605122529e-01
8.100000000000000000e+01,6.842213572605128080e-01
8.200000000000000000e+01,6.829091459731869707e-01
8.300000000000000000e+01,7.079645991819639717e-01
8.400000000000000000e+01,9.462643689109616618e-01
8.500000000000000000e+01,9.412177557790128990e-01
8.600000000000000000e+01,1.065227624293687336e+00
8.700000000000000000e+01,8.811459479595119548e-01
8.800000000000000000e+01,6.994561210870660073e-01
8.900000000000000000e+01,9.821736615218650268e-01
9.000000000000000000e+01,5.970445989113476459e-01
9.100000000000000000e+01,3.902504312570896361e-01
9.200000000000000000e+01,7.008026801819432494e-01
9.300000000000000000e+01,8.159111393738102125e-01
9.400000000000000000e+01,8.642982619285343171e-01
9.500000000000000000e+01,9.856787526672889932e-01
9.600000000000000000e+01,1.168666643206447420e+00
9.700000000000000000e+01,1.273488545245730519e+00
9.800000000000000000e+01,9.259455480012626083e-01
9.900000000000000000e+01,5.695863793286897181e-01
1.000000000000000000e+02,3.925002498943395146e-01
1.010000000000000000e+02,3.715540316440592572e-01
1.020000000000000000e+02,6.705947070045353842e-01
1.030000000000000000e+02,8.163985484289425498e-01
1.040000000000000000e+02,6.110097367302038673e-01
1.050000000000000000e+02,7.536343890471887130e-01
1.060000000000000000e+02,6.697602870392196373e-01
1.070000000000000000e+02,8.045485368868596776e-01
1.080000000000000000e+02,8.760552214956112138e-01
1.090000000000000000e+02,9.023933886408105343e-01
1.100000000000000000e+02,7.869154486922468328e-01
1.110000000000000000e+02,8.367130050273831054e-01
1.120000000000000000e+02,7.848060472454568837e-01
1.130000000000000000e+02,7.848060472454564396e-01
1.140000000000000000e+02,7.783665914054648249e-01
1.150000000000000000e+02,7.573596879014928840e-01
1.160000000000000000e+02,5.130222457040700679e-01
1.170000000000000000e+02,4.883024745171488101e-01
1.180000000000000000e+02,4.623907743929590031e-01
1.190000000000000000e+02,5.926370984739446346e-01
1.200000000000000000e+02,6.319432245738054732e-01
1.210000000000000000e+02,4.180539497390493020e-01
1.220000000000000000e+02,5.596323585319528116e-01
1.230000000000000000e+02,8.058894612917379963e-01
1.240000000000000000e+02,4.691466967966897439e-01
1.250000000000000000e+02,3.384483461560164330e-01
1.260000000000000000e+02,4.347162112835972758e-01
1.270000000000000000e+02,1.643359269636842368e-01
1.280000000000000000e+02,1.071707420251080539e-01
1.290000000000000000e+02,2.585186346519836031e-01
1.300000000000000000e+02,2.824638467921416485e-01
1.310000000000000000e+02,5.018943187596758282e-01
1.320000000000000000e+02,6.779963323641776674e-01
1.330000000000000000e+02,7.612784046169064345e-01
1.340000000000000000e+02,1.261021168228630085e+00
1.350000000000000000e+02,1.360632857556013375e+00
1.360000000000000000e+02,1.377833640995402398e+00
1.370000000000000000e+02,1.281762731509067166e+00
1.380000000000000000e+02,1.411421764718935989e+00
1.390000000000000000e+02,1.424653938640425554e+00
1.400000000000000000e+02,1.233752042728015530e+00
1.410000000000000000e+02,1.169839852472567276e+00
1.420000000000000000e+02,1.256085432487064502e+00
1.430000000000000000e+02,1.202956107368819971e+00
1.440000000000000000e+02,1.254855978203462952e+00
1.450000000000000000e+02,1.254855978203463840e+00
1.460000000000000000e+02,1.251400801214918257e+00
1.470000000000000000e+02,1.238391766881339562e+00
1.480000000000000000e+02,1.442943433991274782e+00
1.490000000000000000e+02,1.507779576559010515e+00
1.500000000000000000e+02,1.414074106438611311e+00
1.510000000000000000e+02,1.449711000420889295e+00
1.520000000000000000e+02,1.651940644796614066e+00
1.530000000000000000e+02,1.436120894016156502e+00
1.540000000000000000e+02,1.872746238948391539e+00
1.550000000000000000e+02,2.191574536696029973e+00
1.560000000000000000e+02,1.846014133115990941e+00
1.570000000000000000e+02,1.709750904648083658e+00
1.580000000000000000e+02,1.831948344763754122e+00
1.590000000000000000e+02,1.564048349614165279e+00
1.600000000000000000e+02,1.405225659865720012e+00
1.610000000000000000e+02,1.304547690757911660e+00
1.620000000000000000e+02,1.408214075137388166e+00
1.630000000000000000e+02,9.437879221451755951e-01
1.640000000000000000e+02,8.218516693302988507e-01
1.650000000000000000e+02,7.156028345825696801e-01
1.660000000000000000e+02,8.055784780323032024e-01
1.670000000000000000e+02,9.488417144872162146e-01
1.680000000000000000e+02,7.831286589493109407e-01
1.690000000000000000e+02,8.187382156096832952e-01
1.700000000000000000e+02,8.886112979919090771e-01
1.710000000000000000e+02,9.522502661425452652e-01
1.720000000000000000e+02,7.637823604666690303e-01
1.730000000000000000e+02,6.988826542447412749e-01
1.740000000000000000e+02,7.983508828658577583e-01
1.750000000000000000e+02,7.528691278613809379e-01
1.760000000000000000e+02,7.966424275798099641e-01
1.770000000000000000e+02,7.966424275798080767e-01
1.780000000000000000e+02,7.718933218802941365e-01
1.790000000000000000e+02,6.967479350947752836e-01
1.800000000000000000e+02,6.261566894064358735e-01
1.810000000000000000e+02,6.807522513603070369e-01
1.820000000000000000e+02,5.458083085902731835e-01
1.830000000000000000e+02,7.214101470717354525e-01
1.840000000000000000e+02,7.499369558730741847e-01
1.850000000000000000e+02,6.530580175183048341e-01
1.860000000000000000e+02,3.574496370693968639e-01
1.870000000000000000e+02,2.243978715872345375e-01
1.880000000000000000e+02,3.728302360714773056e-01
1.890000000000000000e+02,4.518947703215900891e-01
1.900000000000000000e+02,4.500852608987935266e-01
1.910000000000000000e+02,6.951538429576648026e-01
1.920000000000000000e+02,9.101516545497768673e-01
1.930000000000000000e+02,1.061329899084220596e+00
1.940000000000000000e+02,1.025942738646373975e+00
1.950000000000000000e+02,1.387779011583804234e+00
1.960000000000000000e+02,1.576953134253699540e+00
1.970000000000000000e+02,1.457772314152220750e+00
1.980000000000000000e+02,1.275425542129989154e+00
1.990000000000000000e+02,1.158756691147778684e+00
2.000000000000000000e+02,1.361131766023816914e+00
2.010000000000000000e+02,1.311683986772317567e+00
2.020000000000000000e+02,1.222443113898183054e+00
2.030000000000000000e+02,1.207680219416720657e+00
2.040000000000000000e+02,1.375536815049120953e+00
2.050000000000000000e+02,1.402966157947763248e+00
2.060000000000000000e+02,1.289531585473550068e+00
2.070000000000000000e+02,1.286398294306392742e+00
2.080000000000000000e+02,1.299379523198870956e+00
2.090000000000000000e+02,1.299379523198875619e+00
2.100000000000000000e+02,1.309425179996779098e+00
2.110000000000000000e+02,1.303842836871194955e+00
2.120000000000000000e+02,1.463068759847360623e+00
2.130000000000000000e+02,1.537714012449769685e+00
2.140000000000000000e+02,1.376329526857779983e+00
2.150000000000000000e+02,1.563896488080861902e+00
2.160000000000000000e+02,1.588824424579312167e+00
2.170000000000000000e+02,1.544990603119611006e+00
2.180000000000000000e+02,1.125418500733062599e+00
2.190000000000000000e+02,8.094263469091103058e-01
2.200000000000000000e+02,1.084576804597769728e+00
2.210000000000000000e+02,1.227520502184745954e+00
2.220000000000000000e+02,1.002960478062226102e+00
2.230000000000000000e+02,1.077160280972398798e+00
2.240000000000000000e+02,9.610954776978695158e-01
2.250000000000000000e+02,8.412321084402577531e-01
2.260000000000000000e+02,1.380541508227363101e+00
2.270000000000000000e+02,1.074766901510864292e+00
2.280000000000000000e+02,1.068673571773067543e+00
2.290000000000000000e+02,8.849439787148432046e-01
2.300000000000000000e+02,9.254968698636496516e-01
2.310000000000000000e+02,1.077104272867943635e+00
2.320000000000000000e+02,1.025102841405269860e+00
2.330000000000000000e+02,8.922757606463331825e-01
2.340000000000000000e+02,1.028736256359936929e+00
2.350000000000000000e+02,8.930961218519359868e-01
2.360000000000000000e+02,9.965419700706369399e-01
2.370000000000000000e+02,1.065743746593766472e+00
2.380000000000000000e+02,9.703815462569348460e-01
2.390000000000000000e+02,1.008597889269248649e+00
2.400000000000000000e+02,9.888426448208037511e-01
2.410000000000000000e+02,9.888426448208006425e-01
2.420000000000000000e+02,1.004956683018062069e+00
2.430000000000000000e+02,1.004078847711730837e+00
2.440000000000000000e+02,1.144152650326919929e+00
2.450000000000000000e+02,1.214139664230491800e+00
2.460000000000000000e+02,1.079438870763468783e+00
2.470000000000000000e+02,1.220290281650577846e+00
2.480000000000000000e+02,1.088653513877607892e+00
2.490000000000000000e+02,1.304118576407874874e+00
2.500000000000000000e+02,1.087077218828271796e+00
2.510000000000000000e+02,1.337634907839889253e+00
2.520000000000000000e+02,9.873980295317330569e-01
2.530000000000000000e+02,8.614715666101188107e-01
2.540000000000000000e+02,1.049774964539183175e+00
2.550000000000000000e+02,9.690659219052395468e-01
2.560000000000000000e+02,1.177422383092947999e+00
2.570000000000000000e+02,1.349698097310733980e+00
2.580000000000000000e+02,1.318988451929018701e+00
2.590000000000000000e+02,1.566349020010692872e+00
2.600000000000000000e+02,1.723206074189031378e+00
2.610000000000000000e+02,1.449227660518239036e+00
2.620000000000000000e+02,9.623847965120876369e-01
2.630000000000000000e+02,1.043602601638047078e+00
2.640000000000000000e+02,8.719206093503728550e-01
2.650000000000000000e+02,8.149392810231589346e-01
2.660000000000000000e+02,9.602855381605754914e-01
2.670000000000000000e+02,8.316885332452026436e-01
2.680000000000000000e+02,9.415179764862207090e-01
2.690000000000000000e+02,1.008845908447942197e+00
2.700000000000000000e+02,8.913556593328071376e-01
2.710000000000000000e+02,8.987268645782482412e-01
2.720000000000000000e+02,9.211988108597465308e-01
2.730000000000000000e+02,9.211988108597450875e-01
2.740000000000000000e+02,9.050653267058815787e-01
2.750000000000000000e+02,8.284912502226154940e-01
2.760000000000000000e+02,6.088582124424330999e-01
2.770000000000000000e+02,5.613659774103760824e-01
2.780000000000000000e+02,7.051951555676012617e-01
2.790000000000000000e+02,5.181484154237029349e-01
2.800000000000000000e+02,5.890241810578656922e-01
2.810000000000000000e+02,4.161690907666437123e-01
2.820000000000000000e+02,8.239668155657423609e-01
2.830000000000000000e+02,9.345657264887773374e-01
2.840000000000000000e+02,1.051006153820515543e+00
2.850000000000000000e+02,1.133395891502076758e+00
2.860000000000000000e+02,9.872328227403321943e-01
2.870000000000000000e+02,1.173124998815502362e+00
2.880000000000000000e+02,1.066436810689697090e+00
2.890000000000000000e+02,9.074328808397300605e-01
2.900000000000000000e+02,1.316550644023862571e+00
2.910000000000000000e+02,8.653258879742619092e-01
2.920000000000000000e+02,6.830419019560524108e-01
2.930000000000000000e+02,9.565897428234089173e-01
2.940000000000000000e+02,1.487010628735247808e+00
2.950000000000000000e+02,1.453713130184770996e+00
2.960000000000000000e+02,1.660402158500790204e+00
2.970000000000000000e+02,1.700939938457931566e+00
2.980000000000000000e+02,1.560099203946388791e+00
2.990000000000000000e+02,1.700654289278652032e+00
3.000000000000000000e+02,1.521281398176973720e+00
3.010000000000000000e+02,1.481352974156790125e+00
3.020000000000000000e+02,1.571750611422355837e+00
3.030000000000000000e+02,1.617665562206052066e+00
3.040000000000000000e+02,1.567315271983102054e+00
3.050000000000000000e+02,1.567315271983100722e+00
3.060000000000000000e+02,1.586939169236044833e+00
3.070000000000000000e+02,1.567168076295929913e+00
3.080000000000000000e+02,1.550768746809146670e+00
3.090000000000000000e+02,1.560673031315575221e+00
3.100000000000000000e+02,1.635177356461199105e+00
3.110000000000000000e+02,1.474085942443757569e+00
3.120000000000000000e+02,1.468336623940891927e+00
3.130000000000000000e+02,1.333068698549917164e+00
3.140000000000000000e+02,1.678328349255289842e+00
3.150000000000000000e+02,1.572100420944043675e+00
3.160000000000000000e+02,1.895678466950421637e+00
3.170000000000000000e+02,2.039965014480922711e+00
3.180000000000000000e+02,1.817926980871869658e+00
3.190000000000000000e+02,1.669756577875411763e+00
3.200000000000000000e+02,1.474581674141445475e+00
3.210000000000000000e+02,1.495200390315710948e+00
3.220000000000000000e+02,9.651775983591800445e-01
3.230000000000000000e+02,1.429155237121343403e+00
3.240000000000000000e+02,1.615742505934220974e+00
3.250000000000000000e+02,1.341784907803357685e+00
3.260000000000000000e+02,1.076345312841619162e+00
3.270000000000000000e+02,1.227594519858516975e+00
3.280000000000000000e+02,1.294477952080514749e+00
3.290000000000000000e+02,1.144848242780361014e+00
3.300000000000000000e+02,1.056379114883422732e+00
3.310000000000000000e+02,1.142814726487868970e+00
3.320000000000000000e+02,1.063186962111410505e+00
3.330000000000000000e+02,9.969827675558261548e-01
3.340000000000000000e+02,1.113206752189438653e+00
3.350000000000000000e+02,1.150868984932414074e+00
3.360000000000000000e+02,1.100049365449938810e+00
3.370000000000000000e+02,1.100049365449939920e+00
3.380000000000000000e+02,1.111727262548667161e+00
3.390000000000000000e+02,1.056637609251203092e+00
3.400000000000000000e+02,8.818504475843035317e-01
3.410000000000000000e+02,8.296456235384108702e-01
3.420000000000000000e+02,9.918701130136122757e-01
3.430000000000000000e+02,8.556744748329723205e-01
3.440000000000000000e+02,1.063291657486103325e+00
3.450000000000000000e+02,8.562504499821794735e-01
3.460000000000000000e+02,4.198300103253946314e-01
3.470000000000000000e+02,4.947645122268137796e-01
3.480000000000000000e+02,1.304658112335031206e-01
3.490000000000000000e+02,9.031159642821823264e-02
3.500000000000000000e+02,1.544249118926754039e-01
3.510000000000000000e+02,4.079107159347468703e-01
3.520000000000000000e+02,4.667175545740943066e-01
3.530000000000000000e+02,3.805236108924526794e-01
3.540000000000000000e+02,8.928516648741678940e-01
3.550000000000000000e+02,4.527879466607843684e-01
3.560000000000000000e+02,3.493671960768960916e-01
3.570000000000000000e+02,5.135532319814711810e-01
3.580000000000000000e+02,6.998802156564091215e-01
3.590000000000000000e+02,5.737090450027141353e-01
3.600000000000000000e+02,6.358572114585434587e-01
3.610000000000000000e+02,8.064184063973079963e-01
3.620000000000000000e+02,8.488588961821638135e-01
3.630000000000000000e+02,7.801295282666891318e-01
3.640000000000000000e+02,8.765291267913256634e-01
3.650000000000000000e+02,9.279850357098288205e-01
3.660000000000000000e+02,8.555326317526648072e-01
3.670000000000000000e+02,8.019986044158663452e-01
3.680000000000000000e+02,8.173136267190034276e-01
3.690000000000000000e+02,8.173136267190056481e-01
3.700000000000000000e+02,8.409926884178932083e-01
3.710000000000000000e+02,8.901751420768859724e-01
3.720000000000000000e+02,1.016273991903272167e+00
3.730000000000000000e+02,1.044462075080671237e+00
3.740000000000000000e+02,1.139250699172761117e+00
3.750000000000000000e+02,9.515100646101163351e-01
3.760000000000000000e+02,1.123974378573087574e+00
3.770000000000000000e+02,8.621810936258030855e-01
3.780000000000000000e+02,4.560268392852347419e-01
3.790000000000000000e+02,4.735371007825965317e-01
3.800000000000000000e+02,1.157646934454505394e-01
3.810000000000000000e+02,1.378516756732119375e-01
3.820000000000000000e+02,8.894733538585379573e-02
3.830000000000000000e+02,3.500601237717252956e-01
3.840000000000000000e+02,3.595574555221843771e-01
3.850000000000000000e+02,2.300962808826574613e-01
3.860000000000000000e+02,6.953594149545960779e-01
3.870000000000000000e+02,3.627364747016649793e-01
3.880000000000000000e+02,4.293312535576853661e-01
3.890000000000000000e+02,3.065555144578732127e-01
3.900000000000000000e+02,3.178719469815062260e-01
3.910000000000000000e+02,2.646886812818802781e-01
3.920000000000000000e+02,4.395368752101104781e-01
3.930000000000000000e+02,5.887987783812896891e-01
3.940000000000000000e+02,6.196903812053500271e-01
3.950000000000000000e+02,5.359761769992170688e-01
3.960000000000000000e+02,6.778722643320459484e-01
3.970000000000000000e+02,7.017577895576057045e-01
3.980000000000000000e+02,7.073703694587777369e-01
3.990000000000000000e+02,6.815019247707101435e-01
4.000000000000000000e+02,6.413712213394507922e-01
4.010000000000000000e+02,6.413712213394477946e-01
4.020000000000000000e+02,6.565637984941810057e-01
4.030000000000000000e+02,5.904367921266826524e-01
4.040000000000000000e+02,3.461708299616384488e-01
4.050000000000000000e+02,2.775212358498252430e-01
4.060000000000000000e+02,3.108973792403374459e-01
4.070000000000000000e+02,4.507108579797066694e-01
4.080000000000000000e+02,3.987518351455733301e-01
4.090000000000000000e+02,6.721876338306878029e-01
4.100000000000000000e+02,1.016876655297275889e+00
4.110000000000000000e+02,1.119257900163106445e+00
4.120000000000000000e+02,1.438696536675003745e+00
4.130000000000000000e+02,1.576066408309867439e+00
4.140000000000000000e+02,1.524658848605896289e+00
4.150000000000000000e+02,1.375195194666052334e+00
4.160000000000000000e+02,1.608417663933762620e+00
4.170000000000000000e+02,1.597257371032672291e+00
4.180000000000000000e+02,2.070932383711985736e+00
4.190000000000000000e+02,1.798654755034318375e+00
4.200000000000000000e+02,1.847331164864958186e+00
4.210000000000000000e+02,1.681712551545924805e+00
4.220000000000000000e+02,1.192274929054284671e+00
4.230000000000000000e+02,1.343797525778645863e+00
4.240000000000000000e+02,1.511268090426441724e+00
4.250000000000000000e+02,1.527740252521456288e+00
4.260000000000000000e+02,1.440632535321973329e+00
4.270000000000000000e+02,1.448325773886868673e+00
4.280000000000000000e+02,1.512842928104435325e+00
4.290000000000000000e+02,1.555208329126424260e+00
4.300000000000000000e+02,1.545447597068521528e+00
4.310000000000000000e+02,1.519747493512609404e+00
4.320000000000000000e+02,1.473936483138437614e+00
4.330000000000000000e+02,1.473936483138440279e+00
4.340000000000000000e+02,1.472803729162094788e+00
4.350000000000000000e+02,1.399835786355748457e+00
4.360000000000000000e+02,1.289925378532472910e+00
4.370000000000000000e+02,1.314630733043083310e+00
4.380000000000000000e+02,1.154712562738554382e+00
4.390000000000000000e+02,1.180935454512571647e+00
4.400000000000000000e+02,1.090691392920184910e+00
4.410000000000000000e+02,8.707564305860947540e-01
4.420000000000000000e+02,8.293179056535454619e-01
4.430000000000000000e+02,5.227913291598607071e-01
4.440000000000000000e+02,3.719930067182111166e-01
4.450000000000000000e+02,2.576035653378843104e-01
4.460000000000000000e+02,4.777774134910405812e-01
4.470000000000000000e+02,7.459973778023749613e-01
4.480000000000000000e+02,6.173566009636297647e-01
4.490000000000000000e+02,4.888556362500445784e-01
4.500000000000000000e+02,5.785864715137781916e-02
4.510000000000000000e+02,4.076978097604646578e-01
4.520000000000000000e+02,5.453192834690567814e-01
4.530000000000000000e+02,5.211175895681137149e-01
4.540000000000000000e+02,1.123867950300195373e+00
4.550000000000000000e+02,1.000737482196658812e+00
4.560000000000000000e+02,9.230715943931818712e-01
4.570000000000000000e+02,1.007943703720663109e+00
4.580000000000000000e+02,1.145856391472331648e+00
4.590000000000000000e+02,1.088405499495098017e+00
4.600000000000000000e+02,1.063024713852585901e+00
4.610000000000000000e+02,1.014301828932946181e+00
4.620000000000000000e+02,1.021893993237734222e+00
4.630000000000000000e+02,1.043846058891591433e+00
4.640000000000000000e+02,1.094255589872858314e+00
4.650000000000000000e+02,1.094255589872855428e+00
4.660000000000000000e+02,1.112558224944599328e+00
4.670000000000000000e+02,1.142391788047396606e+00
4.680000000000000000e+02,1.056257637467210575e+00
4.690000000000000000e+02,9.886042221420675569e-01
4.700000000000000000e+02,1.071630221236016034e+00
4.710000000000000000e+02,1.226196901082065915e+00
4.720000000000000000e+02,1.071625122836164623e+00
4.730000000000000000e+02,1.304068131085312832e+00
4.740000000000000000e+02,1.724251664684941288e+00
4.750000000000000000e+02,1.417667717206829936e+00
4.760000000000000000e+02,1.588657450733679921e+00
4.770000000000000000e+02,1.506574322303652735e+00
4.780000000000000000e+02,1.722753671408049581e+00
4.790000000000000000e+02,1.990555664305580175e+00
4.800000000000000000e+02,1.779551044349207078e+00
4.810000000000000000e+02,1.775897111879092938e+00
4.820000000000000000e+02,1.546415738230588088e+00
4.830000000000000000e+02,1.374561176892674208e+00
4.840000000000000000e+02,1.190134163688700841e+00
4.850000000000000000e+02,1.432167285646547494e+00
4.860000000000000000e+02,1.089748728339112294e+00
4.870000000000000000e+02,1.074021075399923753e+00
4.880000000000000000e+02,1.039458730949549103e+00
4.890000000000000000e+02,9.600154071995334881e-01
4.900000000000000000e+02,8.571920630069883584e-01
4.910000000000000000e+02,8.318925615229370019e-01
4.920000000000000000e+02,9.864023306446546568e-01
4.930000000000000000e+02,9.649827354337789931e-01
4.940000000000000000e+02,1.079026497062798517e+00
4.950000000000000000e+02,1.129274806598006275e+00
4.960000000000000000e+02,1.132010866494358892e+00
4.970000000000000000e+02,1.132010866494362222e+00
4.980000000000000000e+02,1.127848719067496397e+00
4.990000000000000000e+02,1.194545585399269472e+00
5.000000000000000000e+02,1.214123549308651517e+00
5.010000000000000000e+02,1.156209960430932382e+00
5.020000000000000000e+02,1.244419225583573541e+00
5.030000000000000000e+02,1.413489773500256064e+00
5.040000000000000000e+02,1.219376554200798823e+00
5.050000000000000000e+02,1.323327101941240924e+00
5.060000000000000000e+02,1.578176663060899765e+00
5.070000000000000000e+02,1.231873269932493242e+00
5.080000000000000000e+02,1.007456213105055731e+00
5.090000000000000000e+02,8.719177875802610611e-01
5.100000000000000000e+02,8.178972332499332420e-01
5.110000000000000000e+02,8.092831171768941623e-01
5.120000000000000000e+02,7.280260556587093701e-01
5.130000000000000000e+02,8.914547953963327664e-01
5.140000000000000000e+02,1.430306146411788992e+00
5.150000000000000000e+02,1.219696627986396553e+00
5.160000000000000000e+02,1.384527747733387493e+00
5.170000000000000000e+02,1.152622298490956432e+00
5.180000000000000000e+02,1.735567822802717819e+00
5.190000000000000000e+02,1.613078066762047680e+00
5.200000000000000000e+02,1.453711571103541988e+00
5.210000000000000000e+02,1.383385882842995684e+00
5.220000000000000000e+02,1.373678228052100270e+00
5.230000000000000000e+02,1.505870576945730122e+00
5.240000000000000000e+02,1.357165737043687592e+00
5.250000000000000000e+02,1.424047395561842011e+00
5.260000000000000000e+02,1.408497709143374577e+00
5.270000000000000000e+02,1.411248766220280171e+00
5.280000000000000000e+02,1.370572069457825837e+00
5.290000000000000000e+02,1.370572069457824949e+00
5.300000000000000000e+02,1.352038354415328270e+00
5.310000000000000000e+02,1.428121237530584953e+00
5.320000000000000000e+02,1.482646482463291226e+00
5.330000000000000000e+02,1.421221926097032462e+00
5.340000000000000000e+02,1.467933545459874312e+00
5.350000000000000000e+02,1.655881991010752730e+00
5.360000000000000000e+02,1.456874142099078728e+00
5.370000000000000000e+02,1.301921415986516228e+00
5.380000000000000000e+02,1.090569656078988592e+00
5.390000000000000000e+02,1.131236592081707792e+00
5.400000000000000000e+02,9.539354128996782034e-01
5.410000000000000000e+02,1.095293000615446211e+00
5.420000000000000000e+02,1.090665239105602868e+00
5.430000000000000000e+02,1.213958119791704648e+00
5.440000000000000000e+02,1.140114391470119282e+00
5.450000000000000000e+02,1.060339769803016141e+00
5.460000000000000000e+02,8.665435303577964099e-01
5.470000000000000000e+02,4.940035112070819689e-01
5.480000000000000000e+02,3.592917946982627231e-01
5.490000000000000000e+02,3.136627641352757734e-01
5.500000000000000000e+02,3.663471602996261067e-01
5.510000000000000000e+02,2.489548949468641248e-01
5.520000000000000000e+02,1.642427144787028670e-01
5.530000000000000000e+02,2.685316882480336398e-01
5.540000000000000000e+02,3.980755555025242698e-01
5.550000000000000000e+02,4.468022720650577373e-01
5.560000000000000000e+02,2.575551791910598021e-01
5.570000000000000000e+02,3.266071504198072017e-01
5.580000000000000000e+02,3.144525911509893912e-01
5.590000000000000000e+02,3.392912147080136553e-01
5.600000000000000000e+02,3.310718336426425878e-01
5.610000000000000000e+02,3.310718336426394792e-01
5.620000000000000000e+02,3.445196610097981949e-01
5.630000000000000000e+02,3.502495819273693800e-01
5.640000000000000000e+02,1.322785553247725066e-01
5.650000000000000000e+02,8.694244926967528708e-02
5.660000000000000000e+02,8.113940567232912071e-02
5.670000000000000000e+02,2.236131243284705805e-01
5.680000000000000000e+02,2.975451719578053877e-02
5.690000000000000000e+02,2.602311555677231936e-01
5.700000000000000000e+02,6.903773773024826088e-01
5.710000000000000000e+02,3.291821671444650210e-01
5.720000000000000000e+02,2.810873949566018437e-01
5.730000000000000000e+02,1.467402807985808411e-01
5.740000000000000000e+02,2.980190850104214584e-01
5.750000000000000000e+02,5.022139655156824256e-01
5.760000000000000000e+02,3.258067145653921193e-01
5.770000000000000000e+02,4.930566499272762693e-01
5.780000000000000000e+02,1.027294329047471200e+00
5.790000000000000000e+02,1.097262294597564303e+00
5.800000000000000000e+02,1.266144598811420385e+00
5.810000000000000000e+02,1.359613360444424490e+00
5.820000000000000000e+02,1.599244598191069899e+00
5.830000000000000000e+02,1.526823359316550111e+00
5.840000000000000000e+02,1.522868411482059869e+00
5.850000000000000000e+02,1.557312158259827273e+00
5.860000000000000000e+02,1.619979425127618500e+00
5.870000000000000000e+02,1.497462930533638881e+00
5.880000000000000000e+02,1.445686453734659871e+00
5.890000000000000000e+02,1.457472607178954771e+00
5.900000000000000000e+02,1.338988279129275982e+00
5.910000000000000000e+02,1.297813372859109693e+00
5.920000000000000000e+02,1.246330587092885800e+00
5.930000000000000000e+02,1.246330587092885578e+00
5.940000000000000000e+02,1.233212052593564145e+00
5.950000000000000000e+02,1.288730933144639046e+00
5.960000000000000000e+02,1.116344934505290931e+00
5.970000000000000000e+02,1.065590558314153613e+00
5.980000000000000000e+02,9.036206564215383263e-01
5.990000000000000000e+02,7.777297102577119814e-01
6.000000000000000000e+02,9.805154584038026089e-01
6.010000000000000000e+02,1.154314708126808586e+00
6.020000000000000000e+02,1.586171224518985179e+00
6.030000000000000000e+02,1.230667124468651119e+00
6.040000000000000000e+02,9.942107426561417327e-01
6.050000000000000000e+02,9.235714609420220267e-01
6.060000000000000000e+02,7.002474366929450911e-01
6.070000000000000000e+02,5.483913286544775945e-01
6.080000000000000000e+02,6.325042623549524956e-01
6.090000000000000000e+02,5.044937031380674064e-01
6.100000000000000000e+02,5.177353694543448404e-01
6.110000000000000000e+02,2.950058978362944395e-01
6.120000000000000000e+02,4.720348138083398370e-01
6.130000000000000000e+02,6.105483336522262716e-01
6.140000000000000000e+02,7.323247151030922719e-01
6.150000000000000000e+02,6.871830027294857368e-01
6.160000000000000000e+02,7.906024276119336669e-01
6.170000000000000000e+02,9.329077409954004141e-01
6.180000000000000000e+02,1.075707802188758277e+00
6.190000000000000000e+02,1.089049030617670999e+00
6.200000000000000000e+02,9.006100713321267826e-01
6.210000000000000000e+02,9.665851263978979535e-01
6.220000000000000000e+02,1.025576198170106368e+00
6.230000000000000000e+02,1.077247470284892428e+00
6.240000000000000000e+02,1.118219088692300023e+00
6.250000000000000000e+02,1.118219088692301577e+00
6.260000000000000000e+02,1.139952090913263882e+00
6.270000000000000000e+02,1.075615587863783418e+00
6.280000000000000000e+02,1.277157643636732898e+00
6.290000000000000000e+02,1.298013637213588423e+00
6.300000000000000000e+02,1.428828552656507433e+00
6.310000000000000000e+02,1.616647452505871829e+00
6.320000000000000000e+02,1.484672613890081205e+00
6.330000000000000000e+02,1.209670198365684124e+00
6.340000000000000000e+02,1.096909536251453599e+00
6.350000000000000000e+02,1.105389629874295121e+00
6.360000000000000000e+02,1.327858142893552307e+00
6.370000000000000000e+02,1.182300377278894477e+00
6.380000000000000000e+02,1.076869400309702574e+00
6.390000000000000000e+02,8.224547719066308549e-01
6.400000000000000000e+02,1.056982881913686390e+00
6.410000000000000000e+02,8.848446234454502290e-01
6.420000000000000000e+02,3.677252300037410770e-01
6.430000000000000000e+02,3.691968692654644113e-01
6.440000000000000000e+02,1.837290662541155584e-01
6.450000000000000000e+02,3.442407396163243427e-01
6.460000000000000000e+02,3.078001779946016314e-01
6.470000000000000000e+02,1.563284283585899548e-01
6.480000000000000000e+02,1.768656663793835015e-01
6.490000000000000000e+02,3.453039117364108401e-01
6.500000000000000000e+02,4.830562955688927351e-01
6.510000000000000000e+02,5.814433530242455461e-01
6.520000000000000000e+02,5.145094544825634664e-01
6.530000000000000000e+02,5.094274248162987684e-01
6.540000000000000000e+02,6.231484437368999263e-01
6.550000000000000000e+02,6.445568099784710903e-01
6.560000000000000000e+02,6.769839818289523636e-01
6.570000000000000000e+02,6.769839818289518085e-01
6.580000000000000000e+02,6.533405129107983100e-01
6.590000000000000000e+02,7.223119621642880572e-01
6.600000000000000000e+02,7.480836430457764585e-01
6.610000000000000000e+02,6.750283581352609641e-01
6.620000000000000000e+02,5.149612151387017445e-01
6.630000000000000000e+02,3.807423047424888241e-01
6.640000000000000000e+02,5.876238314220553205e-01
6.650000000000000000e+02,8.645521968618086195e-01
6.660000000000000000e+02,1.231074316087587439e+00
6.670000000000000000e+02,1.041321755662071746e+00
6.680000000000000000e+02,9.049496364882511079e-01
6.690000000000000000e+02,1.027430844332179571e+00
6.700000000000000000e+02,1.251165273501813280e+00
6.710000000000000000e+02,1.418820896352854133e+00
6.720000000000000000e+02,1.409509554203555837e+00
6.730000000000000000e+02,1.409661369475943449e+00
6.740000000000000000e+02,1.241670001138771795e+00
6.750000000000000000e+02,1.659252167759044383e+00
6.760000000000000000e+02,1.490644137960611681e+00
6.770000000000000000e+02,1.543319699212758911e+00
6.780000000000000000e+02,1.462195109921875291e+00
6.790000000000000000e+02,1.367124456182393644e+00
6.800000000000000000e+02,1.150006835591894871e+00
6.810000000000000000e+02,1.023039398381104359e+00
6.820000000000000000e+02,1.028386773878122273e+00
6.830000000000000000e+02,9.255482938707363383e-01
6.840000000000000000e+02,7.515171215946105931e-01
6.850000000000000000e+02,8.206421189989423493e-01
6.860000000000000000e+02,8.941992787159052103e-01
6.870000000000000000e+02,9.466250541680228947e-01
6.880000000000000000e+02,9.972480274062164307e-01
6.890000000000000000e+02,9.972480274062108796e-01
6.900000000000000000e+02,9.781128937912467736e-01
6.910000000000000000e+02,1.044770995038582173e+00
6.920000000000000000e+02,1.027083105335875102e+00
6.930000000000000000e+02,9.679910187472864358e-01
6.940000000000000000e+02,8.282722173318975978e-01
6.950000000000000000e+02,6.537956336814475522e-01
6.960000000000000000e+02,6.617823367183076622e-01
6.970000000000000000e+02,8.300823204338850791e-01
6.980000000000000000e+02,7.760011382214081488e-01
6.990000000000000000e+02,9.870125761677648324e-01
7.000000000000000000e+02,1.282688692411002807e+00
7.010000000000000000e+02,1.221352025140554964e+00
7.020000000000000000e+02,1.258566739190809081e+00
7.030000000000000000e+02,1.039589646261092959e+00
7.040000000000000000e+02,1.272815930897336356e+00
7.050000000000000000e+02,1.107897638541947449e+00
7.060000000000000000e+02,1.001632072530900475e+00
7.070000000000000000e+02,7.016271710541627238e-01
7.080000000000000000e+02,8.755774424837168279e-01
7.090000000000000000e+02,1.111292996924436505e+00
7.100000000000000000e+02,5.622120364334006748e-01
7.110000000000000000e+02,7.135802410410655439e-01
7.120000000000000000e+02,8.059007231080747014e-01
7.130000000000000000e+02,7.704746373574046236e-01
7.140000000000000000e+02,6.499994307023255757e-01
7.150000000000000000e+02,6.456366021779044173e-01
7.160000000000000000e+02,8.182077135778766941e-01
7.170000000000000000e+02,7.900664399497676627e-01
7.180000000000000000e+02,6.795880549243696889e-01
7.190000000000000000e+02,6.905128948093731678e-01
7.200000000000000000e+02,7.140991036934127845e-01
7.210000000000000000e+02,7.140991036934147829e-01
7.220000000000000000e+02,7.181385488280274121e-01
7.230000000000000000e+02,7.456133961834950918e-01
7.240000000000000000e+02,8.440132525229550042e-01
7.250000000000000000e+02,7.734766276759245107e-01
7.260000000000000000e+02,6.244605619903669247e-01
7.270000000000000000e+02,4.579957917211632257e-01
7.280000000000000000e+02,4.111125051761564952e-01
7.290000000000000000e+02,5.198409364365977892e-01
7.300000000000000000e+02,4.120163046989068767e-01
7.310000000000000000e+02,6.730116506268448706e-01
7.320000000000000000e+02,1.028657056497236599e+00
7.330000000000000000e+02,9.062053154376693564e-01
7.340000000000000000e+02,7.837225439202333277e-01
7.350000000000000000e+02,5.379317269324187523e-01
7.360000000000000000e+02,5.932307662284610483e-01
7.370000000000000000e+02,6.140792703317412560e-01
7.380000000000000000e+02,1.136976409295169965e+00
7.390000000000000000e+02,1.458027013465942545e+00
7.400000000000000000e+02,1.387716473701001485e+00
7.410000000000000000e+02,1.529437791304430139e+00
7.420000000000000000e+02,1.481342000596585162e+00
7.430000000000000000e+02,1.342720266690913711e+00
7.440000000000000000e+02,1.217075823055252748e+00
7.450000000000000000e+02,1.312531089308672794e+00
7.460000000000000000e+02,1.455228359073794664e+00
7.470000000000000000e+02,1.585972475140187798e+00
7.480000000000000000e+02,1.672013484407574468e+00
7.490000000000000000e+02,1.603458210580680277e+00
7.500000000000000000e+02,1.518690753631385615e+00
7.510000000000000000e+02,1.477084776075202166e+00
7.520000000000000000e+02,1.453965285702237598e+00
7.530000000000000000e+02,1.453965285702240262e+00
7.540000000000000000e+02,1.471749339320565841e+00
7.550000000000000000e+02,1.472102791380314191e+00
7.560000000000000000e+02,1.594777026912188367e+00
7.570000000000000000e+02,1.528921031121996288e+00
7.580000000000000000e+02,1.409459904531829233e+00
7.590000000000000000e+02,1.305578191137293897e+00
7.600000000000000000e+02,1.121382411687406044e+00
7.610000000000000000e+02,8.596222568596909586e-01
7.620000000000000000e+02,7.435832078150679258e-01
7.630000000000000000e+02,4.781049515954707285e-01
7.640000000000000000e+02,2.463100884014182423e-01
7.650000000000000000e+02,2.911396112874102271e-01
7.660000000000000000e+02,4.454175562079380479e-01
7.670000000000000000e+02,6.258633632148123960e-01
7.680000000000000000e+02,7.316407363842666323e-01
7.690000000000000000e+02,5.704935760360735353e-01
7.700000000000000000e+02,3.849607746322198376e-01
7.710000000000000000e+02,5.127643926996651169e-01
7.720000000000000000e+02,4.499404653417468647e-01
7.730000000000000000e+02,6.180905067033408695e-01
7.740000000000000000e+02,7.257746706197364395e-01
7.750000000000000000e+02,5.806572503783136163e-01
7.760000000000000000e+02,6.816739712553775421e-01
7.770000000000000000e+02,8.466791107937785554e-01
7.780000000000000000e+02,8.561115377666145276e-01
7.790000000000000000e+02,9.358009943395878549e-01
7.800000000000000000e+02,1.119324445644212851e+00
7.810000000000000000e+02,1.107792763604880992e+00
7.820000000000000000e+02,1.048708128407712215e+00
7.830000000000000000e+02,1.099603054501595345e+00
7.840000000000000000e+02,1.149844507704343766e+00
7.850000000000000000e+02,1.149844507704338881e+00
7.860000000000000000e+02,1.124222193707526296e+00
7.870000000000000000e+02,1.148206140873857750e+00
7.880000000000000000e+02,1.021676207211118959e+00
7.890000000000000000e+02,1.073466844631751904e+00
7.900000000000000000e+02,1.145928059618230410e+00
7.910000000000000000e+02,1.194801071184388164e+00
7.920000000000000000e+02,1.402453043204862748e+00
7.930000000000000000e+02,1.682817918831511550e+00
7.940000000000000000e+02,1.556756058698161915e+00
7.950000000000000000e+02,1.911365212590097951e+00
7.960000000000000000e+02,2.245465257773772816e+00
7.970000000000000000e+02,2.112849552677235732e+00
7.980000000000000000e+02,1.931320264989645263e+00
7.990000000000000000e+02,2.156621400475675188e+00
8.000000000000000000e+02,2.011169746023488081e+00
8.010000000000000000e+02,1.987452020613286408e+00
8.020000000000000000e+02,1.452984281295876645e+00
8.030000000000000000e+02,1.081162540428681762e+00
8.040000000000000000e+02,1.219110287035096052e+00
8.050000000000000000e+02,1.368308863486058735e+00
8.060000000000000000e+02,7.685020443658234779e-01
8.070000000000000000e+02,8.479938095456699410e-01
8.080000000000000000e+02,6.607017232095879766e-01
8.090000000000000000e+02,5.633258880412159719e-01
8.100000000000000000e+02,6.928797884993886935e-01
8.110000000000000000e+02,8.124590365793720181e-01
8.120000000000000000e+02,9.420872098495375324e-01
8.130000000000000000e+02,8.843279135670679691e-01
8.140000000000000000e+02,7.737713317693327708e-01
8.150000000000000000e+02,8.114362144722749859e-01
8.160000000000000000e+02,8.633437376410197928e-01
8.170000000000000000e+02,8.633437376410211250e-01
8.180000000000000000e+02,8.398008565857627561e-01
8.190000000000000000e+02,8.375816121825275795e-01
8.200000000000000000e+02,8.470186470410114854e-01
8.210000000000000000e+02,8.437628713850731099e-01
8.220000000000000000e+02,7.659976276762395786e-01
8.230000000000000000e+02,6.231730580202928804e-01
8.240000000000000000e+02,7.173419257438217178e-01
8.250000000000000000e+02,7.929191858669690784e-01
8.260000000000000000e+02,3.534834398192884808e-01
8.270000000000000000e+02,5.826980138644350937e-01
8.280000000000000000e+02,7.246067232078630127e-01
8.290000000000000000e+02,6.800291384314288701e-01
8.300000000000000000e+02,7.426449048363958916e-01
8.310000000000000000e+02,9.331232007762246816e-01
8.320000000000000000e+02,1.101220299313343975e+00
8.330000000000000000e+02,9.360860692916461723e-01
8.340000000000000000e+02,1.226935431396778853e+00
8.350000000000000000e+02,1.536368660468774294e+00
8.360000000000000000e+02,1.381418634651198518e+00
8.370000000000000000e+02,1.216264139709152925e+00
8.380000000000000000e+02,1.831812257938521205e+00
8.390000000000000000e+02,1.837270001843021472e+00
8.400000000000000000e+02,2.035954401915205381e+00
8.410000000000000000e+02,1.961348792390104512e+00
8.420000000000000000e+02,1.839524788788760468e+00
8.430000000000000000e+02,1.725589815531683113e+00
8.440000000000000000e+02,1.555668984585219405e+00
8.450000000000000000e+02,1.527509995817158295e+00
8.460000000000000000e+02,1.488717417006923061e+00
8.470000000000000000e+02,1.451774051348707850e+00
8.480000000000000000e+02,1.464988255913175053e+00
8.490000000000000000e+02,1.464988255913173054e+00
8.500000000000000000e+02,1.438846924052367360e+00
8.510000000000000000e+02,1.487727140533317449e+00
8.520000000000000000e+02,1.363652361996623874e+00
8.530000000000000000e+02,1.391494030673569471e+00
8.540000000000000000e+02,1.340016690134700594e+00
8.550000000000000000e+02,1.186141841924980733e+00
8.560000000000000000e+02,1.201066067029529671e+00
8.570000000000000000e+02,1.072860914743724692e+00
8.580000000000000000e+02,8.767771327157278805e-01
8.590000000000000000e+02,5.309923569109635810e-01
8.600000000000000000e+02,3.255125184058311194e-01
8.610000000000000000e+02,3.207770737101880987e-01
8.620000000000000000e+02,3.263488487892956535e-01
8.630000000000000000e+02,1.045370020755293644e-01
8.640000000000000000e+02,1.330154176501312513e-01
8.650000000000000000e+02,1.932882812306833953e-01
8.660000000000000000e+02,6.630853798805451671e-01
8.670000000000000000e+02,1.117645577533642243e+00
8.680000000000000000e+02,9.557322713947421500e-01
8.690000000000000000e+02,7.467149653940520215e-01
8.700000000000000000e+02,7.781571760966282669e-01
8.710000000000000000e+02,9.278778794856982204e-01
8.720000000000000000e+02,8.720503194298186989e-01
8.730000000000000000e+02,7.188794328034392445e-01
8.740000000000000000e+02,8.356898749229244583e-01
8.750000000000000000e+02,9.679742249919411901e-01
8.760000000000000000e+02,1.150362014497166019e+00
8.770000000000000000e+02,1.142411564281311076e+00
8.780000000000000000e+02,1.158098619808705099e+00
8.790000000000000000e+02,1.192733594050104928e+00
8.800000000000000000e+02,1.170477659516584668e+00
8.810000000000000000e+02,1.170477659516584445e+00
8.820000000000000000e+02,1.197929949864269705e+00
8.830000000000000000e+02,1.205931793134972896e+00
8.840000000000000000e+02,1.124116076518128171e+00
8.850000000000000000e+02,1.164206494141359682e+00
8.860000000000000000e+02,1.326606744948626959e+00
8.870000000000000000e+02,1.446690538317852548e+00
8.880000000000000000e+02,1.653292072338110374e+00
8.890000000000000000e+02,1.819088700015492721e+00
8.900000000000000000e+02,1.380176379104825823e+00
8.910000000000000000e+02,1.306185334257507158e+00
8.920000000000000000e+02,9.574287695435553802e-01
8.930000000000000000e+02,1.100011783561824830e+00
8.940000000000000000e+02,1.243254365867981104e+00
8.950000000000000000e+02,9.749335242196820461e-01
8.960000000000000000e+02,8.717055414894285814e-01
8.970000000000000000e+02,1.044522624735575667e+00
8.980000000000000000e+02,9.150646361285232899e-01
8.990000000000000000e+02,9.488209758318724152e-01
9.000000000000000000e+02,1.006591067612383927e+00
9.010000000000000000e+02,1.183969418950098440e+00
9.020000000000000000e+02,7.312068491546120930e-01
9.030000000000000000e+02,5.800507218840988966e-01
9.040000000000000000e+02,7.239344685497159926e-01
9.050000000000000000e+02,7.834182587063671654e-01
9.060000000000000000e+02,6.386917386041779388e-01
9.070000000000000000e+02,5.197179700390009982e-01
9.080000000000000000e+02,4.143465561091146943e-01
9.090000000000000000e+02,3.453616398188046333e-01
9.100000000000000000e+02,2.319121640898819392e-01
9.110000000000000000e+02,2.844517393776608838e-01
9.120000000000000000e+02,3.084539070894951607e-01
9.130000000000000000e+02,3.084539070894924406e-01
9.140000000000000000e+02,3.343312577712853617e-01
9.150000000000000000e+02,3.215485825662339758e-01
9.160000000000000000e+02,3.085268813912360741e-01
9.170000000000000000e+02,3.277113384908904026e-01
9.180000000000000000e+02,4.900811319603421978e-01
9.190000000000000000e+02,5.975785980168794032e-01
9.200000000000000000e+02,7.977317023475005708e-01
9.210000000000000000e+02,9.044916885515260629e-01
9.220000000000000000e+02,5.379014647372802882e-01
9.230000000000000000e+02,2.403749966688806805e-01
9.240000000000000000e+02,1.880819078027743396e-01
9.250000000000000000e+02,5.336367162347723653e-02
9.260000000000000000e+02,2.388010991670777849e-01
9.270000000000000000e+02,1.828726923001159077e-01
9.280000000000000000e+02,4.169786425457668866e-01
9.290000000000000000e+02,4.618037292757140588e-01
9.300000000000000000e+02,8.762243174700552473e-01
9.310000000000000000e+02,1.225707242128805108e+00
9.320000000000000000e+02,1.192405508651346757e+00
9.330000000000000000e+02,1.300329128276980439e+00
9.340000000000000000e+02,7.922450620373581165e-01
9.350000000000000000e+02,6.412344521982823453e-01
9.360000000000000000e+02,8.090910731633332853e-01
9.370000000000000000e+02,8.128561014672492924e-01
9.380000000000000000e+02,6.986292412419098374e-01
9.390000000000000000e+02,6.783379521692146641e-01
9.400000000000000000e+02,7.642496165647291173e-01
9.410000000000000000e+02,7.358959289664043224e-01
9.420000000000000000e+02,7.662544432781287496e-01
9.430000000000000000e+02,7.754895725642182436e-01
9.440000000000000000e+02,7.247630471588427659e-01
9.450000000000000000e+02,7.247630471588439871e-01
9.460000000000000000e+02,7.162981719115603108e-01
9.470000000000000000e+02,7.820671487277751632e-01
9.480000000000000000e+02,7.333929735998726551e-01
9.490000000000000000e+02,6.904545739865897147e-01
9.500000000000000000e+02,5.419580583040689570e-01
9.510000000000000000e+02,6.123097055636175234e-01
9.520000000000000000e+02,6.883694918855992606e-01
9.530000000000000000e+02,9.711284055096069956e-01
9.540000000000000000e+02,5.484421565405939170e-01
9.550000000000000000e+02,5.915256021620841631e-01
9.560000000000000000e+02,2.854133522761886366e-01
9.570000000000000000e+02,4.313752990165368173e-01
9.580000000000000000e+02,5.510600819514217541e-01
9.590000000000000000e+02,3.435924797093228844e-01
9.600000000000000000e+02,1.191060048138647132e-01
9.610000000000000000e+02,1.311198816566463143e-01
9.620000000000000000e+02,4.093479920932893701e-01
9.630000000000000000e+02,8.312182118407914766e-01
9.640000000000000000e+02,7.873319975641362989e-01
9.650000000000000000e+02,9.453672404665808271e-01
9.660000000000000000e+02,7.303481471233692623e-01
9.670000000000000000e+02,6.407519221976242241e-01
9.680000000000000000e+02,8.278148129472457928e-01
9.690000000000000000e+02,6.610662736444853360e-01
9.700000000000000000e+02,7.572008718852234477e-01
9.710000000000000000e+02,8.980727659985818789e-01
9.720000000000000000e+02,1.061410874797423354e+00
9.730000000000000000e+02,1.126631127639805330e+00
9.740000000000000000e+02,1.237243409717208253e+00
9.750000000000000000e+02,1.183656803586587758e+00
9.760000000000000000e+02,1.200534265011773849e+00
9.770000000000000000e+02,1.200534265011771184e+00
9.780000000000000000e+02,1.193160056168458549e+00
9.790000000000000000e+02,1.118262020925860911e+00
9.800000000000000000e+02,1.242884876262355220e+00
9.810000000000000000e+02,1.264643582434529456e+00
9.820000000000000000e+02,1.419697127182461660e+00
9.830000000000000000e+02,1.388186649535252171e+00
9.840000000000000000e+02,1.406173502002670661e+00
9.850000000000000000e+02,1.124813611835107974e+00
9.860000000000000000e+02,1.529686351399120570e+00
9.870000000000000000e+02,1.718179886749213292e+00
9.880000000000000000e+02,1.969225418281026929e+00
9.890000000000000000e+02,2.030609562771229726e+00
9.900000000000000000e+02,2.250970803606990867e+00
9.910000000000000000e+02,1.981514306582430773e+00
9.920000000000000000e+02,1.775070920126381901e+00
9.930000000000000000e+02,1.803507581265355153e+00
9.940000000000000000e+02,1.455287502892964824e+00
9.950000000000000000e+02,1.630616886595608994e+00
9.960000000000000000e+02,1.441629217268898033e+00
9.970000000000000000e+02,1.284911901699957948e+00
9.980000000000000000e+02,6.876760203911773672e-01
9.990000000000000000e+02,6.031896503505749241e-01
1.000000000000000000e+03,6.908553226679646775e-01
1.001000000000000000e+03,7.005189678280508980e-01
1.002000000000000000e+03,6.272783960027958905e-01
1.003000000000000000e+03,7.120939910214714175e-01
1.004000000000000000e+03,9.029202717831505964e-01
1.005000000000000000e+03,9.567436712032607593e-01
1.006000000000000000e+03,1.072393712151528788e+00
1.007000000000000000e+03,1.019422499759716549e+00
1.008000000000000000e+03,1.049003388162667472e+00
1.009000000000000000e+03,1.049003388162670802e+00
1.010000000000000000e+03,1.059915810464923336e+00
1.011000000000000000e+03,1.026596781634958599e+00
1.012000000000000000e+03,8.945142517845570129e-01
1.013000000000000000e+03,9.695818372907822891e-01
1.014000000000000000e+03,9.564993908977178494e-01
1.015000000000000000e+03,7.709091632903605218e-01
1.016000000000000000e+03,5.723450357238347719e-01
1.017000000000000000e+03,7.538136228354215262e-01
1.018000000000000000e+03,5.240787175706782541e-01
1.019000000000000000e+03,7.347993673284897165e-01
1.020000000000000000e+03,4.203532812562446597e-01
1.021000000000000000e+03,5.423269445479035333e-01
1.022000000000000000e+03,4.879408032070652323e-01
1.023000000000000000e+03,5.837595733499562067e-01
1.024000000000000000e+03,6.774111738019515938e-01


==> figures/ber_M16.csv <==
snr, 16psk, 16qam
-20,0.46427,0.46355
-19,0.45962,0.45889
-18,0.45434,0.45358
-17,0.44836,0.44752
-16,0.44158,0.44058
-15,0.43389,0.43261
-14,0.4252,0.42345
-13,0.41538,0.4129
-12,0.40433,0.40075
-11,0.39194,0.3868
-10,0.37811,0.37086
-9,0.36277,0.35281
-8,0.34589,0.33265
-7,0.3275,0.31052
-6,0.30769,0.28678
-5,0.28665,0.26196
-4,0.26464,0.23671
-3,0.24199,0.21165
-2,0.21912,0.18725
-1,0.19647,0.1637
0,0.17446,0.14098
1,0.15348,0.119
2,0.1338,0.097742
3,0.11554,0.077453
4,0.098645,0.058624
5,0.082917,0.041893
6,0.068155,0.027871
7,0.054286,0.016967
8,0.041452,0.0092472
9,0.029978,0.0043903
10,0.020249,0.0017542
11,0.012562,0.00056471
12,0.0070096,0.00013866
13,0.0034273,2.4234e-05
14,0.0014207,2.7632e-06
15,0.00047894,1.8419e-07
16,0.0001246,6.2502e-09
17,2.3417e-05,9.0716e-11
18,2.9251e-06,4.5223e-13
19,2.1868e-07,5.8742e-16


==> figures/hist_dispersed.csv <==
abs, counts, rayleigh
0.000000000000000000e+00,2.839965820312500069e-02,0.000000000000000000e+00
5.050505050505050414e-02,7.492675781249999445e-02,5.044067842869948831e-02
1.010101010101010083e-01,1.196411132812499889e-01,1.004961081213461421e-01
1.515151515151515194e-01,1.758361816406250333e-01,1.497859401767866194e-01
2.020202020202020166e-01,2.296142578124999167e-01,1.979395381908520546e-01
2.525252525252525415e-01,2.676818847656250444e-01,2.446006185651248277e-01
3.030303030303030387e-01,3.111877441406250555e-01,2.894316372108931557e-01
3.535353535353535359e-01,3.716125488281250555e-01,3.321178471531432419e-01
4.040404040404040331e-01,3.752380371093750333e-01,3.723709589635448292e-01
4.545454545454545303e-01,3.945739746093746003e-01,4.099323448387648394e-01
5.050505050505050830e-01,4.676879882812500777e-01,4.445757372482625480e-01
5.555555555555555802e-01,4.767517089843750777e-01,4.761093841307105223e-01
6.060606060606060774e-01,5.383850097656250888e-01,5.043776343253051353e-01
6.565656565656565746e-01,5.438232421875001110e-01,5.292619389759871673e-01
7.070707070707070718e-01,5.891418457031251110e-01,5.506812667325491351e-01
7.575757575757575690e-01,5.583251953125001332e-01,5.685919423888039503e-01
8.080808080808080662e-01,5.963928222656250666e-01,5.829869298559093860e-01
8.585858585858585634e-01,6.042480468750001110e-01,5.938945908037691623e-01
9.090909090909090606e-01,5.849121093750000444e-01,6.013769596812497120e-01
9.595959595959595578e-01,5.776611328124988676e-01,6.055275839497825663e-01
1.010101010101010166e+00,6.175415039062513989e-01,6.064689850792983616e-01
1.060606060606060552e+00,5.994140624999987343e-01,6.043498010494940953e-01
1.111111111111111160e+00,6.030395507812513767e-01,5.993416747084739926e-01
1.161616161616161547e+00,5.619506835937488898e-01,5.916359543462003101e-01
1.212121212121212155e+00,5.885375976562513545e-01,5.814402732679615493e-01
1.262626262626262541e+00,5.583251953124989120e-01,5.689750740709279553e-01
1.313131313131313149e+00,5.462402343750012434e-01,5.544701408401910836e-01
1.363636363636363535e+00,5.160278320312489120e-01,5.381611987274004250e-01
1.414141414141414144e+00,5.383850097656263101e-01,5.202866355198535464e-01
1.464646464646464530e+00,4.755432128906240119e-01,5.010843940356028980e-01
1.515151515151515138e+00,4.900451660156261435e-01,4.807890776894173102e-01
1.565656565656565524e+00,4.489562988281241007e-01,4.596293045708060854e-01
1.616161616161616132e+00,4.507690429687490896e-01,4.378253380647701420e-01
1.666666666666666741e+00,3.818847656250008993e-01,4.155870146288269673e-01
1.717171717171717127e+00,4.060546874999991784e-01,3.931119820053468050e-01
1.767676767676767735e+00,3.444213867187508327e-01,3.705842540696224208e-01
1.818181818181818121e+00,3.462341308593742673e-01,3.481730818448419695e-01
1.868686868686868729e+00,3.317321777343757994e-01,3.260321340858792216e-01
1.919191919191919116e+00,2.725158691406244227e-01,3.042989753503883010e-01
1.969696969696969724e+00,3.033325195312494005e-01,2.830948247179261301e-01
2.020202020202020332e+00,2.628479003906267764e-01,2.625245743395180908e-01
2.070707070707070496e+00,2.284057617187495448e-01,2.426770438294780230e-01
2.121212121212121104e+00,2.259887695312495504e-01,2.236254441526800973e-01
2.171717171717171713e+00,2.018188476562495781e-01,2.054280230960561782e-01
2.222222222222222321e+00,1.873168945312512768e-01,1.881288636056221153e-01
2.272727272727272485e+00,1.619384765624996558e-01,1.717588061660474397e-01
2.323232323232323093e+00,1.413940429687497169e-01,1.563364669314649402e-01
2.373737373737373701e+00,1.178283691406247641e-01,1.418693244065972747e-01
2.424242424242424310e+00,1.214538574218747558e-01,1.283548490421605737e-01
2.474747474747474918e+00,1.232666015625008271e-01,1.157816520600399440e-01
2.525252525252525082e+00,9.728393554687479738e-02,1.041306320731906765e-01
2.575757575757575690e+00,7.976074218749983069e-02,9.337610052579661812e-02
2.626262626262626299e+00,8.882446289062481681e-02,8.348686956817959193e-02
2.676767676767676907e+00,5.679931640625038303e-02,7.442728862163708325e-02
2.727272727272727071e+00,6.284179687499986955e-02,6.615821851167894008e-02
2.777777777777777679e+00,5.256958007812489314e-02,5.863793459353070642e-02
2.828282828282828287e+00,4.290161132812491535e-02,5.182295271014907695e-02
2.878787878787878896e+00,3.746337890625025396e-02,4.566877406884412710e-02
2.929292929292929060e+00,3.262939453124993200e-02,4.013054716610593708e-02
2.979797979797979668e+00,3.021240234374993755e-02,3.516364670886894250e-02
3.030303030303030276e+00,2.477416992187495004e-02,3.072417106050773575e-02
3.080808080808080884e+00,1.691894531250011380e-02,2.676936107562722517e-02
3.131313131313131048e+00,1.873168945312496045e-02,2.325794428061715713e-02
3.181818181818181657e+00,2.054443359374995975e-02,2.015040921450827333e-02
3.232323232323232265e+00,1.691894531249996461e-02,1.740921537950003428e-02
3.282828282828282873e+00,1.027221679687497988e-02,1.499894467922156284e-02
3.333333333333333481e+00,1.087646484375007390e-02,1.288640046490934638e-02
3.383838383838383645e+00,1.510620117187496877e-02,1.104066038678629645e-02
3.434343434343434254e+00,6.646728515624986469e-03,9.433089182655304480e-03
3.484848484848484862e+00,7.250976562499985081e-03,8.037317351011312450e-03
3.535353535353535470e+00,6.042480468750040766e-03,6.829191374368640335e-03
3.585858585858585634e+00,3.021240234374993928e-03,5.786700801567535093e-03
3.636363636363636243e+00,5.438232421874989245e-03,4.889887085712384118e-03
3.686868686868686851e+00,3.021240234374993928e-03,4.120738625485956957e-03
3.737373737373737459e+00,1.812744140625012317e-03,3.463075988265486294e-03
3.787878787878787623e+00,2.416992187499994883e-03,2.902430817986827692e-03
3.838383838383838231e+00,1.208496093749997441e-03,2.425921461129758663e-03
3.888888888888888840e+00,1.208496093749997441e-03,2.022127890439436894e-03
3.939393939393939448e+00,1.208496093750008066e-03,1.680968075890709431e-03
3.989898989898989612e+00,6.042480468749934081e-04,1.393577551840771873e-03
4.040404040404040664e+00,2.416992187500016133e-03,1.152193562426251112e-03
4.090909090909090828e+00,0.000000000000000000e+00,9.500448365933279651e-04
4.141414141414140992e+00,1.812744140624980441e-03,7.812477508820760228e-04
4.191919191919192045e+00,6.042480468750040332e-04,6.407093822393480778e-04
4.242424242424242209e+00,0.000000000000000000e+00,5.240377337767189491e-04
4.292929292929293261e+00,0.000000000000000000e+00,4.274592318385003710e-04
4.343434343434343425e+00,0.000000000000000000e+00,3.477434407496426960e-04
4.393939393939393590e+00,0.000000000000000000e+00,2.821348195242932822e-04
4.444444444444444642e+00,0.000000000000000000e+00,2.282912497322640431e-04
4.494949494949494806e+00,0.000000000000000000e+00,1.842289926171134624e-04
4.545454545454544970e+00,0.000000000000000000e+00,1.482736833939154672e-04
4.595959595959596022e+00,0.000000000000000000e+00,1.190169384542794832e-04
4.646464646464646187e+00,0.000000000000000000e+00,9.527813413505800558e-05
4.696969696969697239e+00,0.000000000000000000e+00,7.607091111730015880e-05
4.747474747474747403e+00,0.000000000000000000e+00,6.057396398712264749e-05
4.797979797979797567e+00,0.000000000000000000e+00,4.810568882715978882e-05
4.848484848484848619e+00,0.000000000000000000e+00,3.810228098594221847e-05
4.898989898989898784e+00,6.042480468749934081e-04,3.009889871562233335e-05
4.949494949494949836e+00,0.000000000000000000e+00,2.371353474443228229e-05


==> figures/kl_div_rrc.csv <==
slope,qpsk2,qpsk4,qpsk8,qpsk16,qpsk32,qam2,qam4,qam8,qam16,qam32
0.00048828125,0.0173696998761827,0.0280168473315581,0.0311195260881011,0.0488354618011603,2.37323287029061,0.02261153934909,0.0226772143867236,0.03108741345423,0.0621149254858481,0.714041008845848
0.0009765625,0.0226312722951319,0.0270721936276541,0.0482981002647042,0.171577557291739,9.6026443734312,0.0306763207294382,0.0145627315419812,0.04500403059149605,0.11227114105131,1.72155145318597
0.001953125,0.0353504960394383,0.0363468604617477,0.0775726352787212,2.35123153582559,18.8840186364658,0.0306648517226245,0.0237423523370564,0.0547813092907039,0.749877192576736,2.42290611063321
0.00390625,0.0284951804175859,0.0586252312601656,0.240740286514583,8.80488348458307,24.2627109497986,0.0304773581108269,0.0348012347394028,0.154880739890413,1.51304170586765,2.97819375327354
0.0078125,0.0540672157567444,0.101382090618316,2.33747548994388,15.9087466679063,21.6679654093922,0.029417290872273,0.08321778535011,0.750515287207053,1.98869280287257,2.61717062232216
0.015625,0.0943177622679808,0.279523277506377,7.49910450864759,17.7750344364588,24.1238061763814,0.0652801391042281,0.18083434670674,1.29021641606448,2.11242189509996,3.80806524888374
0.03125,0.141631301033022,2.09849012880385,11.6575988537476,29.6000195556929,40.9139574667677,0.10177747851077,0.735671869621037,1.62141253604095,2.9076805834693,16.1366714521994


==> figures/spectrums.csv <==
freq, X, Xmod, X_rvpc
-5.000000000000000000e-01,-3.090463143043630012e+01,-3.109219359922353476e+01,-2.011262605853394447e+01
-4.990234375000000000e-01,-3.135210116560523375e+01,-3.171308867064350778e+01,-2.036756957193868089e+01
-4.980468750000000000e-01,-3.114638635500632091e+01,-3.138139761905812364e+01,-2.069086683700765406e+01
-4.970703125000000000e-01,-3.064970534333017227e+01,-3.065999471790006936e+01,-2.018774809173459772e+01
-4.960937500000000000e-01,-3.136797804667406098e+01,-3.160020553830736745e+01,-2.029539171649570761e+01
-4.951171875000000000e-01,-3.134141620771938719e+01,-3.132282323441636152e+01,-2.050885308567337617e+01
-4.941406250000000000e-01,-3.115940087370979228e+01,-3.056346857453370447e+01,-2.084744298159176168e+01
-4.931640625000000000e-01,-3.091044553442619858e+01,-3.152483819404708498e+01,-1.999449372717170803e+01
-4.921875000000000000e-01,-3.105169144433928352e+01,-3.126615234004081501e+01,-2.003919783069811444e+01
-4.912109375000000000e-01,-3.154343892944141103e+01,-3.132292106539464527e+01,-2.074066281883655449e+01
-4.902343750000000000e-01,-3.107451159317389511e+01,-3.095773947824536876e+01,-2.039022747478274411e+01
-4.892578125000000000e-01,-3.077387039645948974e+01,-3.098440619339661950e+01,-2.073957565438750450e+01
-4.882812500000000000e-01,-3.179735449238712164e+01,-3.078930991005154638e+01,-1.996116991441258293e+01
-4.873046875000000000e-01,-3.124057784240177327e+01,-3.115736738630589286e+01,-2.064949868119082410e+01
-4.863281250000000000e-01,-3.120645515234017608e+01,-3.067235151684160144e+01,-2.037910017615441305e+01
-4.853515625000000000e-01,-3.113550654998905287e+01,-3.157771320212228261e+01,-2.078680975226014738e+01
-4.843750000000000000e-01,-3.108964112103670274e+01,-3.035296953597857339e+01,-2.050043883493496821e+01
-4.833984375000000000e-01,-3.110899875547577409e+01,-3.144137707864844700e+01,-2.055740850431450895e+01
-4.824218750000000000e-01,-3.118840960515705518e+01,-3.113520685700596502e+01,-2.028330236295567346e+01
-4.814453125000000000e-01,-3.108964188010441632e+01,-3.146226623444344028e+01,-2.057896388319195324e+01
-4.804687500000000000e-01,-3.178158275682746137e+01,-3.080556605008703031e+01,-2.020879124271923288e+01
-4.794921875000000000e-01,-3.097905291418245355e+01,-3.044255217028750238e+01,-2.067548614306285870e+01
-4.785156250000000000e-01,-3.141223732290108117e+01,-3.096956897979212897e+01,-2.068434632113160632e+01
-4.775390625000000000e-01,-3.092415538386509155e+01,-3.029077905562951400e+01,-2.037867413977716069e+01
-4.765625000000000000e-01,-3.080630717582194222e+01,-3.073753464134877689e+01,-2.078177638881518519e+01
-4.755859375000000000e-01,-3.105861308608530891e+01,-3.067866063016014522e+01,-2.021662262003147248e+01
-4.746093750000000000e-01,-3.169216805802791725e+01,-3.051610126247360810e+01,-2.017804814209792497e+01
-4.736328125000000000e-01,-3.078378678931304435e+01,-3.025161943289504407e+01,-2.051415240098516790e+01
-4.726562500000000000e-01,-3.184210044682043517e+01,-3.102018863277907457e+01,-2.017733455191011416e+01
-4.716796875000000000e-01,-3.137354468981381217e+01,-3.022091991098575647e+01,-2.082596066488193998e+01
-4.707031250000000000e-01,-3.092869848048190562e+01,-3.038021982319434855e+01,-1.986570401112829387e+01
-4.697265625000000000e-01,-3.140634074258101549e+01,-3.048364691915759295e+01,-2.016758366210066811e+01
-4.687500000000000000e-01,-3.010126686342809421e+01,-3.019196068113662079e+01,-2.040946027630067405e+01
-4.677734375000000000e-01,-3.118195604120111852e+01,-3.011467642268931044e+01,-2.027440164801610933e+01
-4.667968750000000000e-01,-3.156533197414524849e+01,-3.053601007840345360e+01,-2.017358932153017292e+01
-4.658203125000000000e-01,-3.091819546190298240e+01,-3.021533808249300179e+01,-2.077348710842198543e+01
-4.648437500000000000e-01,-3.114408539653757302e+01,-3.052176492243315664e+01,-2.037805521774316730e+01
-4.638671875000000000e-01,-3.169320287218429399e+01,-3.104412845973369883e+01,-2.052544822394006374e+01
-4.628906250000000000e-01,-3.112688085473598676e+01,-3.080644804299285511e+01,-2.063244370105181247e+01
-4.619140625000000000e-01,-3.086865133084038959e+01,-3.053381994070186778e+01,-2.037389514921905231e+01
-4.609375000000000000e-01,-3.134156378496079398e+01,-3.062235805914568587e+01,-2.046648779869472179e+01
-4.599609375000000000e-01,-3.117812418638590799e+01,-3.017013630474549757e+01,-2.126923191103535515e+01
-4.589843750000000000e-01,-3.120592892027519127e+01,-3.054039341179493050e+01,-2.040295445550243159e+01
-4.580078125000000000e-01,-3.083077413203680806e+01,-3.058857426235953270e+01,-2.037135766611372745e+01
-4.570312500000000000e-01,-3.133363237821975034e+01,-3.128371777208664994e+01,-1.984711401266695674e+01
-4.560546875000000000e-01,-3.103158485203210049e+01,-3.100371957702797232e+01,-2.037937236405269559e+01
-4.550781250000000000e-01,-3.114570047661746699e+01,-3.108498542871942405e+01,-2.017791258436452040e+01
-4.541015625000000000e-01,-3.149556446146785760e+01,-3.073089708056010494e+01,-2.037630860612470940e+01
-4.531250000000000000e-01,-3.080869726684871779e+01,-3.016613099390399810e+01,-2.071485163246812888e+01
-4.521484375000000000e-01,-3.139646279012870878e+01,-3.115983681786153880e+01,-2.054309804975180498e+01
-4.511718750000000000e-01,-3.116914976128289538e+01,-3.137294383174552692e+01,-2.040246427586077260e+01
-4.501953125000000000e-01,-3.158293699139665023e+01,-3.080254565817931223e+01,-2.086718762519715398e+01
-4.492187500000000000e-01,-3.124462789361831483e+01,-3.128577575655665655e+01,-2.069865748051625332e+01
-4.482421875000000000e-01,-3.074704540054110424e+01,-3.047101336306795005e+01,-2.051829052479241966e+01
-4.472656250000000000e-01,-3.107819681225734954e+01,-3.053521215938987865e+01,-2.072350024308382999e+01
-4.462890625000000000e-01,-3.109548454878413537e+01,-3.125673363359939927e+01,-2.063290327827948545e+01
-4.453125000000000000e-01,-3.097906425505825467e+01,-3.094134453792166894e+01,-2.055844040961279262e+01
-4.443359375000000000e-01,-3.077849468158551360e+01,-3.102589077032808618e+01,-1.985740241956927221e+01
-4.433593750000000000e-01,-3.127066728110589722e+01,-3.126023833883677128e+01,-2.035753191925259742e+01
-4.423828125000000000e-01,-3.141500602668014253e+01,-3.079153824088507818e+01,-2.031120217693380425e+01
-4.414062500000000000e-01,-3.064177625067615196e+01,-3.067073889915360496e+01,-2.046448832950222041e+01
-4.404296875000000000e-01,-3.081274496855046152e+01,-3.074853581937711411e+01,-2.041440239707518600e+01
-4.394531250000000000e-01,-3.089497073834503738e+01,-3.151221373337948961e+01,-2.075736184818726571e+01
-4.384765625000000000e-01,-3.150277191798938148e+01,-3.125268359743778745e+01,-2.038235898819792524e+01
-4.375000000000000000e-01,-3.086281692470934956e+01,-3.079873954273960734e+01,-2.032014287518594386e+01
-4.365234375000000000e-01,-3.091744474719788727e+01,-3.130864511293095731e+01,-1.999061567578875653e+01
-4.355468750000000000e-01,-3.122643547200736691e+01,-3.143241645598707379e+01,-2.028192640617479015e+01
-4.345703125000000000e-01,-3.159779459467272034e+01,-3.099230202517908594e+01,-2.071009947946721041e+01
-4.335937500000000000e-01,-3.100564545391134175e+01,-3.120775318739060822e+01,-2.061191045916002906e+01
-4.326171875000000000e-01,-3.085084933525498485e+01,-3.119869192848896944e+01,-2.062183688782574720e+01
-4.316406250000000000e-01,-3.101381620655459415e+01,-3.106355197154666925e+01,-2.046126441342122604e+01
-4.306640625000000000e-01,-3.113353629019390212e+01,-3.123677748486827710e+01,-2.013489670710987411e+01
-4.296875000000000000e-01,-3.122599452849197377e+01,-3.076978511278748130e+01,-1.991797461681969494e+01
-4.287109375000000000e-01,-3.193726852278409822e+01,-3.124647153388497500e+01,-2.022038659621545165e+01
-4.277343750000000000e-01,-3.130215066931701529e+01,-3.092308586456617192e+01,-2.114225127662340142e+01
-4.267578125000000000e-01,-3.121604413706374714e+01,-3.074184746210011809e+01,-2.055939305588379540e+01
-4.257812500000000000e-01,-3.105864468246945265e+01,-3.112711656319998710e+01,-2.033478120999273031e+01
-4.248046875000000000e-01,-3.074282431593982423e+01,-3.082638243709264003e+01,-2.037539703991170370e+01
-4.238281250000000000e-01,-3.081604673294652486e+01,-3.003087035498849033e+01,-2.089744812997896872e+01
-4.228515625000000000e-01,-3.083691227397974188e+01,-3.050154445872355780e+01,-2.071676031738394386e+01
-4.218750000000000000e-01,-3.127042973070609833e+01,-3.062424103101246686e+01,-2.050746264911888517e+01
-4.208984375000000000e-01,-3.202287656764706014e+01,-3.059260209784000040e+01,-2.019407626037526526e+01
-4.199218750000000000e-01,-3.107189799045183065e+01,-3.031781482926377080e+01,-2.054860367000225807e+01
-4.189453125000000000e-01,-3.088944807234429391e+01,-3.073795153159781890e+01,-2.044100707659891825e+01
-4.179687500000000000e-01,-3.112870484711870489e+01,-3.103604545433649164e+01,-2.033712604018423065e+01
-4.169921875000000000e-01,-3.107693337958798097e+01,-3.008067364887051554e+01,-2.057306196606842974e+01
-4.160156250000000000e-01,-3.079899667404102459e+01,-2.999115720636332227e+01,-2.037031218326514193e+01
-4.150390625000000000e-01,-3.164158305192811582e+01,-3.031059893988924969e+01,-2.042478681563549614e+01
-4.140625000000000000e-01,-3.059906346185841386e+01,-3.043611790833246289e+01,-2.036763793024221414e+01
-4.130859375000000000e-01,-3.134911694072122756e+01,-3.054765085895455456e+01,-2.042441464075589863e+01
-4.121093750000000000e-01,-3.149894490585140971e+01,-3.020749384027840279e+01,-2.072860525717117497e+01
-4.111328125000000000e-01,-3.120328974712656489e+01,-2.985037402351986913e+01,-2.034877760047678308e+01
-4.101562500000000000e-01,-3.117476206273739692e+01,-3.026528233025283754e+01,-2.066717113908130443e+01
-4.091796875000000000e-01,-3.114252025526304379e+01,-3.022192683106617039e+01,-2.039947995516059009e+01
-4.082031250000000000e-01,-3.120494048558244415e+01,-2.992802940059667804e+01,-2.096477121460339177e+01
-4.072265625000000000e-01,-3.076768541776585764e+01,-3.017582310644199595e+01,-2.053615598949595267e+01
-4.062500000000000000e-01,-3.100638245699123274e+01,-3.053180601582147347e+01,-2.026514457841152606e+01
-4.052734375000000000e-01,-3.082821758343389007e+01,-2.991781746830566746e+01,-2.073618629155321358e+01
-4.042968750000000000e-01,-3.099817338297020441e+01,-3.012454708059321717e+01,-2.032515502915338601e+01
-4.033203125000000000e-01,-3.098176229376669255e+01,-3.026191459262061301e+01,-2.041282099993197008e+01
-4.023437500000000000e-01,-3.158241478095722954e+01,-3.010053521291725787e+01,-2.024426978652197207e+01
-4.013671875000000000e-01,-3.091355498599540752e+01,-3.039863605913188849e+01,-2.043800460235138061e+01
-4.003906250000000000e-01,-3.105704821211234901e+01,-3.009111780300518291e+01,-2.027531263303402653e+01
-3.994140625000000000e-01,-3.195428121450380488e+01,-3.054484380956033718e+01,-2.009918204755365778e+01
-3.984375000000000000e-01,-3.137674033074301505e+01,-3.024698478904693388e+01,-2.105427791335045740e+01
-3.974609375000000000e-01,-3.103943244806820445e+01,-3.036579885676094648e+01,-2.041503880524387782e+01
-3.964843750000000000e-01,-3.108335784055160289e+01,-3.004533659888835828e+01,-2.054792406850931030e+01
-3.955078125000000000e-01,-3.153106442157501377e+01,-3.061034993365565526e+01,-2.016731660421276473e+01
-3.945312500000000000e-01,-3.110795372970935802e+01,-3.030291773804306033e+01,-2.046897580422731266e+01
-3.935546875000000000e-01,-3.130929171260381594e+01,-3.015129975985224320e+01,-2.026981675606759836e+01
-3.925781250000000000e-01,-3.104137379448355460e+01,-3.060069650175368494e+01,-2.098369874293754123e+01
-3.916015625000000000e-01,-3.105387388095267198e+01,-3.025759816843942218e+01,-2.061442828951900452e+01
-3.906250000000000000e-01,-3.072958739008218743e+01,-3.048578021946232042e+01,-2.048851725248749744e+01
-3.896484375000000000e-01,-3.098949885670451465e+01,-3.060059631427176541e+01,-2.061370046035348480e+01
-3.886718750000000000e-01,-3.132761410959339798e+01,-3.040894730873399254e+01,-2.054528267799592101e+01
-3.876953125000000000e-01,-3.081337768998809068e+01,-3.067329141232499978e+01,-2.011159721096088049e+01
-3.867187500000000000e-01,-3.124766815885654836e+01,-3.153528204172506122e+01,-2.073601237281973653e+01
-3.857421875000000000e-01,-3.111321744822392787e+01,-3.111728568304501152e+01,-2.064254622912593007e+01
-3.847656250000000000e-01,-3.071695161625680015e+01,-3.077205016799680237e+01,-2.010767633669063059e+01
-3.837890625000000000e-01,-3.116819452390936718e+01,-3.088175623362292299e+01,-2.060274302718713813e+01
-3.828125000000000000e-01,-3.162605080996096163e+01,-3.039390608211391509e+01,-2.039127284258939454e+01
-3.818359375000000000e-01,-3.145818457077134411e+01,-3.066434726105075725e+01,-2.073276938075511922e+01
-3.808593750000000000e-01,-3.094845182191612665e+01,-3.074303558674161607e+01,-2.047883376692927015e+01
-3.798828125000000000e-01,-3.106688448158559268e+01,-3.150147506384660545e+01,-2.099879845581877191e+01
-3.789062500000000000e-01,-3.153591955112329259e+01,-3.089294260687335125e+01,-2.091325077321279835e+01
-3.779296875000000000e-01,-3.128093013490919816e+01,-3.128873913685465169e+01,-1.986542092416315697e+01
-3.769531250000000000e-01,-3.210082676725780715e+01,-3.114127971854608745e+01,-2.029454783569043386e+01
-3.759765625000000000e-01,-3.111774415345298195e+01,-3.131171547481431361e+01,-2.054079901826105470e+01
-3.750000000000000000e-01,-3.087631578739083693e+01,-3.170542001080238848e+01,-2.041931465884496077e+01
-3.740234375000000000e-01,-3.157625554473468910e+01,-3.033068020171832657e+01,-2.048498290884518980e+01
-3.730468750000000000e-01,-3.110973933269223224e+01,-3.088703506740555582e+01,-2.065156088302079951e+01
-3.720703125000000000e-01,-3.130354783573671895e+01,-3.149240058313679214e+01,-2.031245466242201303e+01
-3.710937500000000000e-01,-3.127568667952518311e+01,-3.121594155541908577e+01,-2.070577781827239150e+01
-3.701171875000000000e-01,-3.182711955224826994e+01,-3.171988601645017170e+01,-2.031807660265793913e+01
-3.691406250000000000e-01,-3.029278123424051472e+01,-3.170724262831371476e+01,-2.032721755069303882e+01
-3.681640625000000000e-01,-3.103128048033704900e+01,-3.127807936336449401e+01,-2.064013415114578365e+01
-3.671875000000000000e-01,-3.123848851340147093e+01,-3.144007191535662571e+01,-2.060175194333554316e+01
-3.662109375000000000e-01,-3.088663589193247105e+01,-3.063382657934283060e+01,-2.034615452426575644e+01
-3.652343750000000000e-01,-3.118029754605275983e+01,-3.036288756262118582e+01,-2.077481401931229499e+01
-3.642578125000000000e-01,-3.112754577434782277e+01,-3.031881204708354716e+01,-2.029760893714701098e+01
-3.632812500000000000e-01,-3.118462744282956578e+01,-3.049779297886192708e+01,-2.055918623255632838e+01
-3.623046875000000000e-01,-3.111353232351498121e+01,-3.010876816833723524e+01,-2.020904594981526614e+01
-3.613281250000000000e-01,-3.105020735392808717e+01,-3.031611329058320337e+01,-2.053247089737211795e+01
-3.603515625000000000e-01,-3.098234320773339689e+01,-3.004557785095399680e+01,-2.030853373612486834e+01
-3.593750000000000000e-01,-3.110415408469174992e+01,-2.983963833993449555e+01,-2.043209250823171530e+01
-3.583984375000000000e-01,-3.136998774191009787e+01,-2.995796872260380894e+01,-2.041040944750385577e+01
-3.574218750000000000e-01,-3.113513179900025207e+01,-2.987626564277718089e+01,-2.055853711132526485e+01
-3.564453125000000000e-01,-3.116245369143672406e+01,-3.039711301330850901e+01,-2.060456402942408261e+01
-3.554687500000000000e-01,-3.094436069962231173e+01,-2.953431941523936288e+01,-2.037194068573303696e+01
-3.544921875000000000e-01,-3.148668791026068092e+01,-3.036013185958424643e+01,-2.010625027191237990e+01
-3.535156250000000000e-01,-3.113897644281772870e+01,-2.979062916477683132e+01,-2.084035319421675325e+01
-3.525390625000000000e-01,-3.080258371104127946e+01,-2.952984416644867594e+01,-2.025456477234703456e+01
-3.515625000000000000e-01,-3.056725209114386743e+01,-2.949365837691602010e+01,-2.064510439151520771e+01
-3.505859375000000000e-01,-3.099128048989924622e+01,-2.887338132446727101e+01,-2.058226731740198900e+01
-3.496093750000000000e-01,-3.138087475945312121e+01,-2.879694732739122287e+01,-2.044256435270174421e+01
-3.486328125000000000e-01,-3.132589424577312087e+01,-2.900404889009158182e+01,-2.080858558576473172e+01
-3.476562500000000000e-01,-3.122686111850501689e+01,-2.945747250230924763e+01,-2.047177762801280210e+01
-3.466796875000000000e-01,-3.134384050128213772e+01,-2.922375090955267041e+01,-1.994583657390127485e+01
-3.457031250000000000e-01,-3.136875515316546981e+01,-2.881047368133420150e+01,-2.082947954851193373e+01
-3.447265625000000000e-01,-3.129221516788270208e+01,-2.822698125276382441e+01,-2.056273804549079642e+01
-3.437500000000000000e-01,-3.172816572548632053e+01,-2.907192879377749506e+01,-2.046883460688072631e+01
-3.427734375000000000e-01,-3.103348232352190905e+01,-2.897770872203063419e+01,-2.023268548720443150e+01
-3.417968750000000000e-01,-3.130568410397239631e+01,-2.903998489952430262e+01,-2.045325620158003233e+01
-3.408203125000000000e-01,-3.122740253869361737e+01,-2.854872142769490040e+01,-2.044714570074403071e+01
-3.398437500000000000e-01,-3.125321596575062699e+01,-2.943860496263086546e+01,-2.039537322915062134e+01
-3.388671875000000000e-01,-3.114597136649102538e+01,-2.889585318864180863e+01,-2.035829904332028661e+01
-3.378906250000000000e-01,-3.157079136557218746e+01,-2.837048344959720936e+01,-2.035156177411341361e+01
-3.369140625000000000e-01,-3.113537468110080653e+01,-2.783813806721836315e+01,-2.096446146073405714e+01
-3.359375000000000000e-01,-3.189519940327095071e+01,-2.879049533351717827e+01,-2.000942301601742912e+01
-3.349609375000000000e-01,-3.083511496234130078e+01,-2.844184615855581200e+01,-2.115026943619102440e+01
-3.339843750000000000e-01,-3.186777538204949423e+01,-2.847537149960602676e+01,-2.037773246670568028e+01
-3.330078125000000000e-01,-3.134983239339723582e+01,-2.877416988392699082e+01,-2.038901647576430065e+01
-3.320312500000000000e-01,-3.126571068672669540e+01,-2.876490144676613170e+01,-2.024750703682844843e+01
-3.310546875000000000e-01,-3.075587406989486539e+01,-2.854199097212356762e+01,-2.039596672613013695e+01
-3.300781250000000000e-01,-3.098721326998512993e+01,-2.939578349103869925e+01,-2.085066272510233176e+01
-3.291015625000000000e-01,-3.059963936121251749e+01,-2.971576743918151209e+01,-2.083620512498076494e+01
-3.281250000000000000e-01,-3.081439659365079820e+01,-2.921432529095238806e+01,-2.037361534807487828e+01
-3.271484375000000000e-01,-3.156680500908848686e+01,-2.980189450758125602e+01,-2.069022786074917519e+01
-3.261718750000000000e-01,-3.080018113197310115e+01,-2.952126746010086933e+01,-2.084779203925476310e+01
-3.251953125000000000e-01,-3.145240104987340501e+01,-2.936703689736850720e+01,-2.099761015913177786e+01
-3.242187500000000000e-01,-3.148977449046451582e+01,-2.965895360112929424e+01,-2.048210756048426262e+01
-3.232421875000000000e-01,-3.125930897140681708e+01,-3.006434491850866308e+01,-2.052291137754993144e+01
-3.222656250000000000e-01,-3.122198326948708313e+01,-2.991729722919081880e+01,-2.022163724712316935e+01
-3.212890625000000000e-01,-3.157720817826665183e+01,-2.984615924826357514e+01,-2.005757763273079419e+01
-3.203125000000000000e-01,-3.140577098593865912e+01,-2.987339620861130030e+01,-2.067632911761332792e+01
-3.193359375000000000e-01,-3.160601522775579042e+01,-3.112580108581799720e+01,-2.088687428369980381e+01
-3.183593750000000000e-01,-3.137241058560114837e+01,-3.087941424530995960e+01,-2.061605629101463677e+01
-3.173828125000000000e-01,-3.071039132549797301e+01,-3.088446987861154724e+01,-2.054818124911287924e+01
-3.164062500000000000e-01,-3.123638898896307126e+01,-3.073752908502899928e+01,-2.048966732721684281e+01
-3.154296875000000000e-01,-3.087986005151499214e+01,-3.067123213566821249e+01,-2.077631500259469988e+01
-3.144531250000000000e-01,-3.075442230006089517e+01,-3.142120321096452429e+01,-2.051665796057487867e+01
-3.134765625000000000e-01,-3.136432081794901094e+01,-3.112417125666986095e+01,-2.021816773958616409e+01
-3.125000000000000000e-01,-3.070048168203987515e+01,-3.125500172263172516e+01,-2.052688206795703962e+01
-3.115234375000000000e-01,-3.054518787512968814e+01,-3.151239957613894660e+01,-2.042096917981381665e+01
-3.105468750000000000e-01,-3.123415957276246857e+01,-3.106762351476120898e+01,-2.030153300137829930e+01
-3.095703125000000000e-01,-3.101121647243923363e+01,-3.157125918388665298e+01,-2.018818362462698701e+01
-3.085937500000000000e-01,-3.071944807802007915e+01,-3.119064768430827783e+01,-2.069628950072195295e+01
-3.076171875000000000e-01,-3.096909123082115656e+01,-3.084160678986488335e+01,-1.994839041857279582e+01
-3.066406250000000000e-01,-3.094333482761658871e+01,-3.082031233086472355e+01,-2.070501607964671109e+01
-3.056640625000000000e-01,-3.111935944249173502e+01,-3.029006290989486061e+01,-2.017969901745520644e+01
-3.046875000000000000e-01,-3.138832991194838229e+01,-3.001870011221486578e+01,-2.038010744942484465e+01
-3.037109375000000000e-01,-3.093406777036050670e+01,-2.961942138092553733e+01,-2.042340363246925961e+01
-3.027343750000000000e-01,-3.076395071955053240e+01,-2.909937011142421426e+01,-2.076578680492210083e+01
-3.017578125000000000e-01,-3.130626530594543766e+01,-2.848421725627846968e+01,-2.042576958622041161e+01
-3.007812500000000000e-01,-3.097420493514779238e+01,-2.933480007390024369e+01,-2.039912514370383434e+01
-2.998046875000000000e-01,-3.068397082452667490e+01,-2.798610162489314490e+01,-2.008019869608035179e+01
-2.988281250000000000e-01,-3.097315563915224601e+01,-2.731398948090515688e+01,-2.055233509892492094e+01
-2.978515625000000000e-01,-3.146659509299807667e+01,-2.814763637006580410e+01,-2.065126984753668538e+01
-2.968750000000000000e-01,-3.103789763335358742e+01,-2.741025219269896596e+01,-2.043346792107216814e+01
-2.958984375000000000e-01,-3.133670121715614343e+01,-2.696326628204277398e+01,-2.039232556579118594e+01
-2.949218750000000000e-01,-3.058194301335252163e+01,-2.686053041302296407e+01,-2.082193262569297332e+01
-2.939453125000000000e-01,-3.149530529807078594e+01,-2.675779195170130009e+01,-2.101773329784311528e+01
-2.929687500000000000e-01,-3.131569393064086171e+01,-2.591087609104711831e+01,-1.992401164676867964e+01
-2.919921875000000000e-01,-3.098925266441841941e+01,-2.569830647802651669e+01,-2.017674296286784141e+01
-2.910156250000000000e-01,-3.114836036904939931e+01,-2.573718657677145671e+01,-2.060624699750309219e+01
-2.900390625000000000e-01,-3.043718357630839932e+01,-2.451302869215805913e+01,-2.056958754502309006e+01
-2.890625000000000000e-01,-3.097760969711914925e+01,-2.475246064639571841e+01,-2.031872597876509445e+01
-2.880859375000000000e-01,-3.119899671947849029e+01,-2.442150636479037473e+01,-2.071701846608561581e+01
-2.871093750000000000e-01,-3.138931669253975087e+01,-2.365215508474296868e+01,-2.060172642202450533e+01
-2.861328125000000000e-01,-3.081705188479779878e+01,-2.371149771952773122e+01,-2.052205779669459673e+01
-2.851562500000000000e-01,-3.121481403974819457e+01,-2.349247281145993682e+01,-2.002037406413262488e+01
-2.841796875000000000e-01,-3.094746384114331761e+01,-2.308340361011894259e+01,-2.042864090723581683e+01
-2.832031250000000000e-01,-3.111484200030623981e+01,-2.250318357576422557e+01,-2.042549183492083031e+01
-2.822265625000000000e-01,-3.088794958193190254e+01,-2.269573471584397950e+01,-2.047543690795027160e+01
-2.812500000000000000e-01,-3.145719438427545356e+01,-2.228191537890998575e+01,-2.030044332281985930e+01
-2.802734375000000000e-01,-3.204971053106130086e+01,-2.197610217117657783e+01,-2.074112359449263465e+01
-2.792968750000000000e-01,-3.106188043643481578e+01,-2.237184798807955843e+01,-2.028967384733093127e+01
-2.783203125000000000e-01,-3.110694370974812628e+01,-2.190536550162676122e+01,-2.031556213358806318e+01
-2.773437500000000000e-01,-3.071344752446222159e+01,-2.184380396063689034e+01,-2.014806598691256667e+01
-2.763671875000000000e-01,-3.083902318091594452e+01,-2.134849351591423172e+01,-2.012590274056135087e+01
-2.753906250000000000e-01,-3.138127607980401379e+01,-2.133982431889504028e+01,-2.047403694426053633e+01
-2.744140625000000000e-01,-3.138690991390891227e+01,-2.056511156191689338e+01,-2.012251550350095286e+01
-2.734375000000000000e-01,-3.104322949419394106e+01,-2.126192569558084244e+01,-2.022210007706769730e+01
-2.724609375000000000e-01,-3.130362893914544742e+01,-2.044284973615333811e+01,-2.039148839201130770e+01
-2.714843750000000000e-01,-3.146628706628901995e+01,-2.012768276105579091e+01,-2.044958180632272970e+01
-2.705078125000000000e-01,-3.097302433583529790e+01,-2.010072804829263760e+01,-2.050456885203013258e+01
-2.695312500000000000e-01,-3.124065608767825353e+01,-2.064107399167449231e+01,-2.058324630415574674e+01
-2.685546875000000000e-01,-3.146150057434277159e+01,-1.958525919060142328e+01,-2.012969233758858678e+01
-2.675781250000000000e-01,-3.132755026694761469e+01,-1.991210751395167122e+01,-2.039934652713613517e+01
-2.666015625000000000e-01,-3.117797132362680657e+01,-1.963227891309796291e+01,-2.023829634389287335e+01
-2.656250000000000000e-01,-3.113603224060837249e+01,-1.976663338530909542e+01,-2.056658963496942505e+01
-2.646484375000000000e-01,-3.139887437427733019e+01,-1.989245002903264137e+01,-2.026101357714653517e+01
-2.636718750000000000e-01,-3.144065829062006046e+01,-1.988861081425322652e+01,-2.030069271662905095e+01
-2.626953125000000000e-01,-3.056307872590268460e+01,-1.858247904473466150e+01,-2.023188419238321245e+01
-2.617187500000000000e-01,-3.107074017869168259e+01,-1.960140345507743831e+01,-2.013206154702213979e+01
-2.607421875000000000e-01,-3.063598121093946602e+01,-1.889082016161846056e+01,-2.079535277082531408e+01
-2.597656250000000000e-01,-3.151751068848520987e+01,-1.913353223827287408e+01,-2.031254028801535583e+01
-2.587890625000000000e-01,-3.148290560854201559e+01,-1.916749970934646896e+01,-2.062697755188996140e+01
-2.578125000000000000e-01,-3.072866932083378799e+01,-1.923703104845581890e+01,-2.085595504027872948e+01
-2.568359375000000000e-01,-3.121468110051122125e+01,-1.903850092856614751e+01,-2.064518128117817497e+01
-2.558593750000000000e-01,-3.121116586577756635e+01,-1.890426965244639135e+01,-2.058025569293509349e+01
-2.548828125000000000e-01,-3.161369251103052846e+01,-1.905695035758139966e+01,-2.007282363235915668e+01
-2.539062500000000000e-01,-3.098596534911863287e+01,-1.841364924767898259e+01,-2.003266019176464141e+01
-2.529296875000000000e-01,-3.062320655281367721e+01,-1.900420463744132960e+01,-2.082513753452313665e+01
-2.519531250000000000e-01,-3.112898468443144750e+01,-1.927644931973237519e+01,-2.040283412109595318e+01
-2.509765625000000000e-01,-3.020354706406028100e+01,-1.898770728581050449e+01,-2.044347969244437380e+01
-2.500000000000000000e-01,-2.077090787421035679e-03,-1.897333134154889933e+01,8.124038317687216904e-02
-2.490234375000000000e-01,-3.076308572937193020e+01,-1.871380933238647515e+01,-2.020932917627078496e+01
-2.480468750000000000e-01,-3.107653552723606083e+01,-1.887642377379643932e+01,-2.053093803411675466e+01
-2.470703125000000000e-01,-3.073057242319523397e+01,-1.877413058726957118e+01,-2.044208551722478617e+01
-2.460937500000000000e-01,-3.097494660314543680e+01,-1.893712043025320924e+01,-2.026363484585047203e+01
-2.451171875000000000e-01,-3.053846761107152474e+01,-1.884042422703357289e+01,-2.081412319103110065e+01
-2.441406250000000000e-01,-3.175247246885152919e+01,-1.897660510426419833e+01,-2.067950858236251221e+01
-2.431640625000000000e-01,-3.124847109492708341e+01,-1.863313765674888600e+01,-2.050785109232310077e+01
-2.421875000000000000e-01,-3.060541790056296918e+01,-1.917966884829471041e+01,-2.045794882990769281e+01
-2.412109375000000000e-01,-3.113280725296356621e+01,-1.888746248494410906e+01,-2.050725427949658553e+01
-2.402343750000000000e-01,-3.089366584722463926e+01,-1.934499741535858419e+01,-1.979267852031784258e+01
-2.392578125000000000e-01,-3.083756363921541777e+01,-1.920740193871292689e+01,-1.998746429234012112e+01
-2.382812500000000000e-01,-3.138154519770980500e+01,-1.958201538356151161e+01,-1.982806743914128589e+01
-2.373046875000000000e-01,-3.136896985277086713e+01,-1.878379126827033119e+01,-2.140310730289750296e+01
-2.363281250000000000e-01,-3.115652611966535801e+01,-1.922580376441636929e+01,-2.054383786955180113e+01
-2.353515625000000000e-01,-3.046267166240100721e+01,-1.969951336724369995e+01,-2.070797595806234170e+01
-2.343750000000000000e-01,-3.125368917527909574e+01,-1.981853528054288560e+01,-2.002561655773800453e+01
-2.333984375000000000e-01,-3.145157251220506467e+01,-1.961718609538245772e+01,-2.045435837407973523e+01
-2.324218750000000000e-01,-3.129258600378227584e+01,-2.016880336997625278e+01,-2.072984734815519658e+01
-2.314453125000000000e-01,-3.124821518705328316e+01,-2.091632869326360833e+01,-2.051722674889759901e+01
-2.304687500000000000e-01,-3.113717007391579727e+01,-2.014345455603770318e+01,-2.053540156631661873e+01
-2.294921875000000000e-01,-3.150951714976471862e+01,-2.041351885319847526e+01,-2.052462010268863679e+01
-2.285156250000000000e-01,-3.178262201097485118e+01,-2.034949352676874668e+01,-2.040951079436932503e+01
-2.275390625000000000e-01,-3.168321887896816591e+01,-2.035588392991953910e+01,-2.078208189234928227e+01
-2.265625000000000000e-01,-3.102307930773500289e+01,-2.135680505184171807e+01,-2.050869844119985075e+01
-2.255859375000000000e-01,-3.105675054357839571e+01,-2.138088462090501096e+01,-2.037098056380443367e+01
-2.246093750000000000e-01,-3.118444980518874843e+01,-2.090180795169906247e+01,-2.054534954153856674e+01
-2.236328125000000000e-01,-3.065581804133516997e+01,-2.126796700936252194e+01,-2.066071022041656846e+01
-2.226562500000000000e-01,-3.122897266646938164e+01,-2.155405169080433225e+01,-2.075016557081213264e+01
-2.216796875000000000e-01,-3.135714229160566191e+01,-2.174202330169627118e+01,-2.048512236620058502e+01
-2.207031250000000000e-01,-3.101848239564550624e+01,-2.185020338528508432e+01,-2.029734913883132208e+01
-2.197265625000000000e-01,-3.102499979241836314e+01,-2.210075328034466224e+01,-2.103762964270369196e+01
-2.187500000000000000e-01,-3.160159609630567701e+01,-2.221518735991598703e+01,-2.031858818231468078e+01
-2.177734375000000000e-01,-3.154315721191565203e+01,-2.187228873395795858e+01,-2.053328257730618844e+01
-2.167968750000000000e-01,-3.144113428519746378e+01,-2.343202875638439409e+01,-2.041768838621160853e+01
-2.158203125000000000e-01,-3.127962308188603657e+01,-2.345560063775729986e+01,-2.061361853336441641e+01
-2.148437500000000000e-01,-3.102338892199584564e+01,-2.346293107299753444e+01,-2.024927524991021244e+01
-2.138671875000000000e-01,-3.175310279428819271e+01,-2.372556509012783366e+01,-2.032812444141925567e+01
-2.128906250000000000e-01,-3.138916627370777235e+01,-2.354323807023124360e+01,-2.052576931543420358e+01
-2.119140625000000000e-01,-3.119386785371384363e+01,-2.393536362921333449e+01,-2.094215533787348349e+01
-2.109375000000000000e-01,-3.073861775596886048e+01,-2.459807436530638114e+01,-2.071240399864954895e+01
-2.099609375000000000e-01,-3.152805636323472527e+01,-2.491108416843954387e+01,-2.077410097491599217e+01
-2.089843750000000000e-01,-3.070330868398212942e+01,-2.477008506038029267e+01,-2.056134422023671959e+01
-2.080078125000000000e-01,-3.077246847962570442e+01,-2.541008728139178885e+01,-2.057461023040112025e+01
-2.070312500000000000e-01,-3.080435663830453308e+01,-2.592283699180272905e+01,-2.000991667990030720e+01
-2.060546875000000000e-01,-3.142000199373135771e+01,-2.562297925150677358e+01,-2.029240801679943473e+01
-2.050781250000000000e-01,-3.094946294855247260e+01,-2.599858481832701784e+01,-2.062032049643765319e+01
-2.041015625000000000e-01,-3.101036767041638242e+01,-2.707351252889358761e+01,-2.044060795549359000e+01
-2.031250000000000000e-01,-3.156474961823244740e+01,-2.696216705309520023e+01,-2.039692717221911522e+01
-2.021484375000000000e-01,-3.107234636159731522e+01,-2.824693464776171936e+01,-1.984842681121759966e+01
-2.011718750000000000e-01,-3.108558260290735120e+01,-2.826903702583503275e+01,-2.067863319164652580e+01
-2.001953125000000000e-01,-3.129183837612171359e+01,-2.815197610136585737e+01,-2.025387513934775541e+01
-1.992187500000000000e-01,-3.112761665571626679e+01,-2.890606302846250486e+01,-2.078839005436064369e+01
-1.982421875000000000e-01,-3.070740684151513733e+01,-2.889616479816334760e+01,-2.062249465606472043e+01
-1.972656250000000000e-01,-3.149408271531061487e+01,-2.924665176986959025e+01,-2.012853449836661923e+01
-1.962890625000000000e-01,-3.127802741932299924e+01,-2.982091551373387972e+01,-2.083822239707024693e+01
-1.953125000000000000e-01,-3.170981817806637793e+01,-3.057634622655612233e+01,-2.052163983982865858e+01
-1.943359375000000000e-01,-3.105180523469407206e+01,-2.975834751438827652e+01,-2.117238293052495024e+01
-1.933593750000000000e-01,-3.071345596888953011e+01,-3.014922205609928341e+01,-2.007847994487767096e+01
-1.923828125000000000e-01,-3.185039432399442205e+01,-3.070623600854768398e+01,-2.076429856123655782e+01
-1.914062500000000000e-01,-3.130715342421484593e+01,-3.152002108024968408e+01,-2.078505053706106054e+01
-1.904296875000000000e-01,-3.122833636741884078e+01,-3.103530593574185303e+01,-2.049814192012949121e+01
-1.894531250000000000e-01,-3.095709762125835240e+01,-3.111611543650223055e+01,-2.095974658293729931e+01
-1.884765625000000000e-01,-3.106921016777341293e+01,-3.085223075312443441e+01,-2.026648988072355451e+01
-1.875000000000000000e-01,-3.121100859386404025e+01,-3.122400104982382629e+01,-2.033038233055676969e+01
-1.865234375000000000e-01,-3.127299880452017788e+01,-3.035536523876480786e+01,-2.072315551624847174e+01
-1.855468750000000000e-01,-3.067857085281868379e+01,-3.058674937353614354e+01,-2.030459193479466506e+01
-1.845703125000000000e-01,-3.099817362343698335e+01,-3.067050517656025121e+01,-2.088705300007996257e+01
-1.835937500000000000e-01,-3.097986401892489638e+01,-3.050085307650920186e+01,-2.082740538129672814e+01
-1.826171875000000000e-01,-3.210460337017524068e+01,-3.125946709993871053e+01,-2.044171571800846010e+01
-1.816406250000000000e-01,-3.076499537071727275e+01,-3.041097959882084467e+01,-2.008940936174067460e+01
-1.806640625000000000e-01,-3.130229876628573038e+01,-3.098553294436137051e+01,-2.070446868617715808e+01
-1.796875000000000000e-01,-3.115426470921862645e+01,-3.033171349741167688e+01,-2.059610092509352341e+01
-1.787109375000000000e-01,-3.138579737674649550e+01,-3.013931608718273480e+01,-2.020010034906464114e+01
-1.777343750000000000e-01,-3.123213778178837075e+01,-2.959308117782393666e+01,-2.083149950610953738e+01
-1.767578125000000000e-01,-3.148309687364936593e+01,-3.033409685797249722e+01,-2.051777032571659021e+01
-1.757812500000000000e-01,-3.107634316760295334e+01,-2.986131320132286504e+01,-2.036275260471738235e+01
-1.748046875000000000e-01,-3.072644181094396743e+01,-2.985349458058383476e+01,-2.039660202527178967e+01
-1.738281250000000000e-01,-3.091368038392899109e+01,-3.023129428726149825e+01,-2.072876112706029517e+01
-1.728515625000000000e-01,-3.171037615147661626e+01,-2.954189004592640089e+01,-2.092286062913366251e+01
-1.718750000000000000e-01,-3.143909354360767239e+01,-2.925689472633640875e+01,-2.039078014733131283e+01
-1.708984375000000000e-01,-3.079484278378651041e+01,-2.928366843979658185e+01,-2.053079954479757419e+01
-1.699218750000000000e-01,-3.135294679975111265e+01,-2.914347040208384243e+01,-2.049262108129152082e+01
-1.689453125000000000e-01,-3.116472391995390723e+01,-2.928151140380455075e+01,-2.039939512853846892e+01
-1.679687500000000000e-01,-3.149585765589117514e+01,-2.878980600250910271e+01,-2.014626622167942216e+01
-1.669921875000000000e-01,-3.055108631239118111e+01,-2.889388206515710777e+01,-2.015556084542777171e+01
-1.660156250000000000e-01,-3.145959905859896111e+01,-2.845818944634068259e+01,-2.015772918122095447e+01
-1.650390625000000000e-01,-3.109646475024181100e+01,-2.872176986719938441e+01,-2.050708746322097298e+01
-1.640625000000000000e-01,-3.125220776001793155e+01,-2.874690169729163358e+01,-2.060909503983786806e+01
-1.630859375000000000e-01,-3.183779019027140222e+01,-2.882373655563517545e+01,-2.016530437014824173e+01
-1.621093750000000000e-01,-3.091197337129487011e+01,-2.834931911749089650e+01,-2.070772946184239061e+01
-1.611328125000000000e-01,-3.087509733000302603e+01,-2.867832302261083655e+01,-2.038699171170565094e+01
-1.601562500000000000e-01,-3.108800709682142127e+01,-2.922973559493068052e+01,-2.041838560925923218e+01
-1.591796875000000000e-01,-3.118127371772882128e+01,-2.860346026128456032e+01,-2.053974804382823649e+01
-1.582031250000000000e-01,-3.131519136693105665e+01,-2.927625624181739639e+01,-2.054578575493923864e+01
-1.572265625000000000e-01,-3.112537694954672673e+01,-2.922849922360335739e+01,-2.043017355400444401e+01
-1.562500000000000000e-01,-3.107978194600258703e+01,-2.891717362587824525e+01,-2.063412164545967897e+01
-1.552734375000000000e-01,-3.109258473157243685e+01,-2.897021051091637744e+01,-2.033358849444978489e+01
-1.542968750000000000e-01,-3.133200158819890646e+01,-2.900935078608956630e+01,-2.024073121903995442e+01
-1.533203125000000000e-01,-3.120887465753676793e+01,-2.904807090746946585e+01,-2.021079800222102207e+01
-1.523437500000000000e-01,-3.104537072473154069e+01,-2.895079048635675179e+01,-2.029533450781413961e+01
-1.513671875000000000e-01,-3.137256987404967390e+01,-2.934020076254139653e+01,-2.025996568331463266e+01
-1.503906250000000000e-01,-3.129102362215749977e+01,-2.916791907853143684e+01,-2.059823470977258353e+01
-1.494140625000000000e-01,-3.144885065646677447e+01,-2.914860821658693979e+01,-1.959444815561586140e+01
-1.484375000000000000e-01,-3.148477570255817071e+01,-2.941956049749967050e+01,-2.019465469578779349e+01
-1.474609375000000000e-01,-3.040932100669322935e+01,-2.866555380604946279e+01,-2.061467208136537721e+01
-1.464843750000000000e-01,-3.100291162388809951e+01,-2.941167866868241276e+01,-2.065072298603440970e+01
-1.455078125000000000e-01,-3.111845158284471324e+01,-2.929312768004168532e+01,-2.078847667377585751e+01
-1.445312500000000000e-01,-3.145355082514394951e+01,-2.989927696277716151e+01,-2.048423435937504777e+01
-1.435546875000000000e-01,-3.089041982218132176e+01,-2.956913881583034964e+01,-2.052034013679400104e+01
-1.425781250000000000e-01,-3.106890111194422843e+01,-2.927429958714484570e+01,-2.019736499195796853e+01
-1.416015625000000000e-01,-3.139655569068045082e+01,-2.986132352147968305e+01,-2.007771720773248347e+01
-1.406250000000000000e-01,-3.053029802989841812e+01,-3.012613508556407282e+01,-2.026999392554470703e+01
-1.396484375000000000e-01,-3.178871952415359559e+01,-2.996287939226550634e+01,-2.037470186366238778e+01
-1.386718750000000000e-01,-3.109717421683123462e+01,-3.047304057530560684e+01,-2.041953171721926452e+01
-1.376953125000000000e-01,-3.086033376051136656e+01,-3.052575978564617998e+01,-2.032474504303090157e+01
-1.367187500000000000e-01,-3.096340375350637686e+01,-3.009618082066792155e+01,-2.042476021572932154e+01
-1.357421875000000000e-01,-3.117413836635911295e+01,-3.073176173720786153e+01,-2.093284069984154172e+01
-1.347656250000000000e-01,-3.166490304843033599e+01,-3.099896734548163124e+01,-2.044307657910986364e+01
-1.337890625000000000e-01,-3.132340949182104950e+01,-3.096844626779987308e+01,-2.082561199507676264e+01
-1.328125000000000000e-01,-3.121351496932255998e+01,-3.071033360646794463e+01,-2.071438862010219140e+01
-1.318359375000000000e-01,-3.152118323756961971e+01,-3.081932362900405309e+01,-2.012545642716151661e+01
-1.308593750000000000e-01,-3.085119514089692316e+01,-3.083066505935108381e+01,-2.031831030537223626e+01
-1.298828125000000000e-01,-3.107455183883075733e+01,-3.050736763166249688e+01,-2.057062896767971694e+01
-1.289062500000000000e-01,-3.162038718839978557e+01,-3.137902469503389113e+01,-2.031623466470720984e+01
-1.279296875000000000e-01,-3.084476517241142446e+01,-3.073889560671225496e+01,-2.029469585057434600e+01
-1.269531250000000000e-01,-3.057126161258342023e+01,-3.108741595488989518e+01,-2.064746033604842523e+01
-1.259765625000000000e-01,-3.105250602388725412e+01,-3.123621417894494456e+01,-2.076660246940268451e+01
-1.250000000000000000e-01,-3.118844245891445510e+01,-3.112035984436566949e+01,-2.093195196500735378e+01
-1.240234375000000000e-01,-3.158966316782846206e+01,-3.008013654175375606e+01,-2.010520421069305641e+01
-1.230468750000000000e-01,-3.118013342409815536e+01,-3.139543584562261458e+01,-2.080878823657623400e+01
-1.220703125000000000e-01,-3.090232744932230702e+01,-3.118201848997296111e+01,-2.058775058389650070e+01
-1.210937500000000000e-01,-3.099384655106387854e+01,-3.047275065853364850e+01,-1.989627644154638375e+01
-1.201171875000000000e-01,-3.085667789800660898e+01,-3.087806902912931051e+01,-2.069364812034561041e+01
-1.191406250000000000e-01,-3.114216828832253370e+01,-3.134826095668583079e+01,-2.069184318486147589e+01
-1.181640625000000000e-01,-3.155375290665371324e+01,-3.075644403472811916e+01,-2.052216854018904968e+01
-1.171875000000000000e-01,-3.114790764508539311e+01,-3.113351539600897411e+01,-2.066594760157459021e+01
-1.162109375000000000e-01,-3.095821742847880031e+01,-3.017203513515610425e+01,-2.018149435683885073e+01
-1.152343750000000000e-01,-3.096504991888844316e+01,-3.098517226490574927e+01,-2.061427852759165091e+01
-1.142578125000000000e-01,-3.148411202936259912e+01,-3.043528118577375707e+01,-2.030745882724246343e+01
-1.132812500000000000e-01,-3.132430235171533539e+01,-3.004645164570792915e+01,-2.110673606196215601e+01
-1.123046875000000000e-01,-3.145963758848150960e+01,-3.042795584546813359e+01,-2.022767615898062132e+01
-1.113281250000000000e-01,-3.098297471696961480e+01,-3.069668766621105505e+01,-2.064176213035229068e+01
-1.103515625000000000e-01,-3.102403737314848087e+01,-3.038499308865492665e+01,-1.990113369763990647e+01
-1.093750000000000000e-01,-3.086521157543365490e+01,-3.056980476968703186e+01,-2.039363657918055495e+01
-1.083984375000000000e-01,-3.092518816169699392e+01,-3.040672099989998145e+01,-2.026494389144813368e+01
-1.074218750000000000e-01,-3.065489145557693362e+01,-3.038245307375959925e+01,-2.033803843546829171e+01
-1.064453125000000000e-01,-3.157756946347898364e+01,-3.046459532255936864e+01,-2.035911487949716303e+01
-1.054687500000000000e-01,-3.118263065796206845e+01,-3.054362298424048561e+01,-2.090530863296045894e+01
-1.044921875000000000e-01,-3.084636501846092216e+01,-3.101559321909486755e+01,-2.012398448850283472e+01
-1.035156250000000000e-01,-3.097408712347621673e+01,-3.042788650821367469e+01,-2.054007760735643018e+01
-1.025390625000000000e-01,-3.099797149465185697e+01,-3.068383888796370229e+01,-2.065611009538861964e+01
-1.015625000000000000e-01,-3.088530302793013860e+01,-2.998892012655585049e+01,-2.096169614597246778e+01
-1.005859375000000000e-01,-3.138539291638003448e+01,-3.023493998561215079e+01,-2.036258453422884784e+01
-9.960937500000000000e-02,-3.141620031634486665e+01,-2.975166771073173422e+01,-2.087393434364802403e+01
-9.863281250000000000e-02,-3.101071151341148280e+01,-3.081653990242633867e+01,-2.078643318093238435e+01
-9.765625000000000000e-02,-3.181356584596625225e+01,-2.998681134289742545e+01,-2.038026854064051463e+01
-9.667968750000000000e-02,-3.120835108213321263e+01,-2.999291301145346367e+01,-2.061012017592603485e+01
-9.570312500000000000e-02,-3.096831613856199183e+01,-3.010881590597141155e+01,-2.069679348168065047e+01
-9.472656250000000000e-02,-3.138525048736958922e+01,-2.992637799722962910e+01,-2.028079400308347857e+01
-9.375000000000000000e-02,-3.109785647731822422e+01,-3.048620929493370824e+01,-2.094623325507363631e+01
-9.277343750000000000e-02,-3.169168931155530089e+01,-2.982937572147284300e+01,-2.012480774596180666e+01
-9.179687500000000000e-02,-3.167702037954438055e+01,-2.994322330582386371e+01,-2.080513328973582787e+01
-9.082031250000000000e-02,-3.146939265501598015e+01,-3.047661928565831602e+01,-2.105098573259896355e+01
-8.984375000000000000e-02,-3.048812211192530341e+01,-3.019496702782824471e+01,-2.069944896766072162e+01
-8.886718750000000000e-02,-3.060779234849486841e+01,-2.991369735124093410e+01,-2.044357550438552096e+01
-8.789062500000000000e-02,-3.062537978101495639e+01,-3.016544421730866432e+01,-2.052447404109280527e+01
-8.691406250000000000e-02,-3.108902697108403856e+01,-3.023581216111045222e+01,-2.036400527604354238e+01
-8.593750000000000000e-02,-3.097789744244632359e+01,-3.042134713829205594e+01,-2.033857000132146453e+01
-8.496093750000000000e-02,-3.143539946774158622e+01,-3.051363686802355701e+01,-2.105829368552079117e+01
-8.398437500000000000e-02,-3.093589684625708003e+01,-2.998298710193567018e+01,-2.031633411528368782e+01
-8.300781250000000000e-02,-3.168477968254963884e+01,-3.050137893321620197e+01,-2.088964231436190744e+01
-8.203125000000000000e-02,-3.134641100685069048e+01,-3.130747314779314650e+01,-2.030603647751902230e+01
-8.105468750000000000e-02,-3.099855817103317435e+01,-3.060009880108129110e+01,-2.055240996675567544e+01
-8.007812500000000000e-02,-3.104274188245152644e+01,-3.059123141043204797e+01,-2.040437937021667736e+01
-7.910156250000000000e-02,-3.132267143107110741e+01,-3.036535423763916697e+01,-2.001294756582650081e+01
-7.812500000000000000e-02,-3.101631703103780779e+01,-3.069556603333545652e+01,-2.044639861848666129e+01
-7.714843750000000000e-02,-3.100513490968313945e+01,-3.033842012007021083e+01,-2.031466528261294968e+01
-7.617187500000000000e-02,-3.160421052171074052e+01,-3.088115755171515531e+01,-2.019784592128234024e+01
-7.519531250000000000e-02,-3.230631800286376176e+01,-3.131441191643080657e+01,-2.036722170312413027e+01
-7.421875000000000000e-02,-3.176396895939678799e+01,-3.062245631642592869e+01,-2.065655146710323109e+01
-7.324218750000000000e-02,-3.135430221688992347e+01,-3.079114843368476784e+01,-2.060353494344765579e+01
-7.226562500000000000e-02,-3.117271760598539032e+01,-3.154005243601183395e+01,-2.073089744397542233e+01
-7.128906250000000000e-02,-3.096724964345231257e+01,-3.141890848059015084e+01,-2.069843966758917730e+01
-7.031250000000000000e-02,-3.080274225121239695e+01,-3.069545899852263560e+01,-2.016870459108974956e+01
-6.933593750000000000e-02,-3.116245550991366287e+01,-3.083172000488163533e+01,-2.081160047376339861e+01
-6.835937500000000000e-02,-3.176605773920785936e+01,-3.152035782856028234e+01,-2.038654932315576929e+01
-6.738281250000000000e-02,-3.205343068953796148e+01,-3.138486867998213725e+01,-2.023496698073995503e+01
-6.640625000000000000e-02,-3.156928233135272066e+01,-3.066335395168556488e+01,-2.060244886586285773e+01
-6.542968750000000000e-02,-3.117225941204122819e+01,-3.117359071511877033e+01,-2.024098834227461197e+01
-6.445312500000000000e-02,-3.145572305182835038e+01,-3.096125265055262332e+01,-2.054342071224940014e+01
-6.347656250000000000e-02,-3.090773793189512020e+01,-3.099303969829445293e+01,-2.040277784807511807e+01
-6.250000000000000000e-02,-3.114161473558369408e+01,-3.065710942081425827e+01,-2.047093651043240570e+01
-6.152343750000000000e-02,-3.097246194893304505e+01,-3.098444692193449868e+01,-2.010561091236919395e+01
-6.054687500000000000e-02,-3.120876951522883047e+01,-3.108287807857116647e+01,-2.044458031402469800e+01
-5.957031250000000000e-02,-3.098617559093571572e+01,-3.103784570995367886e+01,-2.041631861586454733e+01
-5.859375000000000000e-02,-3.098265304767042849e+01,-3.149932280312392052e+01,-2.033287251218068192e+01
-5.761718750000000000e-02,-3.126633317390045264e+01,-3.168997898410828640e+01,-2.035416457981058969e+01
-5.664062500000000000e-02,-3.037815892516277927e+01,-3.131657173691261420e+01,-2.090346454686182298e+01
-5.566406250000000000e-02,-3.094706348973175380e+01,-3.049344164122647527e+01,-2.033668286402121694e+01
-5.468750000000000000e-02,-3.105241271641389744e+01,-3.103144050721321179e+01,-2.079524904455430701e+01
-5.371093750000000000e-02,-3.085570561700182068e+01,-3.057858512843001719e+01,-2.088751995356087932e+01
-5.273437500000000000e-02,-3.106513560728759415e+01,-3.120014391768122408e+01,-2.019951696275342101e+01
-5.175781250000000000e-02,-3.148242710145083123e+01,-3.152057167616053235e+01,-2.045895301294893898e+01
-5.078125000000000000e-02,-3.105327292456650667e+01,-3.122991037079309251e+01,-2.031902335159072592e+01
-4.980468750000000000e-02,-3.131812557926561880e+01,-3.087064469580252535e+01,-2.032490550070158974e+01
-4.882812500000000000e-02,-3.101070638835146198e+01,-3.083708715490342556e+01,-1.994323926019259829e+01
-4.785156250000000000e-02,-3.155285156512402267e+01,-3.129743588730872261e+01,-2.065988248643737180e+01
-4.687500000000000000e-02,-3.066036138069838657e+01,-3.111964691392120486e+01,-2.094241295053319618e+01
-4.589843750000000000e-02,-3.103170078772206963e+01,-3.046645421975183865e+01,-2.019981838919179751e+01
-4.492187500000000000e-02,-3.090937299556180307e+01,-3.062977909564659029e+01,-2.002521359337413998e+01
-4.394531250000000000e-02,-3.086144070415948448e+01,-3.034328444160277627e+01,-2.094643090764111903e+01
-4.296875000000000000e-02,-3.192834076429400980e+01,-3.075999906449042243e+01,-2.020865043051354348e+01
-4.199218750000000000e-02,-3.097648176743504678e+01,-3.083453592644051611e+01,-2.060004897382614075e+01
-4.101562500000000000e-02,-3.127774414774243184e+01,-3.042001680561991961e+01,-2.066606972610965443e+01
-4.003906250000000000e-02,-3.097833200027875478e+01,-3.011533235486304605e+01,-2.036007659619064469e+01
-3.906250000000000000e-02,-3.120812116988291507e+01,-2.983177431965849280e+01,-2.026977457576526831e+01
-3.808593750000000000e-02,-3.150642352911022215e+01,-3.030740161846685155e+01,-2.019368326751192200e+01
-3.710937500000000000e-02,-3.149222989447576282e+01,-3.071111124972252071e+01,-2.053998192851195981e+01
-3.613281250000000000e-02,-3.129686085594725853e+01,-3.026523072270611792e+01,-1.997925724421581251e+01
-3.515625000000000000e-02,-3.124349790168775698e+01,-3.000206668838071877e+01,-2.022896185955788795e+01
-3.417968750000000000e-02,-3.147366870025076224e+01,-3.078775010520233835e+01,-2.059433738090155686e+01
-3.320312500000000000e-02,-3.058710399060447926e+01,-3.058357329908888644e+01,-2.001541510300201310e+01
-3.222656250000000000e-02,-3.116720409979718553e+01,-3.106886486613174014e+01,-2.072053459814999599e+01
-3.125000000000000000e-02,-3.086815181041604461e+01,-3.075357457770511971e+01,-1.993553017999682098e+01
-3.027343750000000000e-02,-3.131647468092387498e+01,-3.052782652602388680e+01,-2.032728890316231229e+01
-2.929687500000000000e-02,-3.138600802208475216e+01,-3.040955494485138999e+01,-2.040718706937861171e+01
-2.832031250000000000e-02,-3.116272818650392296e+01,-3.069588741913362639e+01,-2.045529961505695837e+01
-2.734375000000000000e-02,-3.133630420847567422e+01,-3.065810497800283940e+01,-2.014169294722155712e+01
-2.636718750000000000e-02,-3.060147337886172991e+01,-3.087610394317210094e+01,-2.027861305448316998e+01
-2.539062500000000000e-02,-3.106308297753054504e+01,-3.088788329555306689e+01,-2.048134298591829250e+01
-2.441406250000000000e-02,-3.115448937462086576e+01,-3.124409711310052273e+01,-2.075931798650409377e+01
-2.343750000000000000e-02,-3.161376583384509686e+01,-3.055690757439410987e+01,-2.066396105943968564e+01
-2.246093750000000000e-02,-3.113275747912996749e+01,-3.027847860922697976e+01,-2.107203094221204509e+01
-2.148437500000000000e-02,-3.103722807480883361e+01,-3.050524560453714429e+01,-2.079169207786106810e+01
-2.050781250000000000e-02,-3.092502944245818597e+01,-3.067443730856826534e+01,-2.079354068675920075e+01
-1.953125000000000000e-02,-3.175043707189924547e+01,-3.096109669102878215e+01,-2.042173865279201550e+01
-1.855468750000000000e-02,-3.100068076350091317e+01,-3.034269369830153806e+01,-2.032567613310272492e+01
-1.757812500000000000e-02,-3.121871691575156760e+01,-3.038414782301744310e+01,-2.072449020478794424e+01
-1.660156250000000000e-02,-3.093466482476330981e+01,-3.038119556322768844e+01,-2.019018773055699967e+01
-1.562500000000000000e-02,-3.116254659682752859e+01,-3.078844614559481840e+01,-1.966902803864294924e+01
-1.464843750000000000e-02,-3.115413042565133139e+01,-3.043178550640350366e+01,-2.031757511829442819e+01
-1.367187500000000000e-02,-3.110499815284943281e+01,-3.086090631500588799e+01,-2.038740732169699754e+01
-1.269531250000000000e-02,-3.136406868808554904e+01,-3.069133362408467747e+01,-2.036701748661437605e+01
-1.171875000000000000e-02,-3.147948327341083541e+01,-3.087321348671734356e+01,-2.055242657272247087e+01
-1.074218750000000000e-02,-3.158969912154839221e+01,-3.090558723153381493e+01,-2.065287390671407763e+01
-9.765625000000000000e-03,-3.149267179044298359e+01,-3.059933440833179930e+01,-2.037074916701339689e+01
-8.789062500000000000e-03,-3.107017696397476669e+01,-3.091618881561897680e+01,-2.003970101064266984e+01
-7.812500000000000000e-03,-3.119304249280762420e+01,-3.129534000773749369e+01,-2.054377505381960134e+01
-6.835937500000000000e-03,-3.120171764905158440e+01,-3.078982475985765177e+01,-2.043554531501334282e+01
-5.859375000000000000e-03,-3.070196313583518588e+01,-3.058191821878333272e+01,-1.984456631809983307e+01
-4.882812500000000000e-03,-3.163345787480157156e+01,-3.109052435789681113e+01,-2.032839626407390554e+01
-3.906250000000000000e-03,-3.144962138414484798e+01,-3.217982864483640526e+01,-2.113618836790816147e+01
-2.929687500000000000e-03,-3.093255124135922074e+01,-3.094102141767075409e+01,-2.064865207079385456e+01
-1.953125000000000000e-03,-3.058237543008936399e+01,-3.131728295269625306e+01,-2.043648891995978190e+01
-9.765625000000000000e-04,-3.113762186732845905e+01,-3.131113648797467874e+01,-2.029082306823115189e+01
0.000000000000000000e+00,-3.103042058538498082e+01,-3.121922948582801638e+01,-2.022852289840264461e+01
9.765625000000000000e-04,-3.155837327371576961e+01,-3.120465443376474113e+01,-2.090125650611363284e+01
1.953125000000000000e-03,-3.151080884526497528e+01,-3.090786295777394344e+01,-2.064635484080544359e+01
2.929687500000000000e-03,-3.093666054194879678e+01,-3.094702232758010041e+01,-2.062092498272509644e+01
3.906250000000000000e-03,-3.154421831658463660e+01,-3.154332087541434149e+01,-2.046534461327197363e+01
4.882812500000000000e-03,-3.133328299238296566e+01,-3.088786560129028658e+01,-2.062060751256303348e+01
5.859375000000000000e-03,-3.137599981539284855e+01,-3.143680173060354122e+01,-2.056771800255635796e+01
6.835937500000000000e-03,-3.116820559962045323e+01,-3.196202305954972900e+01,-2.100629543535539412e+01
7.812500000000000000e-03,-3.073410576829326146e+01,-3.114370416167924205e+01,-2.010014478297258478e+01
8.789062500000000000e-03,-3.158283994711641540e+01,-3.121859820245066430e+01,-2.011742621781004203e+01
9.765625000000000000e-03,-3.117175254294802755e+01,-3.059732797287897199e+01,-2.004723432873749189e+01
1.074218750000000000e-02,-3.183218300907240206e+01,-3.088426757976690951e+01,-2.061848064014809978e+01
1.171875000000000000e-02,-3.184713716177735776e+01,-3.170044004642378255e+01,-2.063302377597231896e+01
1.269531250000000000e-02,-3.196737460616099114e+01,-3.094888515715469168e+01,-2.029997302707673157e+01
1.367187500000000000e-02,-3.055217114472441509e+01,-3.049539739259025595e+01,-2.075732746126297101e+01
1.464843750000000000e-02,-3.153591943839677114e+01,-3.094407136882386666e+01,-2.041304177713303858e+01
1.562500000000000000e-02,-3.077294228951100763e+01,-3.068291459155364720e+01,-2.079042090351929417e+01
1.660156250000000000e-02,-3.134479095999772014e+01,-3.126403101758048564e+01,-2.000871482279134383e+01
1.757812500000000000e-02,-3.112431525182783432e+01,-3.093998845920980756e+01,-2.021175441632710701e+01
1.855468750000000000e-02,-3.151350492609781284e+01,-3.098166015510031457e+01,-2.086009636323075966e+01
1.953125000000000000e-02,-3.101173196326814008e+01,-3.088173933833265039e+01,-2.016393526428881344e+01
2.050781250000000000e-02,-3.150077984290305011e+01,-3.057343404896835892e+01,-2.010540929400371368e+01
2.148437500000000000e-02,-3.124024786895219563e+01,-3.066792698975189069e+01,-2.062231455998485430e+01
2.246093750000000000e-02,-3.125747627708080145e+01,-3.012119144668876203e+01,-1.992224264817213353e+01
2.343750000000000000e-02,-3.127650094294399352e+01,-3.094745275308515531e+01,-2.029920138956783049e+01
2.441406250000000000e-02,-3.049204325298333274e+01,-3.029838931216030318e+01,-2.002779077070413649e+01
2.539062500000000000e-02,-3.106137957423047169e+01,-3.078811010984009044e+01,-2.071287278696228640e+01
2.636718750000000000e-02,-3.130238606793209044e+01,-3.042745000685725287e+01,-2.083438240280619880e+01
2.734375000000000000e-02,-3.099405791177602865e+01,-3.072670937083067599e+01,-2.074753297366866889e+01
2.832031250000000000e-02,-3.098062264724898540e+01,-3.135192265289198943e+01,-2.079308738530847833e+01
2.929687500000000000e-02,-3.058756082943465771e+01,-3.072598855569686549e+01,-2.012121583816698589e+01
3.027343750000000000e-02,-3.132554210087223368e+01,-3.076751429877150557e+01,-2.009569615221254679e+01
3.125000000000000000e-02,-3.092068806352617827e+01,-3.040468693360316621e+01,-2.052253408928421408e+01
3.222656250000000000e-02,-3.142592674179834233e+01,-3.048885924858169716e+01,-2.028772181954470710e+01
3.320312500000000000e-02,-3.066799418799869059e+01,-3.039215190641080611e+01,-2.015678895510470525e+01
3.417968750000000000e-02,-3.104271051216937494e+01,-3.077276960950728224e+01,-2.052095469833646035e+01
3.515625000000000000e-02,-3.110989984189160040e+01,-3.071922343255830867e+01,-2.039884701803711309e+01
3.613281250000000000e-02,-3.199759750967487903e+01,-3.065587263063707013e+01,-2.025541658233040110e+01
3.710937500000000000e-02,-3.083465056176366659e+01,-3.109967758919719216e+01,-1.970370840373485422e+01
3.808593750000000000e-02,-3.122374068604944242e+01,-3.139025843017074635e+01,-2.026876722346121085e+01
3.906250000000000000e-02,-3.110433482348324929e+01,-3.126780551781195783e+01,-2.006057092702264555e+01
4.003906250000000000e-02,-3.106330390524481544e+01,-3.080058548214715586e+01,-2.062790589055101265e+01
4.101562500000000000e-02,-3.082020661986673460e+01,-3.017824960398883505e+01,-2.070622211413970604e+01
4.199218750000000000e-02,-3.180994712935578406e+01,-3.095469595722608958e+01,-2.004049824134015978e+01
4.296875000000000000e-02,-3.093378841025428727e+01,-3.070494343784255165e+01,-2.057070904155307289e+01
4.394531250000000000e-02,-3.194505404018659434e+01,-3.096226511300912421e+01,-1.985898097177581789e+01
4.492187500000000000e-02,-3.082677576681703613e+01,-3.110120752185386550e+01,-2.030204660545958006e+01
4.589843750000000000e-02,-3.118899585124204421e+01,-3.084765021408495755e+01,-2.090602451301678144e+01
4.687500000000000000e-02,-3.110313155006479846e+01,-3.104560134007514094e+01,-2.027699463210904085e+01
4.785156250000000000e-02,-3.161565910201644769e+01,-3.110825306508132826e+01,-2.051731085964677703e+01
4.882812500000000000e-02,-3.086449746874490785e+01,-3.052247464572493740e+01,-2.081188465058193771e+01
4.980468750000000000e-02,-3.169279728945152641e+01,-3.066745665276879862e+01,-2.083700798867193171e+01
5.078125000000000000e-02,-3.126579698667195828e+01,-3.123781702142175121e+01,-2.023625185666752913e+01
5.175781250000000000e-02,-3.063060673555560953e+01,-3.119837014592473068e+01,-2.066407254048548481e+01
5.273437500000000000e-02,-3.105576988399624838e+01,-3.059459824506949133e+01,-2.100260662331352535e+01
5.371093750000000000e-02,-3.115634969385387620e+01,-3.101800037365406126e+01,-2.051327103418671527e+01
5.468750000000000000e-02,-3.144238810081396451e+01,-3.107330731069639995e+01,-2.041561967318264692e+01
5.566406250000000000e-02,-3.120165703476114061e+01,-3.057810902568077083e+01,-2.084239763567519788e+01
5.664062500000000000e-02,-3.109905415514124627e+01,-3.164944390378437689e+01,-2.035321572001734225e+01
5.761718750000000000e-02,-3.107546812068221342e+01,-3.059700982212698506e+01,-2.059710206573809188e+01
5.859375000000000000e-02,-3.096116059580302249e+01,-3.156331323377274956e+01,-2.083133674469285879e+01
5.957031250000000000e-02,-3.021629144865291039e+01,-3.164102842097315005e+01,-2.019343687817983479e+01
6.054687500000000000e-02,-3.089611343750808459e+01,-3.165559983569002611e+01,-2.072155449511117808e+01
6.152343750000000000e-02,-3.079698786316319215e+01,-3.122466683798583631e+01,-2.050363478514457682e+01
6.250000000000000000e-02,-3.099321098167083122e+01,-3.145842594670362047e+01,-2.092426246922638811e+01
6.347656250000000000e-02,-3.112385968554698223e+01,-3.098438470518012267e+01,-2.039031762588168561e+01
6.445312500000000000e-02,-3.107638577886525155e+01,-3.147492599886273723e+01,-2.062371916967974173e+01
6.542968750000000000e-02,-3.148600399903957126e+01,-3.143023499752764494e+01,-2.070131487757898370e+01
6.640625000000000000e-02,-3.107659597359467796e+01,-3.113363757416966138e+01,-2.041089856695490923e+01
6.738281250000000000e-02,-3.116954421238084549e+01,-3.036517927399845718e+01,-2.056158078184440541e+01
6.835937500000000000e-02,-3.105300988030715104e+01,-3.103425960371421510e+01,-2.067629402517975734e+01
6.933593750000000000e-02,-3.050326092183754056e+01,-3.129938264212012200e+01,-2.041939795376464417e+01
7.031250000000000000e-02,-3.090770552710840491e+01,-3.107476664428455138e+01,-2.013264683808730027e+01
7.128906250000000000e-02,-3.113467770344858110e+01,-3.114271765871468389e+01,-2.058376412166651903e+01
7.226562500000000000e-02,-3.227677880170242020e+01,-3.124236009980388218e+01,-2.035298581970324960e+01
7.324218750000000000e-02,-3.086204924278160533e+01,-3.114554036931897940e+01,-2.077838888930534011e+01
7.421875000000000000e-02,-3.151011858613788519e+01,-3.112704482218898150e+01,-2.052505644422539888e+01
7.519531250000000000e-02,-3.132360681617633347e+01,-3.112306869682839050e+01,-2.037713098246655363e+01
7.617187500000000000e-02,-3.151687566989690126e+01,-3.130961072469281348e+01,-2.075607716989189555e+01
7.714843750000000000e-02,-3.148375903538436305e+01,-3.068999596173113531e+01,-2.064815198343994851e+01
7.812500000000000000e-02,-3.111162352229828798e+01,-3.111091189939997292e+01,-2.079395564100219929e+01
7.910156250000000000e-02,-3.146814050701485854e+01,-3.088300810312551548e+01,-2.027779338387020402e+01
8.007812500000000000e-02,-3.097808277908097097e+01,-3.134750755326173177e+01,-2.041012498103099659e+01
8.105468750000000000e-02,-3.142812612423578855e+01,-3.062083366431142650e+01,-2.044259202529624275e+01
8.203125000000000000e-02,-3.136635585109640800e+01,-3.172304995237676195e+01,-2.078502129141642740e+01
8.300781250000000000e-02,-3.070436323467043849e+01,-3.087293633181285912e+01,-2.077485074288682654e+01
8.398437500000000000e-02,-3.067112894546469448e+01,-3.055894146642556564e+01,-2.057112358334844515e+01
8.496093750000000000e-02,-3.135725006162111228e+01,-3.123891418177117174e+01,-2.067440703467699592e+01
8.593750000000000000e-02,-3.087943889304490952e+01,-3.087629739082150593e+01,-2.038111419993851570e+01
8.691406250000000000e-02,-3.122600067385303291e+01,-3.089513393351429471e+01,-2.026481603105476381e+01
8.789062500000000000e-02,-3.132386010313266667e+01,-3.065213803617731259e+01,-2.081726700932746610e+01
8.886718750000000000e-02,-3.120311628304626339e+01,-3.022144454200852337e+01,-2.086045049265405282e+01
8.984375000000000000e-02,-3.101841561680360826e+01,-3.109255915509347190e+01,-2.029587055624119074e+01
9.082031250000000000e-02,-3.147337286493129938e+01,-3.096327362801206107e+01,-2.053087682642900091e+01
9.179687500000000000e-02,-3.124965740682347359e+01,-3.036329438449265439e+01,-2.061902360910377752e+01
9.277343750000000000e-02,-3.086995175256516788e+01,-3.046494046555086044e+01,-2.085751122092688092e+01
9.375000000000000000e-02,-3.080261544436665133e+01,-3.089199703492926119e+01,-2.101426704755850139e+01
9.472656250000000000e-02,-3.120518262715232893e+01,-3.065714177871749158e+01,-2.036896230053303469e+01
9.570312500000000000e-02,-3.060735102847913680e+01,-3.148539070799508011e+01,-2.016993957540017135e+01
9.667968750000000000e-02,-3.069611709874553185e+01,-3.086395844975133684e+01,-2.106598219954775431e+01
9.765625000000000000e-02,-3.098165060000276583e+01,-3.134355998119129083e+01,-2.037909679832392129e+01
9.863281250000000000e-02,-3.132997864313184522e+01,-3.140577415142463025e+01,-2.073388458499784548e+01
9.960937500000000000e-02,-3.084516951953409603e+01,-3.088853455695245742e+01,-2.059554108728901411e+01
1.005859375000000000e-01,-3.081779880490909562e+01,-3.095046390014981341e+01,-2.053594129935798662e+01
1.015625000000000000e-01,-3.136689625697555073e+01,-3.086155105674425059e+01,-2.118795705316948741e+01
1.025390625000000000e-01,-3.109664486751703905e+01,-3.055525526999462471e+01,-1.968320576110466646e+01
1.035156250000000000e-01,-3.079679940299823926e+01,-3.080753355973968155e+01,-2.090488944605447230e+01
1.044921875000000000e-01,-3.115391540775859980e+01,-3.132793675064920791e+01,-2.046663944440584260e+01
1.054687500000000000e-01,-3.132007080253398001e+01,-3.100883503633867022e+01,-2.046742489920518793e+01
1.064453125000000000e-01,-3.063762443296910831e+01,-3.071552824257000935e+01,-2.111318556269531044e+01
1.074218750000000000e-01,-3.180523987106024819e+01,-3.105365279010976565e+01,-2.071309785327002473e+01
1.083984375000000000e-01,-3.100125026838247067e+01,-3.090425339123552106e+01,-2.021988937581738099e+01
1.093750000000000000e-01,-3.091952363519937208e+01,-3.063962423326919904e+01,-2.063122418806676350e+01
1.103515625000000000e-01,-3.089600191262675821e+01,-3.123613540998764648e+01,-2.102820738202472839e+01
1.113281250000000000e-01,-3.142243658375981852e+01,-3.100131963933529988e+01,-2.082750684469690228e+01
1.123046875000000000e-01,-3.172629028080566016e+01,-3.103395347824019979e+01,-2.084387862647334089e+01
1.132812500000000000e-01,-3.080208170201400719e+01,-3.122505613874345798e+01,-2.063533751607582545e+01
1.142578125000000000e-01,-3.097906520031424193e+01,-3.166835510503712214e+01,-2.041482702952942674e+01
1.152343750000000000e-01,-3.105248413787412431e+01,-3.114350788869951714e+01,-2.041048987426471939e+01
1.162109375000000000e-01,-3.157434416330584526e+01,-3.101280052576924362e+01,-2.053235140257046965e+01
1.171875000000000000e-01,-3.124930613069516738e+01,-3.115175725085140357e+01,-2.093315459143154555e+01
1.181640625000000000e-01,-3.134502501381443906e+01,-3.063761886208760643e+01,-2.008348867414795080e+01
1.191406250000000000e-01,-3.082610296013714191e+01,-3.124136083097712202e+01,-2.104743808794435367e+01
1.201171875000000000e-01,-3.135790509937435644e+01,-3.128844257510932891e+01,-2.018351743243187002e+01
1.210937500000000000e-01,-3.163064199248838193e+01,-3.120115797121349743e+01,-2.066648125224151755e+01
1.220703125000000000e-01,-3.138208375323696231e+01,-3.159388646194319250e+01,-2.035541265130300204e+01
1.230468750000000000e-01,-3.075112171387317872e+01,-3.128355145465375386e+01,-2.052841115998824506e+01
1.240234375000000000e-01,-3.092930129800862105e+01,-3.083593553243157004e+01,-1.983682316689304415e+01
1.250000000000000000e-01,-3.134751833654139475e+01,-3.124168977515781265e+01,-2.005575758460672375e+01
1.259765625000000000e-01,-3.118814896122581004e+01,-3.071358622497474755e+01,-2.073873962208669042e+01
1.269531250000000000e-01,-3.123118147975841552e+01,-3.190893618587167424e+01,-2.048093448461803234e+01
1.279296875000000000e-01,-3.061243622648623841e+01,-3.113804739369719599e+01,-2.059394856600167145e+01
1.289062500000000000e-01,-3.153420997129697412e+01,-3.117449308614007819e+01,-2.079009464834303600e+01
1.298828125000000000e-01,-3.154540457247668428e+01,-3.108858318423870770e+01,-2.079118650609581209e+01
1.308593750000000000e-01,-3.175223923479036259e+01,-3.091850281306260939e+01,-2.085788610595541215e+01
1.318359375000000000e-01,-3.084624221440226677e+01,-3.071349392637750952e+01,-2.066420690664824278e+01
1.328125000000000000e-01,-3.076910158237565085e+01,-3.093650257190919461e+01,-2.043135735403826203e+01
1.337890625000000000e-01,-3.158575925946729868e+01,-3.107310069163678889e+01,-2.051122599535160163e+01
1.347656250000000000e-01,-3.062342385170272507e+01,-3.107869496878353033e+01,-2.085349265353463011e+01
1.357421875000000000e-01,-3.169294621643357956e+01,-3.124463782273011248e+01,-2.108056185450651654e+01
1.367187500000000000e-01,-3.182983051250542417e+01,-3.098803711921453541e+01,-2.034850421081772254e+01
1.376953125000000000e-01,-3.108533079695563117e+01,-3.056294109243291146e+01,-2.036152841123133328e+01
1.386718750000000000e-01,-3.157440211897447568e+01,-3.135140980046208981e+01,-2.043737317984634316e+01
1.396484375000000000e-01,-3.074590588262202573e+01,-3.070553545741521262e+01,-2.004287193596643135e+01
1.406250000000000000e-01,-3.106135249705360835e+01,-3.153246442261959714e+01,-2.015059608391297985e+01
1.416015625000000000e-01,-3.125520171048260920e+01,-3.133571224774999564e+01,-2.079544860666687001e+01
1.425781250000000000e-01,-3.087977704207189333e+01,-3.115615370247533988e+01,-2.058999765026040052e+01
1.435546875000000000e-01,-3.137028126232785397e+01,-3.048542523490072043e+01,-2.006988145623322950e+01
1.445312500000000000e-01,-3.150209341656468354e+01,-3.067462156436059928e+01,-2.106544537900751379e+01
1.455078125000000000e-01,-3.115982831795734853e+01,-3.101930383124848589e+01,-2.050094820026430398e+01
1.464843750000000000e-01,-3.102521395737957377e+01,-3.114503670374649857e+01,-2.072482991131682439e+01
1.474609375000000000e-01,-3.109014061045457211e+01,-3.094634774403989397e+01,-2.065187112511750911e+01
1.484375000000000000e-01,-3.098653891241161062e+01,-3.091871224105932825e+01,-2.047759879170315145e+01
1.494140625000000000e-01,-3.081511506625422214e+01,-3.183287017700365951e+01,-2.029347323923765245e+01
1.503906250000000000e-01,-3.117027038314596510e+01,-3.081010617625657488e+01,-2.049929416182027353e+01
1.513671875000000000e-01,-3.085134901594626911e+01,-3.075162143425341554e+01,-2.044743757351582403e+01
1.523437500000000000e-01,-3.101590411493075550e+01,-3.031126894541481320e+01,-2.045971994264757399e+01
1.533203125000000000e-01,-3.165834164163024766e+01,-3.160942468010965456e+01,-2.037255559908008706e+01
1.542968750000000000e-01,-3.149072493124587169e+01,-3.117340121966599398e+01,-2.075120246080048503e+01
1.552734375000000000e-01,-3.133650019685230603e+01,-3.104042061462399715e+01,-2.072137394407750222e+01
1.562500000000000000e-01,-3.091917505207470640e+01,-3.031582796995289542e+01,-2.048485410453709221e+01
1.572265625000000000e-01,-3.055632519203943787e+01,-3.093996173968065833e+01,-2.031001229015925702e+01
1.582031250000000000e-01,-3.168852697787849948e+01,-3.068931396242025045e+01,-2.079426066963565489e+01
1.591796875000000000e-01,-3.127695597237449832e+01,-3.080978092044247418e+01,-2.082031574628753745e+01
1.601562500000000000e-01,-3.119164107842120970e+01,-3.031225174439425629e+01,-2.069083878705168900e+01
1.611328125000000000e-01,-3.079022170986707962e+01,-3.103840018859247962e+01,-2.016007365415254782e+01
1.621093750000000000e-01,-3.168352134804361953e+01,-3.084200129518105982e+01,-2.041259780317867012e+01
1.630859375000000000e-01,-3.153995444953535809e+01,-3.073406642622037666e+01,-2.036078332020468196e+01
1.640625000000000000e-01,-3.118549470636073551e+01,-3.123226175715466724e+01,-2.020058462105064123e+01
1.650390625000000000e-01,-3.102627316732658258e+01,-3.064812486923137413e+01,-2.064220240884430524e+01
1.660156250000000000e-01,-3.118114625182100497e+01,-3.076535629043099718e+01,-2.060374734356020099e+01
1.669921875000000000e-01,-3.102429012464016367e+01,-3.047361762752785452e+01,-2.027489980992196550e+01
1.679687500000000000e-01,-3.083570215198789910e+01,-3.124018361319299686e+01,-2.037641822734769903e+01
1.689453125000000000e-01,-3.077884091886084406e+01,-3.125024328898954451e+01,-2.073649789817248745e+01
1.699218750000000000e-01,-3.110870981868642104e+01,-3.161899358237763025e+01,-2.069872129669195715e+01
1.708984375000000000e-01,-3.079230419993198709e+01,-3.141577326409917958e+01,-2.076037986765992827e+01
1.718750000000000000e-01,-3.146807231721571085e+01,-3.071864208102904925e+01,-2.009789878128157881e+01
1.728515625000000000e-01,-3.150662984369178687e+01,-3.107709547113499227e+01,-2.069728558721430289e+01
1.738281250000000000e-01,-3.137159880597637596e+01,-3.079913206217974064e+01,-2.078838110136132400e+01
1.748046875000000000e-01,-3.105668512870728648e+01,-3.082961740976959675e+01,-2.075416158649105114e+01
1.757812500000000000e-01,-3.156185021411648961e+01,-3.081797995805437296e+01,-2.004621920157698156e+01
1.767578125000000000e-01,-3.112655758600807232e+01,-3.092122208935958483e+01,-2.058997856882207600e+01
1.777343750000000000e-01,-3.141639127345928983e+01,-3.121443645246629472e+01,-2.016096873906085918e+01
1.787109375000000000e-01,-3.098299086445125994e+01,-3.046546060951169466e+01,-2.083794127332501134e+01
1.796875000000000000e-01,-3.122241180560592255e+01,-3.058823767387195147e+01,-2.108134246908073806e+01
1.806640625000000000e-01,-3.099180724486430449e+01,-3.142939795060960506e+01,-2.069231197145334633e+01
1.816406250000000000e-01,-3.065717712636693904e+01,-3.115691933620804122e+01,-2.074912610916080524e+01
1.826171875000000000e-01,-3.054922891197612955e+01,-3.076405179674231860e+01,-2.039894625045684506e+01
1.835937500000000000e-01,-3.166798137122381718e+01,-3.120346290772174314e+01,-2.074190876278661833e+01
1.845703125000000000e-01,-3.103394658181685273e+01,-3.163577791464581068e+01,-2.109475552309783097e+01
1.855468750000000000e-01,-3.196832585027136275e+01,-3.117296406502196504e+01,-1.985790258760660265e+01
1.865234375000000000e-01,-3.116276736431726135e+01,-3.091027509644702320e+01,-2.037833474662277666e+01
1.875000000000000000e-01,-3.170035033405840252e+01,-3.110377248796368832e+01,-2.048365496819906184e+01
1.884765625000000000e-01,-3.111645557938809148e+01,-3.094047804664282353e+01,-2.050650736882074199e+01
1.894531250000000000e-01,-3.184707328148534344e+01,-3.113071000794248278e+01,-2.058172665931945033e+01
1.904296875000000000e-01,-3.198927162782898392e+01,-3.113183833315586924e+01,-2.091510966488237955e+01
1.914062500000000000e-01,-3.111024954718371305e+01,-3.119148966610335805e+01,-2.045483111862857584e+01
1.923828125000000000e-01,-3.089344952004612921e+01,-3.116893010895823934e+01,-2.093786632765919009e+01
1.933593750000000000e-01,-3.176791109776991817e+01,-3.152204857078965006e+01,-2.067768654378681248e+01
1.943359375000000000e-01,-3.170113893703540242e+01,-3.117928098028738759e+01,-2.076501386414157224e+01
1.953125000000000000e-01,-3.109893475978301325e+01,-3.123510806497750281e+01,-2.043437071948673278e+01
1.962890625000000000e-01,-3.104392322583680652e+01,-3.117847990354143661e+01,-2.092160641001705201e+01
1.972656250000000000e-01,-3.121096384465646523e+01,-3.146432085219569785e+01,-2.077615065013662132e+01
1.982421875000000000e-01,-3.151423550536438256e+01,-3.057381358689353590e+01,-2.057349742140412019e+01
1.992187500000000000e-01,-3.072252269098962074e+01,-3.081072140184745933e+01,-2.088652093072624183e+01
2.001953125000000000e-01,-3.078887958188988705e+01,-3.108805311441890495e+01,-2.060458338178250415e+01
2.011718750000000000e-01,-3.099488274311248048e+01,-3.066131640061706065e+01,-2.072815468088539603e+01
2.021484375000000000e-01,-3.101204032490434059e+01,-3.115946631864461125e+01,-2.042834471506306571e+01
2.031250000000000000e-01,-3.154314336016461340e+01,-3.076477339189770532e+01,-2.089517806745812578e+01
2.041015625000000000e-01,-3.141206473889110029e+01,-3.071145174528878030e+01,-2.060472331951736535e+01
2.050781250000000000e-01,-3.149032066279957931e+01,-3.065255093429015432e+01,-2.079810807745060686e+01
2.060546875000000000e-01,-3.106712418913456730e+01,-3.075708968455000658e+01,-2.058489298534418310e+01
2.070312500000000000e-01,-3.131493780420531436e+01,-3.051894778173179645e+01,-2.083526699187077469e+01
2.080078125000000000e-01,-3.134545228374434700e+01,-3.121417101117262760e+01,-2.063643880460760727e+01
2.089843750000000000e-01,-3.105411516278260109e+01,-3.046912755801893979e+01,-2.049201436836060708e+01
2.099609375000000000e-01,-3.112906029623713522e+01,-3.031007497918797355e+01,-2.103565996559498785e+01
2.109375000000000000e-01,-3.093204024862323820e+01,-3.058802634803715748e+01,-2.078537080437553897e+01
2.119140625000000000e-01,-3.134840482294277919e+01,-3.125293641568262260e+01,-2.051365117224444390e+01
2.128906250000000000e-01,-3.077019470583408278e+01,-3.131912601023327625e+01,-2.054415314938541570e+01
2.138671875000000000e-01,-3.164032711456418312e+01,-3.121835031073270272e+01,-2.071891411098086166e+01
2.148437500000000000e-01,-3.094556844008817365e+01,-3.108055428911789875e+01,-2.029650299518976553e+01
2.158203125000000000e-01,-3.085583144001049405e+01,-3.089742171811257521e+01,-2.051470244186081260e+01
2.167968750000000000e-01,-3.147198467324917459e+01,-3.126233014889677264e+01,-2.124402107477091661e+01
2.177734375000000000e-01,-3.106753025192434592e+01,-3.089622366594272052e+01,-2.036614084155346305e+01
2.187500000000000000e-01,-3.127410044461188932e+01,-3.104370816983183801e+01,-2.075032394472486885e+01
2.197265625000000000e-01,-3.127488928119891654e+01,-3.134658743999807129e+01,-2.052196674031483070e+01
2.207031250000000000e-01,-3.109716302686543443e+01,-3.092132568898618317e+01,-2.080874645091936515e+01
2.216796875000000000e-01,-3.144799798791292744e+01,-3.088111345050258194e+01,-2.068014518107023036e+01
2.226562500000000000e-01,-3.132744860956625388e+01,-3.042440720263770260e+01,-2.049585389729859486e+01
2.236328125000000000e-01,-3.181051076906031838e+01,-2.998514331231662311e+01,-2.072643920288768982e+01
2.246093750000000000e-01,-3.172225938570859327e+01,-3.090254078270648819e+01,-2.073900611524127058e+01
2.255859375000000000e-01,-3.123365276172840410e+01,-3.065262795234298210e+01,-2.038715470504785188e+01
2.265625000000000000e-01,-3.117161347664954363e+01,-3.108279435041264449e+01,-2.056935379405538811e+01
2.275390625000000000e-01,-3.086932101239636950e+01,-3.087634838626772904e+01,-2.078225680892680671e+01
2.285156250000000000e-01,-3.067580212282003416e+01,-3.141590047458534229e+01,-2.064757761546758275e+01
2.294921875000000000e-01,-3.120943079590930580e+01,-3.070758515929763632e+01,-2.058425146678341378e+01
2.304687500000000000e-01,-3.089704881366095535e+01,-3.088676528255266618e+01,-2.068121904606785222e+01
2.314453125000000000e-01,-3.098197527052242961e+01,-3.096923296082678689e+01,-2.062377441080398555e+01
2.324218750000000000e-01,-3.128273792856731106e+01,-3.075064294240716833e+01,-2.013875902330376277e+01
2.333984375000000000e-01,-3.112851119031103053e+01,-3.112468268858055609e+01,-2.029849889265805984e+01
2.343750000000000000e-01,-3.083409720304036128e+01,-3.100487367234811131e+01,-2.047320373005630501e+01
2.353515625000000000e-01,-3.119046357399888336e+01,-3.127231751780346158e+01,-2.104459486536370605e+01
2.363281250000000000e-01,-3.155412793241276859e+01,-3.123670237520958182e+01,-2.062172830031791548e+01
2.373046875000000000e-01,-3.073910998769223824e+01,-3.065541213514157093e+01,-2.032999018111713596e+01
2.382812500000000000e-01,-3.137605426790331720e+01,-3.156145534543578179e+01,-2.087547011715589562e+01
2.392578125000000000e-01,-3.151412647777040021e+01,-3.118510299170885602e+01,-2.046829923671271700e+01
2.402343750000000000e-01,-3.155543122552409585e+01,-3.091904571018579162e+01,-2.112846384897272500e+01
2.412109375000000000e-01,-3.116401742820217891e+01,-3.105158421134605717e+01,-2.049342326545648163e+01
2.421875000000000000e-01,-3.180548443859950680e+01,-3.080709512982092591e+01,-2.053772053734799741e+01
2.431640625000000000e-01,-3.125698250734318151e+01,-3.103533844340342540e+01,-2.037782484450966081e+01
2.441406250000000000e-01,-3.063841538612513915e+01,-3.128782669140203154e+01,-2.078923789510093911e+01
2.451171875000000000e-01,-3.057730385591877109e+01,-3.154913381175996534e+01,-2.061065024584122085e+01
2.460937500000000000e-01,-3.093982719842630758e+01,-3.151157748172105499e+01,-2.008896570189140007e+01
2.470703125000000000e-01,-3.133231664099188407e+01,-3.091222105426187028e+01,-2.068369353607315020e+01
2.480468750000000000e-01,-3.098959026393023208e+01,-3.130039611286332502e+01,-2.026637110640704975e+01
2.490234375000000000e-01,-3.087275836587474842e+01,-3.079602762939429894e+01,-2.047135144277351060e+01
2.500000000000000000e-01,-3.091512060642861215e+01,-3.141684194137631891e+01,-2.073500379468277899e+01
2.509765625000000000e-01,-3.049777973802756037e+01,-3.092138587528150495e+01,-2.094516297520932469e+01
2.519531250000000000e-01,-3.103023424581122214e+01,-3.137398858928047929e+01,-2.063384235182555670e+01
2.529296875000000000e-01,-3.081083010901002694e+01,-3.127571727383772071e+01,-2.027092525027011405e+01
2.539062500000000000e-01,-3.083958739505729341e+01,-3.167254707274372549e+01,-2.028911221672923659e+01
2.548828125000000000e-01,-3.072418956885870500e+01,-3.207700790455733397e+01,-2.045502110182825817e+01
2.558593750000000000e-01,-3.138389309770446189e+01,-3.106542106863017949e+01,-2.109901833479915112e+01
2.568359375000000000e-01,-3.144538199244838950e+01,-3.099831706069736370e+01,-2.048279178382497179e+01
2.578125000000000000e-01,-3.060166237327686645e+01,-3.174957237823747747e+01,-2.046883371061435497e+01
2.587890625000000000e-01,-3.137768920419742358e+01,-3.104176856597543832e+01,-2.035162502994857192e+01
2.597656250000000000e-01,-3.068801903020387556e+01,-3.062715765280807290e+01,-2.113048091202642098e+01
2.607421875000000000e-01,-3.101273969320352464e+01,-3.109095058925921506e+01,-2.071214375520654372e+01
2.617187500000000000e-01,-3.031787072108463121e+01,-3.170748227717939471e+01,-2.056991520871107326e+01
2.626953125000000000e-01,-3.116461035311455419e+01,-3.073466121836210618e+01,-2.070498424425522188e+01
2.636718750000000000e-01,-3.110192407778915680e+01,-3.111932735934840366e+01,-2.031700395618332777e+01
2.646484375000000000e-01,-3.114544706946438879e+01,-3.094479366550448773e+01,-2.099699738188753884e+01
2.656250000000000000e-01,-3.081979850155738632e+01,-3.081987069633377274e+01,-2.053065456373096254e+01
2.666015625000000000e-01,-3.095139646572007663e+01,-3.094421758693027869e+01,-2.057635443882245596e+01
2.675781250000000000e-01,-3.143994714388174927e+01,-3.142335682159754384e+01,-2.042503337593039703e+01
2.685546875000000000e-01,-3.200331919118345070e+01,-3.105186388500740335e+01,-2.053658881010229464e+01
2.695312500000000000e-01,-3.099891907398002999e+01,-3.088542939440123902e+01,-2.095918401532448883e+01
2.705078125000000000e-01,-3.102489411323928437e+01,-3.103398710420163553e+01,-2.052207183263041301e+01
2.714843750000000000e-01,-3.130325409384760249e+01,-3.073053582734321765e+01,-2.035794990709070973e+01
2.724609375000000000e-01,-3.139207627642738885e+01,-3.137410433847015412e+01,-2.053261237168228703e+01
2.734375000000000000e-01,-3.119352622126388397e+01,-3.091594426204355983e+01,-2.053475136695104908e+01
2.744140625000000000e-01,-3.091530924964891014e+01,-3.088987388560565961e+01,-2.063355284781173538e+01
2.753906250000000000e-01,-3.151042808197905032e+01,-3.088317862266192648e+01,-2.005437135717650676e+01
2.763671875000000000e-01,-3.148275121280061484e+01,-3.074842965470926970e+01,-2.064091227983382382e+01
2.773437500000000000e-01,-3.136800626053640073e+01,-3.098127442675375320e+01,-2.078370313580370166e+01
2.783203125000000000e-01,-3.112136582436930254e+01,-3.074002488137148603e+01,-2.050339123379988848e+01
2.792968750000000000e-01,-3.095729740393706919e+01,-3.061967253008641876e+01,-2.033722143622902934e+01
2.802734375000000000e-01,-3.030602630861377378e+01,-3.104192653376986044e+01,-2.047059737331916907e+01
2.812500000000000000e-01,-3.147939732365986742e+01,-3.086677096390354080e+01,-2.054395540657436570e+01
2.822265625000000000e-01,-3.096750697757215676e+01,-3.160027717868630504e+01,-2.064275866496459244e+01
2.832031250000000000e-01,-3.097789225415514736e+01,-3.050303899763877524e+01,-2.050484588693447563e+01
2.841796875000000000e-01,-3.100187461037006287e+01,-3.062486150052610512e+01,-2.071808904033215626e+01
2.851562500000000000e-01,-3.113607423955986775e+01,-3.083397755726652534e+01,-2.027649480504436141e+01
2.861328125000000000e-01,-3.112235377110236456e+01,-3.096315271843300820e+01,-2.053475455196780786e+01
2.871093750000000000e-01,-3.142754518890935955e+01,-3.033627598169116979e+01,-2.046948351063274529e+01
2.880859375000000000e-01,-3.072770062218646103e+01,-3.001613181748659542e+01,-2.037215971650653046e+01
2.890625000000000000e-01,-3.039853670503436334e+01,-3.145197929085920308e+01,-2.087516092906817988e+01
2.900390625000000000e-01,-3.138190992311668737e+01,-3.020700222736298812e+01,-2.018490380793781469e+01
2.910156250000000000e-01,-3.155917035504290169e+01,-3.113865536227211805e+01,-2.069049666905186768e+01
2.919921875000000000e-01,-3.090494581818909481e+01,-3.061907343518263502e+01,-2.059473756356561580e+01
2.929687500000000000e-01,-3.066638121331603983e+01,-3.128963279852186830e+01,-2.015341038791841655e+01
2.939453125000000000e-01,-3.117862702253319185e+01,-3.049264477419894703e+01,-2.097550300497854181e+01
2.949218750000000000e-01,-3.090323746909051295e+01,-3.024855783322774272e+01,-2.032376349561190665e+01
2.958984375000000000e-01,-3.125141021492117943e+01,-3.158198981900050484e+01,-2.052477876991921590e+01
2.968750000000000000e-01,-3.069665655797316361e+01,-3.137422868625242955e+01,-2.073288358116899488e+01
2.978515625000000000e-01,-3.104121986248660292e+01,-3.097654805885731122e+01,-2.039970440638194304e+01
2.988281250000000000e-01,-3.119150382974733304e+01,-3.126911870528857662e+01,-2.083519021297697194e+01
2.998046875000000000e-01,-3.106064122815470085e+01,-3.039879680384455440e+01,-2.004633692158725111e+01
3.007812500000000000e-01,-3.090739490165667647e+01,-3.134879987297145121e+01,-2.105235542175182673e+01
3.017578125000000000e-01,-3.101764732768629074e+01,-3.169137358886721856e+01,-2.037962729808423745e+01
3.027343750000000000e-01,-3.078167084398352316e+01,-3.113304756533240791e+01,-2.055038875406055610e+01
3.037109375000000000e-01,-3.092474237783125801e+01,-3.092702258169467555e+01,-2.021310012237281128e+01
3.046875000000000000e-01,-3.144349530150861938e+01,-3.076221038614492898e+01,-2.054486358785339206e+01
3.056640625000000000e-01,-3.092377559990125846e+01,-3.126243716436894715e+01,-2.033163303426210788e+01
3.066406250000000000e-01,-3.071953199163354498e+01,-3.090460182975696668e+01,-2.035325881964074313e+01
3.076171875000000000e-01,-3.055794338565983992e+01,-3.080170263127130426e+01,-2.051804814552493283e+01
3.085937500000000000e-01,-3.111206997431204258e+01,-3.072035371135679682e+01,-2.040625166523051703e+01
3.095703125000000000e-01,-3.099015628380146836e+01,-3.131054678491647181e+01,-2.082140726618613513e+01
3.105468750000000000e-01,-3.099333580717296854e+01,-3.131264258150295277e+01,-1.999004815594407347e+01
3.115234375000000000e-01,-3.147277219072078580e+01,-3.099877120077227488e+01,-2.023343688628175840e+01
3.125000000000000000e-01,-3.129280715061532803e+01,-3.131577653322841215e+01,-2.059763013462553971e+01
3.134765625000000000e-01,-3.139655660189184871e+01,-3.147650906278090588e+01,-2.096459659009445176e+01
3.144531250000000000e-01,-3.093378332256322949e+01,-3.103145245596000024e+01,-2.079240014846295637e+01
3.154296875000000000e-01,-3.146955054177044886e+01,-3.116061934326923577e+01,-2.093629479655112036e+01
3.164062500000000000e-01,-3.120716364903731233e+01,-3.152377105303536098e+01,-2.097181758106101057e+01
3.173828125000000000e-01,-3.148185923744118497e+01,-3.067087174484613854e+01,-2.073028970193600529e+01
3.183593750000000000e-01,-3.122727858189441008e+01,-3.093171321658382311e+01,-2.062515545034325015e+01
3.193359375000000000e-01,-3.108438743590812692e+01,-3.089811143042802044e+01,-2.065806517924948338e+01
3.203125000000000000e-01,-3.115167487166803895e+01,-3.136788118132890446e+01,-2.053632791985824824e+01
3.212890625000000000e-01,-3.109254681401900555e+01,-3.075248823064324100e+01,-2.076793312530414326e+01
3.222656250000000000e-01,-3.069354416107811900e+01,-3.065896882201513307e+01,-2.090190192028697069e+01
3.232421875000000000e-01,-3.124448939096069111e+01,-3.105043677785300105e+01,-2.023952808372802892e+01
3.242187500000000000e-01,-3.095015144582787059e+01,-3.049956329644279762e+01,-2.039223608150300038e+01
3.251953125000000000e-01,-3.151711213255610744e+01,-3.077791167934620375e+01,-1.965895473455852382e+01
3.261718750000000000e-01,-3.095947466628260614e+01,-3.159202291658783679e+01,-2.031235109672146422e+01
3.271484375000000000e-01,-3.093525494511353813e+01,-3.083206691516431164e+01,-2.071405422281015873e+01
3.281250000000000000e-01,-3.151688611827824360e+01,-3.096470318064823957e+01,-1.997539435505956362e+01
3.291015625000000000e-01,-3.116095242125816256e+01,-3.107210445466206394e+01,-2.042061717707545299e+01
3.300781250000000000e-01,-3.139192067815707787e+01,-3.052994632561595623e+01,-2.062111881522721646e+01
3.310546875000000000e-01,-3.122851548550808332e+01,-3.092401715654692040e+01,-2.062315856974926476e+01
3.320312500000000000e-01,-3.070277561894743101e+01,-3.061088418092915475e+01,-2.064297435854535223e+01
3.330078125000000000e-01,-3.119585855975554622e+01,-3.096514908121599063e+01,-2.017219128196561684e+01
3.339843750000000000e-01,-3.140799597481445460e+01,-3.084662064712336971e+01,-2.041960769586268754e+01
3.349609375000000000e-01,-3.082343138209335009e+01,-3.141672985588908418e+01,-2.087757132188539089e+01
3.359375000000000000e-01,-3.110108241919155248e+01,-3.117886402186002925e+01,-2.008681979051621269e+01
3.369140625000000000e-01,-3.068253203559456921e+01,-3.107299993406931549e+01,-2.035970522978312047e+01
3.378906250000000000e-01,-3.084928427608733159e+01,-3.110552367943579100e+01,-2.064999564312923042e+01
3.388671875000000000e-01,-3.144901483459610603e+01,-3.038526996966376004e+01,-2.087377016786259887e+01
3.398437500000000000e-01,-3.108124989191013299e+01,-3.109511459624246044e+01,-2.064119087252157669e+01
3.408203125000000000e-01,-3.117628390686635953e+01,-3.145518926924632552e+01,-2.042582974017722464e+01
3.417968750000000000e-01,-3.101584972504181792e+01,-3.145233374643354551e+01,-2.015554311039864643e+01
3.427734375000000000e-01,-3.083609945414664466e+01,-3.044559797643272248e+01,-2.072149958035304707e+01
3.437500000000000000e-01,-3.128150155487231743e+01,-3.066521415141049545e+01,-2.072518241354448065e+01
3.447265625000000000e-01,-3.091672427337990214e+01,-3.091845238749193925e+01,-2.062602659997418186e+01
3.457031250000000000e-01,-3.151627486640816400e+01,-3.087359225300151166e+01,-2.021794676313736261e+01
3.466796875000000000e-01,-3.108602353268189233e+01,-3.110688589490571587e+01,-2.079190533612950276e+01
3.476562500000000000e-01,-3.130217153498413651e+01,-3.051690481143621625e+01,-2.071966347733826552e+01
3.486328125000000000e-01,-3.100230248742587946e+01,-3.115692325394503470e+01,-2.032806098808212525e+01
3.496093750000000000e-01,-3.131148493626970364e+01,-3.072498030360238275e+01,-2.046874454499377904e+01
3.505859375000000000e-01,-3.127708735155264819e+01,-3.144522358719150290e+01,-2.104398110430437185e+01
3.515625000000000000e-01,-3.073289452500735308e+01,-3.119269941348111885e+01,-2.037429415735915939e+01
3.525390625000000000e-01,-3.093078745560035969e+01,-3.087766468358801220e+01,-2.027217561911974286e+01
3.535156250000000000e-01,-3.157415330966686895e+01,-3.096407377401696337e+01,-2.075567584829924783e+01
3.544921875000000000e-01,-3.166846103764058284e+01,-3.139228665809243068e+01,-2.031501697625952474e+01
3.554687500000000000e-01,-3.063448710099673633e+01,-3.146181368230910991e+01,-2.086700154022055997e+01
3.564453125000000000e-01,-3.084416775476644546e+01,-3.115999920496260245e+01,-2.043690302525447322e+01
3.574218750000000000e-01,-3.158414970902813934e+01,-3.077269123072115775e+01,-2.115607733194440243e+01
3.583984375000000000e-01,-3.167016932004833052e+01,-3.143141606126111043e+01,-2.043205782745904742e+01
3.593750000000000000e-01,-3.055269329162682013e+01,-3.141245696679680677e+01,-2.062902267799307765e+01
3.603515625000000000e-01,-3.084107991372550828e+01,-3.094006683492401777e+01,-2.028437802055422878e+01
3.613281250000000000e-01,-3.169898160060387937e+01,-3.069781915717861054e+01,-2.006210003498041061e+01
3.623046875000000000e-01,-3.079064064161563863e+01,-3.068941165137492177e+01,-2.060365917599368402e+01
3.632812500000000000e-01,-3.151859299234524059e+01,-3.103450511936686240e+01,-2.023643666541170205e+01
3.642578125000000000e-01,-3.053448410630238996e+01,-3.077580385868898816e+01,-2.011252510272541016e+01
3.652343750000000000e-01,-3.105233428854739941e+01,-3.079923677449110997e+01,-2.068656612549532525e+01
3.662109375000000000e-01,-3.082980635842426409e+01,-3.124801140408793643e+01,-2.004951557713917865e+01
3.671875000000000000e-01,-3.159764565737715358e+01,-3.159048650336803021e+01,-2.052016437705988849e+01
3.681640625000000000e-01,-3.099466181214026861e+01,-3.171991702109716016e+01,-2.029219919622298818e+01
3.691406250000000000e-01,-3.129517637948499242e+01,-3.099370540134524532e+01,-2.088257859592498633e+01
3.701171875000000000e-01,-3.113332365482005670e+01,-3.111139268088793841e+01,-2.077058476103504603e+01
3.710937500000000000e-01,-3.126987003043799973e+01,-3.059760621827304661e+01,-2.017230124716624218e+01
3.720703125000000000e-01,-3.099183304674625461e+01,-3.157569501633913589e+01,-2.035441466375434061e+01
3.730468750000000000e-01,-3.073714652387813118e+01,-3.073225538886659791e+01,-2.056096443499700399e+01
3.740234375000000000e-01,-3.165861216503900621e+01,-3.145172698244768128e+01,-2.059409909353285428e+01
3.750000000000000000e-01,-3.117522869329638624e+01,-3.167433505038966146e+01,-2.054917804717571883e+01
3.759765625000000000e-01,-3.130222814719062185e+01,-3.139935684329313403e+01,-2.056771451642470439e+01
3.769531250000000000e-01,-3.116503242297283549e+01,-3.088561850280540000e+01,-2.079335511204345366e+01
3.779296875000000000e-01,-3.120425699849219470e+01,-3.072096977636415716e+01,-2.046897817022393440e+01
3.789062500000000000e-01,-3.149236210479277531e+01,-3.113979949817171899e+01,-2.057726257675684067e+01
3.798828125000000000e-01,-3.187108994645628002e+01,-3.113713111235032471e+01,-2.054844435010593884e+01
3.808593750000000000e-01,-3.109157708286750221e+01,-3.068681822894951239e+01,-1.998784721431560030e+01
3.818359375000000000e-01,-3.081868039871118015e+01,-3.133726626489396949e+01,-2.060584919304538687e+01
3.828125000000000000e-01,-3.087722904224587595e+01,-3.092570335826275496e+01,-2.046021796279340066e+01
3.837890625000000000e-01,-3.165088216492991791e+01,-3.139035976673572748e+01,-2.010345924896801861e+01
3.847656250000000000e-01,-3.104660735293668949e+01,-3.087828493068639091e+01,-2.018574498901063308e+01
3.857421875000000000e-01,-3.104994275958890171e+01,-3.111118328700421287e+01,-2.009974020447632626e+01
3.867187500000000000e-01,-3.090691751246133023e+01,-3.135662058241916483e+01,-2.009858393752290695e+01
3.876953125000000000e-01,-3.121973457115452177e+01,-3.108420805455566693e+01,-2.025114022077474019e+01
3.886718750000000000e-01,-3.169056697347410534e+01,-3.131858377997039256e+01,-2.068898597982732568e+01
3.896484375000000000e-01,-3.117216757770045277e+01,-3.179625068494736340e+01,-2.023944508965085376e+01
3.906250000000000000e-01,-3.104854801629292282e+01,-3.112546995934127736e+01,-2.051239630040044659e+01
3.916015625000000000e-01,-3.161714637468643474e+01,-3.093797715217252886e+01,-2.005096668780037561e+01
3.925781250000000000e-01,-3.119481673135436495e+01,-3.086781050485997824e+01,-2.063125373906636284e+01
3.935546875000000000e-01,-3.101429255355616732e+01,-3.098970543796937349e+01,-2.010804965451082893e+01
3.945312500000000000e-01,-3.102054134226471405e+01,-3.096121013002481703e+01,-2.042317210507622249e+01
3.955078125000000000e-01,-3.113357799002041659e+01,-3.076455186428106714e+01,-2.060979553016079180e+01
3.964843750000000000e-01,-3.161336376339194842e+01,-3.188147673117145331e+01,-2.062780527025066135e+01
3.974609375000000000e-01,-3.012828488733315524e+01,-3.065518115615487815e+01,-2.038758060944559958e+01
3.984375000000000000e-01,-3.074797671393781684e+01,-3.084427434426092773e+01,-1.991528032719175911e+01
3.994140625000000000e-01,-3.121501454180760504e+01,-3.107874984023715115e+01,-2.032643876408095451e+01
4.003906250000000000e-01,-3.155131321652728005e+01,-3.135794814283966048e+01,-2.103478877591045659e+01
4.013671875000000000e-01,-3.159918982404360577e+01,-3.144157599477272669e+01,-2.018633363620971366e+01
4.023437500000000000e-01,-3.090759888982947245e+01,-3.154196799582022237e+01,-2.071776263004996110e+01
4.033203125000000000e-01,-3.156172066534129073e+01,-3.069820653970648294e+01,-2.054494893950844414e+01
4.042968750000000000e-01,-3.142990315935108825e+01,-3.022617865665640480e+01,-2.078906974240739203e+01
4.052734375000000000e-01,-3.106204995098401156e+01,-3.107545493895291244e+01,-2.075996974507453885e+01
4.062500000000000000e-01,-3.114099232500498005e+01,-3.041653219333141323e+01,-2.064708740899682482e+01
4.072265625000000000e-01,-3.138987356216370017e+01,-3.097526872882129112e+01,-2.062140990935342444e+01
4.082031250000000000e-01,-3.101040947390748670e+01,-3.038705584084443956e+01,-1.961350947136578071e+01
4.091796875000000000e-01,-3.135390978704522880e+01,-3.057848481433966725e+01,-2.041627470594431415e+01
4.101562500000000000e-01,-3.087967062772597160e+01,-3.061209670941647687e+01,-2.047526651626556315e+01
4.111328125000000000e-01,-3.146009136616515178e+01,-3.050107253561424869e+01,-2.025220456770568944e+01
4.121093750000000000e-01,-3.097230100275614717e+01,-3.147878467552141757e+01,-2.013813797689745400e+01
4.130859375000000000e-01,-3.139616915680197096e+01,-3.051343965785666512e+01,-2.050157334956035982e+01
4.140625000000000000e-01,-3.129625695246234685e+01,-3.059662255595331004e+01,-2.075954954240470940e+01
4.150390625000000000e-01,-3.105815268677939756e+01,-3.019630568274707372e+01,-2.053141439608272023e+01
4.160156250000000000e-01,-3.138213967551481076e+01,-3.119918630963922723e+01,-2.028220957956128956e+01
4.169921875000000000e-01,-3.112405105594741173e+01,-3.112884099990070297e+01,-2.047740652347428281e+01
4.179687500000000000e-01,-3.080595118814886746e+01,-3.116025926083473152e+01,-2.057663691518995819e+01
4.189453125000000000e-01,-3.145593932079145105e+01,-3.036667248790615758e+01,-2.048710531171020932e+01
4.199218750000000000e-01,-3.123769671249186786e+01,-3.062644856058067333e+01,-2.034134044280323650e+01
4.208984375000000000e-01,-3.161213286927504384e+01,-3.076407340471485341e+01,-2.030454615865330581e+01
4.218750000000000000e-01,-3.077449389240232591e+01,-3.058393072131203283e+01,-2.044746691899540991e+01
4.228515625000000000e-01,-3.047041200350072643e+01,-3.118634520978552871e+01,-2.079028012334541486e+01
4.238281250000000000e-01,-3.138368431622058452e+01,-3.096086095958216333e+01,-2.026646900879301327e+01
4.248046875000000000e-01,-3.158409375182769097e+01,-3.122074060878023971e+01,-1.993046653270260649e+01
4.257812500000000000e-01,-3.104353501275454619e+01,-3.109357986173267108e+01,-2.079977704796250038e+01
4.267578125000000000e-01,-3.079537176141087684e+01,-3.132840032208147463e+01,-2.040596319563767480e+01
4.277343750000000000e-01,-3.091768555885530390e+01,-3.080316569479563071e+01,-2.113501195940408195e+01
4.287109375000000000e-01,-3.068906211524758731e+01,-3.128204583926871507e+01,-2.025811095648301574e+01
4.296875000000000000e-01,-3.122988783582705352e+01,-3.129039127689376087e+01,-2.033321875612405449e+01
4.306640625000000000e-01,-3.141675179276291630e+01,-3.123370643708391015e+01,-2.047304369728093576e+01
4.316406250000000000e-01,-3.100886921352897474e+01,-3.116717090667483703e+01,-2.083103441074302964e+01
4.326171875000000000e-01,-3.071764861406266789e+01,-3.094468198588113239e+01,-2.056992347791118902e+01
4.335937500000000000e-01,-3.157372728265393036e+01,-3.082630791820035299e+01,-2.029489590204492799e+01
4.345703125000000000e-01,-3.176705966770671807e+01,-3.100262270083868898e+01,-2.086187988319124287e+01
4.355468750000000000e-01,-3.116954892966533208e+01,-3.114707892715534143e+01,-2.039555066724982879e+01
4.365234375000000000e-01,-3.113988751411136846e+01,-3.122792824604044526e+01,-2.055085144503827976e+01
4.375000000000000000e-01,-3.091701595050246354e+01,-3.075581447711623539e+01,-2.030465573001329460e+01
4.384765625000000000e-01,-3.176163792360279103e+01,-3.137301738057892919e+01,-2.013321831338970469e+01
4.394531250000000000e-01,-3.094018332428031570e+01,-3.088156963140644962e+01,-2.090322638520173726e+01
4.404296875000000000e-01,-3.084873684452755782e+01,-3.178032250118796043e+01,-2.072818020476934464e+01
4.414062500000000000e-01,-3.117622291354323494e+01,-3.139814706224906971e+01,-2.044795169665506052e+01
4.423828125000000000e-01,-3.131526812776102275e+01,-3.121576576341029607e+01,-1.997753501386634412e+01
4.433593750000000000e-01,-3.076731343972575772e+01,-3.112687504200793143e+01,-2.027535643887627259e+01
4.443359375000000000e-01,-3.133339149884495356e+01,-3.141943228767904372e+01,-2.090503479711982493e+01
4.453125000000000000e-01,-3.143095252061868194e+01,-3.120008911707706289e+01,-2.036796526087822556e+01
4.462890625000000000e-01,-3.083679296755097710e+01,-3.117166195995392997e+01,-2.031298809953318241e+01
4.472656250000000000e-01,-3.139545449351409445e+01,-3.117748230368319895e+01,-2.089770500443936285e+01
4.482421875000000000e-01,-3.133361812798706936e+01,-3.109782950486302866e+01,-2.057656568010192899e+01
4.492187500000000000e-01,-3.106293655191331382e+01,-3.076047650058213634e+01,-2.039067194024665497e+01
4.501953125000000000e-01,-3.094490646844123205e+01,-3.067443867291488147e+01,-2.080960126847408276e+01
4.511718750000000000e-01,-3.088786181752873006e+01,-3.123424751186813353e+01,-2.063540903709769481e+01
4.521484375000000000e-01,-3.138359286238374679e+01,-3.135665747084617649e+01,-2.016096302493711789e+01
4.531250000000000000e-01,-3.137093355446603837e+01,-3.168796905253059037e+01,-2.078689860673309653e+01
4.541015625000000000e-01,-3.116557900457394936e+01,-3.120181594615617371e+01,-2.033235578308806879e+01
4.550781250000000000e-01,-3.185585069672836411e+01,-3.054441088186568365e+01,-2.059208946786775840e+01
4.560546875000000000e-01,-3.118463556404915948e+01,-3.073008422605694534e+01,-2.060842745093394157e+01
4.570312500000000000e-01,-3.088288243896565533e+01,-3.091696808491058235e+01,-2.002919095197881205e+01
4.580078125000000000e-01,-3.116962281186830808e+01,-3.061034981088324258e+01,-2.041054117665984080e+01
4.589843750000000000e-01,-3.166048343581024582e+01,-3.069748696622688300e+01,-2.052034542784102911e+01
4.599609375000000000e-01,-3.063557876216722065e+01,-3.034005427707197811e+01,-2.062133600331246441e+01
4.609375000000000000e-01,-3.096037032824519741e+01,-3.115730402290242651e+01,-2.060564986006249910e+01
4.619140625000000000e-01,-3.147995973199013520e+01,-3.050815739248120906e+01,-2.036225509959802693e+01
4.628906250000000000e-01,-3.077943440442753342e+01,-3.057283118602502014e+01,-2.023549553149137381e+01
4.638671875000000000e-01,-3.071861804948121488e+01,-3.085216948438714724e+01,-2.079616574460654022e+01
4.648437500000000000e-01,-3.081458230508074436e+01,-2.997613973759571948e+01,-2.066456830756209939e+01
4.658203125000000000e-01,-3.132807079994700672e+01,-3.075829725898704936e+01,-2.030082845742018804e+01
4.667968750000000000e-01,-3.112362353774475920e+01,-3.053561451100035384e+01,-2.036229062950276614e+01
4.677734375000000000e-01,-3.088112904509548784e+01,-3.032653883717912535e+01,-1.989316108188666732e+01
4.687500000000000000e-01,-3.111265587493434026e+01,-3.131462276537640221e+01,-2.016123258062711443e+01
4.697265625000000000e-01,-3.191474730373139579e+01,-3.050270626785586359e+01,-2.057794558799189133e+01
4.707031250000000000e-01,-3.133348789561075520e+01,-3.109247643068911415e+01,-2.099056987737258595e+01
4.716796875000000000e-01,-3.109239185236960523e+01,-3.099750046580845009e+01,-2.053235286646293289e+01
4.726562500000000000e-01,-3.106618744009264077e+01,-3.068248015001378448e+01,-2.036150517546306560e+01
4.736328125000000000e-01,-3.077779784863675161e+01,-3.062686189316408303e+01,-2.014787899490468348e+01
4.746093750000000000e-01,-3.063079077177192389e+01,-3.032201504842117146e+01,-2.073161958282788930e+01
4.755859375000000000e-01,-3.113802830911095043e+01,-3.089097231189665393e+01,-2.058162758633161005e+01
4.765625000000000000e-01,-3.064044542978553665e+01,-3.106417307055720300e+01,-2.045971083364473841e+01
4.775390625000000000e-01,-3.079924667864514021e+01,-3.062467576322273644e+01,-2.031770938673830784e+01
4.785156250000000000e-01,-3.189091875365579654e+01,-3.108027784725280185e+01,-2.044931658566057564e+01
4.794921875000000000e-01,-3.179210651446010161e+01,-3.092812019737865370e+01,-2.075240254249557736e+01
4.804687500000000000e-01,-3.100400732061001108e+01,-3.062497567413009847e+01,-2.069522846823275941e+01
4.814453125000000000e-01,-3.126105421598647638e+01,-3.100038837469683273e+01,-2.005121376001861222e+01
4.824218750000000000e-01,-3.092730499657639243e+01,-3.098756984582720264e+01,-2.031472408568691890e+01
4.833984375000000000e-01,-3.111277859900942389e+01,-3.124812788220118875e+01,-2.066720385127634430e+01
4.843750000000000000e-01,-3.080568308138580491e+01,-3.073607250278504210e+01,-2.040318201525071018e+01
4.853515625000000000e-01,-3.075675561876881758e+01,-3.083778119767939074e+01,-2.051628108669789441e+01
4.863281250000000000e-01,-3.127741381617985539e+01,-3.100654591493073298e+01,-2.066578958467070493e+01
4.873046875000000000e-01,-3.077275612631177637e+01,-3.104681932574400349e+01,-2.019708222902139738e+01
4.882812500000000000e-01,-3.120437981076875644e+01,-3.135937904992519520e+01,-2.017016582716497197e+01
4.892578125000000000e-01,-3.091419182902946261e+01,-3.087660273679237832e+01,-2.053536983894077039e+01
4.902343750000000000e-01,-3.101100876307990717e+01,-3.167201620068297885e+01,-2.079859714056751585e+01
4.912109375000000000e-01,-3.137489450167012706e+01,-3.098517033139928856e+01,-2.045961061137593617e+01
4.921875000000000000e-01,-3.070371112832065563e+01,-3.121687866682803403e+01,-2.035613370721074489e+01
4.931640625000000000e-01,-3.136156261185919192e+01,-3.116023738083898564e+01,-2.027948811654917805e+01
4.941406250000000000e-01,-3.144610078777945716e+01,-3.103112238846399151e+01,-1.999744921404406028e+01
4.951171875000000000e-01,-3.094317313590379115e+01,-3.141729315319263094e+01,-2.063765551462910253e+01
4.960937500000000000e-01,-3.113914734488066216e+01,-3.099322866337217874e+01,-2.005025875383049438e+01
4.970703125000000000e-01,-3.110699584141632812e+01,-3.141749724328796134e+01,-2.014845144825208578e+01
4.980468750000000000e-01,-3.111533148203465160e+01,-3.050784376628411820e+01,-2.081449635418877975e+01
4.990234375000000000e-01,-3.090801096691637895e+01,-3.122397215377606017e+01,-2.009157239022554364e+01


==> figures/stats512.csv <==
nr,snr,M_Sym,Sym_Rate,ISNR,ISNR_unmod
64,-20,4,512,8.0848946490083,10.3717621661129
65,-18,4,512,8.05435717506864,12.2098339899893
66,-16,4,512,8.3143269885435,14.0202283285256
67,-14,4,512,8.70522897634233,16.2285415718392
68,-12,4,512,9.7830834719855,18.1832095353142
69,-10,4,512,10.6255252937904,20.0806289520602
70,-8,4,512,12.4614189903313,22.125491779556
71,-6,4,512,14.3207014523674,24.1139553332651
72,-4,4,512,16.3323698518999,26.1501539882412
73,-2,4,512,18.7170033464562,28.0778844456491
74,0,4,512,20.2095495040396,30.1067683256762
75,2,4,512,22.4050349078735,32.1199835362635
76,4,4,512,24.7352762820401,34.1132635471845
77,6,4,512,26.5697179069528,36.1107095999753
78,8,4,512,28.5171827500355,38.1333007882667
79,10,4,512,30.7439050588853,40.097191178944
80,12,4,512,32.683140376694,42.1062576695383
81,14,4,512,34.8540067299938,44.1252760073774
82,16,4,512,36.4211567123184,46.1060246310766
83,18,4,512,38.6419163612055,48.0993679439044
84,20,4,512,40.4712004961164,50.1061946659147
148,-20,16,512,8.11293490918643,10.3833243004102
149,-18,16,512,8.2928141797377,12.3658562347027
150,-16,16,512,8.30842536250178,14.0589836685233
151,-14,16,512,8.66941728336771,15.9149590860722
152,-12,16,512,9.48598629942934,18.1723802654072
153,-10,16,512,11.0997312880291,20.0247627852863
154,-8,16,512,12.8172818941868,22.11134776797
155,-6,16,512,14.6640849783441,24.0725034838082
156,-4,16,512,16.8347728443319,26.1317591011549
157,-2,16,512,18.1853284914907,28.1602217229976
158,0,16,512,20.6196928199592,30.1241598415499
159,2,16,512,23.0940401088458,32.120176702543
160,4,16,512,24.2615308947694,34.0829572732346
161,6,16,512,26.4784332781753,36.094467110479
162,8,16,512,28.4517626040671,38.1190563521728
163,10,16,512,30.5105879954406,40.0876295581533
164,12,16,512,32.4191769629656,42.1046366556244
165,14,16,512,34.6276334318125,44.1046981361108
166,16,16,512,36.5990029143037,46.1153291233821
167,18,16,512,38.3237747843473,48.1066689260642
168,20,16,512,40.4742105620444,50.1008927042069
232,-20,64,512,8.09229988289872,10.7614935258663
233,-18,64,512,8.30947146707284,12.0803985610672
234,-16,64,512,8.34628172384808,14.1041746242312
235,-14,64,512,8.56926022773645,16.0045326668005
236,-12,64,512,9.56953458455901,17.992733238393
237,-10,64,512,10.7967620901569,20.0845290323528
238,-8,64,512,12.7390101604961,22.0842448052401
239,-6,64,512,14.8653021109236,24.1534734201272
240,-4,64,512,16.2152776088551,26.1346114199666
241,-2,64,512,18.6689612621786,28.0755125732386
242,0,64,512,20.7938957900862,30.1124531359542
243,2,64,512,22.6593227812563,32.1358897083164
244,4,64,512,24.583431559134,34.1046443999536
245,6,64,512,26.655643650257,36.1338555351101
246,8,64,512,28.3029477020441,38.1001864671111
247,10,64,512,30.4635646432067,40.1002541463247
248,12,64,512,32.4505600573822,42.1219819053419
249,14,64,512,34.5832486995424,44.1179910847284
250,16,64,512,36.4864542576507,46.0889898748522
251,18,64,512,38.6649682566705,48.104491454919
252,20,64,512,40.3516999764857,50.1086565423347
316,-20,256,512,7.989662844812,10.4121700338354
317,-18,256,512,8.24626169265268,12.2169715513706
318,-16,256,512,8.2707024273414,14.2107645485109
319,-14,256,512,8.72106200583623,16.1353726342243
320,-12,256,512,10.0936183680164,18.0336723922525
321,-10,256,512,10.9988341785344,20.0820648881984
322,-8,256,512,12.4588569613806,22.1336932682879
323,-6,256,512,14.5175968616897,24.0949655246382
324,-4,256,512,16.4606130162574,26.1701950115612
325,-2,256,512,18.5333537778748,28.1181255979155
326,0,256,512,20.8811399754017,30.0828830698251
327,2,256,512,22.6426427573324,32.1273521400937
328,4,256,512,24.8596456481006,34.0894553866014
329,6,256,512,26.5142904252907,36.1224122254422
330,8,256,512,28.6831942155957,38.1116207184138
331,10,256,512,30.710902068472,40.1205351634399
332,12,256,512,32.9228043870023,42.0862302011046
333,14,256,512,34.517271064989,44.0808767334233
334,16,256,512,36.0267424127483,46.0936387874301
335,18,256,512,38.1102242891326,48.1175617485747
336,20,256,512,40.7646160410342,50.1238186977623


==> figures/stream_dispersed.csv <==
t, stream, rvpc
0.000000000000000000e+00,1.341640786499873839e+00,9.106439661336610536e-01
1.000000000000000000e+00,1.341640786499873839e+00,7.054748453779052797e-01
2.000000000000000000e+00,1.000000000000000000e+00,1.158436709441210910e+00
3.000000000000000000e+00,1.000000000000000000e+00,7.314304452150279801e-01
4.000000000000000000e+00,4.472135954999579832e-01,7.886847567477927035e-01
5.000000000000000000e+00,4.472135954999579832e-01,7.807935253003093212e-01
6.000000000000000000e+00,1.000000000000000000e+00,1.156357997765916856e+00
7.000000000000000000e+00,1.000000000000000000e+00,1.183844898613830132e+00
8.000000000000000000e+00,4.472135954999579832e-01,1.175891891500809416e+00
9.000000000000000000e+00,4.472135954999579832e-01,1.167702162859079351e+00
1.000000000000000000e+01,4.472135954999579832e-01,1.635380954548485422e+00
1.100000000000000000e+01,4.472135954999579832e-01,1.273927299598965890e+00
1.200000000000000000e+01,1.341640786499873839e+00,9.943369334879882393e-01
1.300000000000000000e+01,1.341640786499873839e+00,1.175238640446052418e+00
1.400000000000000000e+01,1.341640786499873839e+00,7.402446553819579389e-01
1.500000000000000000e+01,1.341640786499873839e+00,8.165476256859639514e-01
1.600000000000000000e+01,1.000000000000000000e+00,5.976051801950410525e-01
1.700000000000000000e+01,1.000000000000000000e+00,7.578913064677369471e-01
1.800000000000000000e+01,1.000000000000000000e+00,8.433226590757811891e-01
1.900000000000000000e+01,1.000000000000000000e+00,9.165163093269705907e-01
2.000000000000000000e+01,1.000000000000000000e+00,1.643194190247740494e+00
2.100000000000000000e+01,1.000000000000000000e+00,8.867809778920608954e-01
2.200000000000000000e+01,1.341640786499873839e+00,9.243123335688288034e-01
2.300000000000000000e+01,1.341640786499873839e+00,1.364390737596892222e+00
2.400000000000000000e+01,1.341640786499873839e+00,1.471570123354111859e+00
2.500000000000000000e+01,1.341640786499873839e+00,6.789593747989550732e-01
2.600000000000000000e+01,1.000000000000000000e+00,8.612345177019898879e-01
2.700000000000000000e+01,1.000000000000000000e+00,1.132736234675258746e+00
2.800000000000000000e+01,1.000000000000000000e+00,9.545031814241624613e-01
2.900000000000000000e+01,1.000000000000000000e+00,8.869301907996196555e-01
3.000000000000000000e+01,4.472135954999579832e-01,8.255315261346348743e-01
3.100000000000000000e+01,4.472135954999579832e-01,9.043077838239321764e-01
3.200000000000000000e+01,4.472135954999579832e-01,7.810090783293276440e-01
3.300000000000000000e+01,4.472135954999579832e-01,9.068152337364555615e-01
3.400000000000000000e+01,4.472135954999579832e-01,1.273083845759969357e+00
3.500000000000000000e+01,4.472135954999579832e-01,8.781991918415178455e-01
3.600000000000000000e+01,1.000000000000000000e+00,9.273035215334655135e-01
3.700000000000000000e+01,1.000000000000000000e+00,7.201021260124633727e-01
3.800000000000000000e+01,1.000000000000000000e+00,1.109203686441428749e+00
3.900000000000000000e+01,1.000000000000000000e+00,1.262619706779470441e+00
4.000000000000000000e+01,1.341640786499873839e+00,1.032750047652250203e+00
4.100000000000000000e+01,1.341640786499873839e+00,1.188524916696868772e+00
4.200000000000000000e+01,1.000000000000000000e+00,1.229785036680683286e+00
4.300000000000000000e+01,1.000000000000000000e+00,9.222676515218213300e-01
4.400000000000000000e+01,4.472135954999579832e-01,1.007718874461124070e+00
4.500000000000000000e+01,4.472135954999579832e-01,6.863967345601158510e-01
4.600000000000000000e+01,1.341640786499873839e+00,1.270099199319459249e+00
4.700000000000000000e+01,1.341640786499873839e+00,1.279786790475039737e+00
4.800000000000000000e+01,1.000000000000000000e+00,1.724144789300745328e+00
4.900000000000000000e+01,1.000000000000000000e+00,8.612324271119270458e-01
5.000000000000000000e+01,1.000000000000000000e+00,9.257421434052424125e-01
5.100000000000000000e+01,1.000000000000000000e+00,1.308928161013241498e+00
5.200000000000000000e+01,4.472135954999579832e-01,1.201826086461587506e+00
5.300000000000000000e+01,4.472135954999579832e-01,9.587888688880555899e-01
5.400000000000000000e+01,4.472135954999579832e-01,5.728680906491511182e-01
5.500000000000000000e+01,4.472135954999579832e-01,7.434411714502363600e-01
5.600000000000000000e+01,1.000000000000000000e+00,9.762461397669793817e-01
5.700000000000000000e+01,1.000000000000000000e+00,1.227521045651734921e+00
5.800000000000000000e+01,1.000000000000000000e+00,1.510603340027794061e+00
5.900000000000000000e+01,1.000000000000000000e+00,1.160779207344568187e+00
6.000000000000000000e+01,1.341640786499873839e+00,1.195968996734602108e+00
6.100000000000000000e+01,1.341640786499873839e+00,1.030572932726880886e+00
6.200000000000000000e+01,4.472135954999579832e-01,9.994806943369491936e-01
6.300000000000000000e+01,4.472135954999579832e-01,8.400071556533290629e-01
6.400000000000000000e+01,1.341640786499873839e+00,1.359747452085943609e+00
6.500000000000000000e+01,1.341640786499873839e+00,7.997517278162665777e-01
6.600000000000000000e+01,1.341640786499873839e+00,9.419648861839539089e-01
6.700000000000000000e+01,1.341640786499873839e+00,1.497269529325331749e+00
6.800000000000000000e+01,4.472135954999579832e-01,9.910568502473569019e-01
6.900000000000000000e+01,4.472135954999579832e-01,1.122813283195246425e+00
7.000000000000000000e+01,1.000000000000000000e+00,1.131837623360882672e+00
7.100000000000000000e+01,1.000000000000000000e+00,1.075829122148732164e+00
7.200000000000000000e+01,1.000000000000000000e+00,8.659078705337397430e-01
7.300000000000000000e+01,1.000000000000000000e+00,2.106967458207270827e+00
7.400000000000000000e+01,4.472135954999579832e-01,1.054590983429475548e+00
7.500000000000000000e+01,4.472135954999579832e-01,8.168441499514624837e-01
7.600000000000000000e+01,1.000000000000000000e+00,1.148761488412736176e+00
7.700000000000000000e+01,1.000000000000000000e+00,1.887253059595284332e+00
7.800000000000000000e+01,4.472135954999579832e-01,2.815345907876548370e+00
7.900000000000000000e+01,4.472135954999579832e-01,2.808407712680890178e+00
8.000000000000000000e+01,1.000000000000000000e+00,7.278536822654143590e-01
8.100000000000000000e+01,1.000000000000000000e+00,1.313400795907587959e+00
8.200000000000000000e+01,1.341640786499873839e+00,8.202986886366810948e-01
8.300000000000000000e+01,1.341640786499873839e+00,9.057550700324281667e-01
8.400000000000000000e+01,1.000000000000000000e+00,6.302809938834983416e-01
8.500000000000000000e+01,1.000000000000000000e+00,1.507661469619820283e+00
8.600000000000000000e+01,1.000000000000000000e+00,1.153688505192915992e+00
8.700000000000000000e+01,1.000000000000000000e+00,1.047943308453777922e+00
8.800000000000000000e+01,1.000000000000000000e+00,8.408500331406660866e-01
8.900000000000000000e+01,1.000000000000000000e+00,8.538157477402454898e-01
9.000000000000000000e+01,1.000000000000000000e+00,1.094644815642276114e+00
9.100000000000000000e+01,1.000000000000000000e+00,1.129963616757836631e+00
9.200000000000000000e+01,1.000000000000000000e+00,2.413232185212315972e+00
9.300000000000000000e+01,1.000000000000000000e+00,8.690117442531409830e-01
9.400000000000000000e+01,1.000000000000000000e+00,1.026934041458434255e+00
9.500000000000000000e+01,1.000000000000000000e+00,9.067866540880158421e-01
9.600000000000000000e+01,1.000000000000000000e+00,1.269426365922033950e-01
9.700000000000000000e+01,1.000000000000000000e+00,1.210148768656113649e+00
9.800000000000000000e+01,1.341640786499873839e+00,7.701522255962396368e-01
9.900000000000000000e+01,1.341640786499873839e+00,9.348582884297261808e-01
1.000000000000000000e+02,4.472135954999579832e-01,1.113580076433762889e+00
1.010000000000000000e+02,4.472135954999579832e-01,1.120196676942170066e+00
1.020000000000000000e+02,1.000000000000000000e+00,9.667392848810882899e-01
1.030000000000000000e+02,1.000000000000000000e+00,3.483793661351362592e-01
1.040000000000000000e+02,4.472135954999579832e-01,9.651002798653449677e-01
1.050000000000000000e+02,4.472135954999579832e-01,1.007217369735998513e+00
1.060000000000000000e+02,1.000000000000000000e+00,8.945008844857764707e-01
1.070000000000000000e+02,1.000000000000000000e+00,9.762697185129964872e-01
1.080000000000000000e+02,1.341640786499873839e+00,9.150060625599665265e-01
1.090000000000000000e+02,1.341640786499873839e+00,1.173285591035625020e+00
1.100000000000000000e+02,4.472135954999579832e-01,7.952106034052692785e-01
1.110000000000000000e+02,4.472135954999579832e-01,4.807484294908833666e-01
1.120000000000000000e+02,1.341640786499873839e+00,1.473538753538861101e+00
1.130000000000000000e+02,1.341640786499873839e+00,1.035688527360837830e+00
1.140000000000000000e+02,4.472135954999579832e-01,1.604430144855584772e-01
1.150000000000000000e+02,4.472135954999579832e-01,3.890525545569717414e-01
1.160000000000000000e+02,1.000000000000000000e+00,9.202675311132856306e-01
1.170000000000000000e+02,1.000000000000000000e+00,8.957161461494359544e-01
1.180000000000000000e+02,1.000000000000000000e+00,7.525445122901623929e-01
1.190000000000000000e+02,1.000000000000000000e+00,9.303070215117809072e-01
1.200000000000000000e+02,1.000000000000000000e+00,1.004777045948325620e+00
1.210000000000000000e+02,1.000000000000000000e+00,1.070320700595345897e+00
1.220000000000000000e+02,1.000000000000000000e+00,1.047468694593428618e+00
1.230000000000000000e+02,1.000000000000000000e+00,9.508078163578290720e-01
1.240000000000000000e+02,1.341640786499873839e+00,8.682955063663978512e-01
1.250000000000000000e+02,1.341640786499873839e+00,5.022401411800461180e-01
1.260000000000000000e+02,1.000000000000000000e+00,1.165190738671742166e+00
1.270000000000000000e+02,1.000000000000000000e+00,1.415934873629544510e+00
1.280000000000000000e+02,1.341640786499873839e+00,3.579638576231168323e-01
1.290000000000000000e+02,1.341640786499873839e+00,1.073221510774054588e+00
1.300000000000000000e+02,1.000000000000000000e+00,7.660598377067576736e-01
1.310000000000000000e+02,1.000000000000000000e+00,1.448877416002588348e+00
1.320000000000000000e+02,1.000000000000000000e+00,9.391374295621547352e-01
1.330000000000000000e+02,1.000000000000000000e+00,1.418523476780313208e+00
1.340000000000000000e+02,1.000000000000000000e+00,9.600655573469673021e-01
1.350000000000000000e+02,1.000000000000000000e+00,1.022526033016667002e+00
1.360000000000000000e+02,1.000000000000000000e+00,7.475664397153841678e-01
1.370000000000000000e+02,1.000000000000000000e+00,9.827620383017365846e-01
1.380000000000000000e+02,1.000000000000000000e+00,7.334037177929985107e-01
1.390000000000000000e+02,1.000000000000000000e+00,9.319377745458926610e-01
1.400000000000000000e+02,1.000000000000000000e+00,1.876434418870563947e+00
1.410000000000000000e+02,1.000000000000000000e+00,9.722360539735073193e-01
1.420000000000000000e+02,1.000000000000000000e+00,8.985822030681321904e-01
1.430000000000000000e+02,1.000000000000000000e+00,1.478565655711487237e+00
1.440000000000000000e+02,1.341640786499873839e+00,1.138429238001625432e+00
1.450000000000000000e+02,1.341640786499873839e+00,1.102469228222673348e+00
1.460000000000000000e+02,1.000000000000000000e+00,6.981599438731805884e-01
1.470000000000000000e+02,1.000000000000000000e+00,6.981588801500929753e-01
1.480000000000000000e+02,1.000000000000000000e+00,6.878728311316615329e-01
1.490000000000000000e+02,1.000000000000000000e+00,2.110233067781393412e+00
1.500000000000000000e+02,1.341640786499873839e+00,8.384429553215162478e-01
1.510000000000000000e+02,1.341640786499873839e+00,1.584942235211252104e+00
1.520000000000000000e+02,1.000000000000000000e+00,1.662970727749506050e+00
1.530000000000000000e+02,1.000000000000000000e+00,3.338022674857255567e-01
1.540000000000000000e+02,1.000000000000000000e+00,8.835852678771596302e-01
1.550000000000000000e+02,1.000000000000000000e+00,1.101960947642203204e+00
1.560000000000000000e+02,1.000000000000000000e+00,5.456302608359920869e-01
1.570000000000000000e+02,1.000000000000000000e+00,1.057076064369082857e+00
1.580000000000000000e+02,4.472135954999579832e-01,2.135714837543488898e+00
1.590000000000000000e+02,4.472135954999579832e-01,2.953180116375838438e+00
1.600000000000000000e+02,4.472135954999579832e-01,7.831042062724723474e-01
1.610000000000000000e+02,4.472135954999579832e-01,7.118095281801337659e-01
1.620000000000000000e+02,1.000000000000000000e+00,1.563289211871663031e+00
1.630000000000000000e+02,1.000000000000000000e+00,8.460347079384745728e-01
1.640000000000000000e+02,1.341640786499873839e+00,7.848922730548010263e-01
1.650000000000000000e+02,1.341640786499873839e+00,8.400814671420439028e-01
1.660000000000000000e+02,4.472135954999579832e-01,8.504625211892473668e-01
1.670000000000000000e+02,4.472135954999579832e-01,1.220776342693258965e+00
1.680000000000000000e+02,1.000000000000000000e+00,7.899798873736769700e-01
1.690000000000000000e+02,1.000000000000000000e+00,6.758893931262026644e-01
1.700000000000000000e+02,4.472135954999579832e-01,9.850516478328656955e-01
1.710000000000000000e+02,4.472135954999579832e-01,1.898733354561818132e+00
1.720000000000000000e+02,1.341640786499873839e+00,1.015165794494045759e+00
1.730000000000000000e+02,1.341640786499873839e+00,3.765200444071822972e+00
1.740000000000000000e+02,1.000000000000000000e+00,1.319371999847153809e+00
1.750000000000000000e+02,1.000000000000000000e+00,1.868460913099833975e+00
1.760000000000000000e+02,1.000000000000000000e+00,1.489064324424535402e+00
1.770000000000000000e+02,1.000000000000000000e+00,1.142986657681169804e+00
1.780000000000000000e+02,1.341640786499873839e+00,8.480509865514663792e-01
1.790000000000000000e+02,1.341640786499873839e+00,1.390623021996574060e+00
1.800000000000000000e+02,4.472135954999579832e-01,8.293820365162516417e-01
1.810000000000000000e+02,4.472135954999579832e-01,9.526048487325667891e-01
1.820000000000000000e+02,4.472135954999579832e-01,8.429711090213014568e-01
1.830000000000000000e+02,4.472135954999579832e-01,9.209872323613776945e-01
1.840000000000000000e+02,1.000000000000000000e+00,4.510010866129475993e+00
1.850000000000000000e+02,1.000000000000000000e+00,1.008529072093760748e+00
1.860000000000000000e+02,1.000000000000000000e+00,1.238763304975146973e+00
1.870000000000000000e+02,1.000000000000000000e+00,1.298119975649475677e+00
1.880000000000000000e+02,4.472135954999579832e-01,7.245982997347655274e-01
1.890000000000000000e+02,4.472135954999579832e-01,9.150057018972536094e-01
1.900000000000000000e+02,4.472135954999579832e-01,2.975510134938543216e-01
1.910000000000000000e+02,4.472135954999579832e-01,9.082340427773509806e-01
1.920000000000000000e+02,1.000000000000000000e+00,1.117248075183102873e+00
1.930000000000000000e+02,1.000000000000000000e+00,1.187476009870243043e+00
1.940000000000000000e+02,4.472135954999579832e-01,7.892215377529634424e-01
1.950000000000000000e+02,4.472135954999579832e-01,1.492113700015962552e+00
1.960000000000000000e+02,1.341640786499873839e+00,1.780951998498682132e+00
1.970000000000000000e+02,1.341640786499873839e+00,1.834075370634111746e+00
1.980000000000000000e+02,1.341640786499873839e+00,1.023192554236736385e+00
1.990000000000000000e+02,1.341640786499873839e+00,8.995134697912819943e-01
2.000000000000000000e+02,4.472135954999579832e-01,7.406964644125831887e-01
2.010000000000000000e+02,4.472135954999579832e-01,1.079229545836794424e+00
2.020000000000000000e+02,4.472135954999579832e-01,6.022982192840224958e-01
2.030000000000000000e+02,4.472135954999579832e-01,8.471822684657485114e-01
2.040000000000000000e+02,1.341640786499873839e+00,1.382355049193231267e+00
2.050000000000000000e+02,1.341640786499873839e+00,1.240300077302006754e+00
2.060000000000000000e+02,1.341640786499873839e+00,8.541649433927596125e-01
2.070000000000000000e+02,1.341640786499873839e+00,8.422325540590672732e-01
2.080000000000000000e+02,4.472135954999579832e-01,9.599692027599279198e-01
2.090000000000000000e+02,4.472135954999579832e-01,7.516994159155501176e-01
2.100000000000000000e+02,1.341640786499873839e+00,8.448363187818490605e-01
2.110000000000000000e+02,1.341640786499873839e+00,9.847955052787754626e-01
2.120000000000000000e+02,1.000000000000000000e+00,1.256595560791185173e+00
2.130000000000000000e+02,1.000000000000000000e+00,1.074664060067112681e+00
2.140000000000000000e+02,1.000000000000000000e+00,5.767297425056505666e-01
2.150000000000000000e+02,1.000000000000000000e+00,8.686778744686592946e-01
2.160000000000000000e+02,1.000000000000000000e+00,9.381041713857660724e-01
2.170000000000000000e+02,1.000000000000000000e+00,2.279105771646648293e+00
2.180000000000000000e+02,1.000000000000000000e+00,3.255860715093435331e+00
2.190000000000000000e+02,1.000000000000000000e+00,1.382263994715472455e+00
2.200000000000000000e+02,4.472135954999579832e-01,1.156244020215574375e+00
2.210000000000000000e+02,4.472135954999579832e-01,3.965552782811914145e-01
2.220000000000000000e+02,1.341640786499873839e+00,8.094263822106738671e-01
2.230000000000000000e+02,1.341640786499873839e+00,1.026258006976240367e+00
2.240000000000000000e+02,1.000000000000000000e+00,1.086824709170705061e+00
2.250000000000000000e+02,1.000000000000000000e+00,9.469427688184137715e-01
2.260000000000000000e+02,1.000000000000000000e+00,1.057389327700693604e+00
2.270000000000000000e+02,1.000000000000000000e+00,1.034267235047506173e+00
2.280000000000000000e+02,1.000000000000000000e+00,7.871718582789346552e-01
2.290000000000000000e+02,1.000000000000000000e+00,7.333658495066704974e-01
2.300000000000000000e+02,1.000000000000000000e+00,8.870504733798482144e-01
2.310000000000000000e+02,1.000000000000000000e+00,1.098235532601741671e+00
2.320000000000000000e+02,4.472135954999579832e-01,1.289295458821858809e+00
2.330000000000000000e+02,4.472135954999579832e-01,1.491648348805539870e+00
2.340000000000000000e+02,1.000000000000000000e+00,1.177993443841872212e+00
2.350000000000000000e+02,1.000000000000000000e+00,8.308495267559933284e-01
2.360000000000000000e+02,1.000000000000000000e+00,1.196315161437264268e-01
2.370000000000000000e+02,1.000000000000000000e+00,9.941282793193009226e-01
2.380000000000000000e+02,1.000000000000000000e+00,7.820533310914794534e-01
2.390000000000000000e+02,1.000000000000000000e+00,1.018500879981584895e+00
2.400000000000000000e+02,1.341640786499873839e+00,1.353004717596057116e+00
2.410000000000000000e+02,1.341640786499873839e+00,1.735091420837710618e+00
2.420000000000000000e+02,1.000000000000000000e+00,9.918928296100647524e-01
2.430000000000000000e+02,1.000000000000000000e+00,5.861845312394236007e-01
2.440000000000000000e+02,1.000000000000000000e+00,9.492080563374321045e-01
2.450000000000000000e+02,1.000000000000000000e+00,6.783299512827696276e-01
2.460000000000000000e+02,4.472135954999579832e-01,4.967591640836745981e-01
2.470000000000000000e+02,4.472135954999579832e-01,1.194565551476087117e+00
2.480000000000000000e+02,4.472135954999579832e-01,1.365741253709768843e+00
2.490000000000000000e+02,4.472135954999579832e-01,7.981273881812924742e-01
2.500000000000000000e+02,4.472135954999579832e-01,1.109290740109598161e+00
2.510000000000000000e+02,4.472135954999579832e-01,8.982357026753332718e+01
2.520000000000000000e+02,4.472135954999579832e-01,1.016540199172075276e+00
2.530000000000000000e+02,4.472135954999579832e-01,7.456743414777504686e-01
2.540000000000000000e+02,4.472135954999579832e-01,9.924420385923794496e-01
2.550000000000000000e+02,4.472135954999579832e-01,7.771454239258532848e-01
2.560000000000000000e+02,4.472135954999579832e-01,6.403647900584197306e-01



==> figures/stream_dispersed_bpsk.csv <==
t, stream, rvpc
0.000000000000000000e+00,1.000000000000000000e+00,2.725268382468905237e+00
1.000000000000000000e+00,1.000000000000000000e+00,7.549723019553254977e-01
2.000000000000000000e+00,1.000000000000000000e+00,1.027278667275173696e+00
3.000000000000000000e+00,1.000000000000000000e+00,1.327404278243964786e+00
4.000000000000000000e+00,1.000000000000000000e+00,1.131396391655594691e+00
5.000000000000000000e+00,1.000000000000000000e+00,1.409875758412897806e+00
6.000000000000000000e+00,1.000000000000000000e+00,8.451754205562457267e-01
7.000000000000000000e+00,1.000000000000000000e+00,8.929968083626624864e-01
8.000000000000000000e+00,1.000000000000000000e+00,1.322010139327313594e+00
9.000000000000000000e+00,1.000000000000000000e+00,9.862514319961726006e-01
1.000000000000000000e+01,1.000000000000000000e+00,8.023251397810017282e-01
1.100000000000000000e+01,1.000000000000000000e+00,1.023540122620665960e+00
1.200000000000000000e+01,1.000000000000000000e+00,9.676299548466894551e-01
1.300000000000000000e+01,1.000000000000000000e+00,3.445256695620744658e+00
1.400000000000000000e+01,1.000000000000000000e+00,8.376543204436419643e-01
1.500000000000000000e+01,1.000000000000000000e+00,1.296742004020437822e+00
1.600000000000000000e+01,1.000000000000000000e+00,1.304649095921682989e+00
1.700000000000000000e+01,1.000000000000000000e+00,1.408109215934748804e+00
1.800000000000000000e+01,1.000000000000000000e+00,5.370889440616004595e-01
1.900000000000000000e+01,1.000000000000000000e+00,1.060688003126178280e+00
2.000000000000000000e+01,1.000000000000000000e+00,9.292406966214842301e-01
2.100000000000000000e+01,1.000000000000000000e+00,1.436559857785338901e+00
2.200000000000000000e+01,1.000000000000000000e+00,1.027366966963522810e+00
2.300000000000000000e+01,1.000000000000000000e+00,9.707045183269101818e-01
2.400000000000000000e+01,1.000000000000000000e+00,1.024466259430315107e+00
2.500000000000000000e+01,1.000000000000000000e+00,1.094844557301647869e+00
2.600000000000000000e+01,1.000000000000000000e+00,8.151904173115057661e-01
2.700000000000000000e+01,1.000000000000000000e+00,1.102752906977458425e+00
2.800000000000000000e+01,1.000000000000000000e+00,1.341463815877567578e+00
2.900000000000000000e+01,1.000000000000000000e+00,7.494979919585275097e-01
3.000000000000000000e+01,1.000000000000000000e+00,1.313662018600590953e+00
3.100000000000000000e+01,1.000000000000000000e+00,5.927688467690140905e-01
3.200000000000000000e+01,1.000000000000000000e+00,7.570405822939764162e-01
3.300000000000000000e+01,1.000000000000000000e+00,9.712547653536959258e-01
3.400000000000000000e+01,1.000000000000000000e+00,7.234527608436911450e-01
3.500000000000000000e+01,1.000000000000000000e+00,9.349824027911129987e-01
3.600000000000000000e+01,1.000000000000000000e+00,1.093799030122401872e+00
3.700000000000000000e+01,1.000000000000000000e+00,9.199335471448384371e-01
3.800000000000000000e+01,1.000000000000000000e+00,8.930623645615410888e-01
3.900000000000000000e+01,1.000000000000000000e+00,1.150116265171126528e+00
4.000000000000000000e+01,1.000000000000000000e+00,1.202815846580880255e+00
4.100000000000000000e+01,1.000000000000000000e+00,6.601168456318372568e-01
4.200000000000000000e+01,1.000000000000000000e+00,8.059406091713697817e-01
4.300000000000000000e+01,1.000000000000000000e+00,1.326931418311718680e+00
4.400000000000000000e+01,1.000000000000000000e+00,1.262049661988912774e+00
4.500000000000000000e+01,1.000000000000000000e+00,1.145400297040803483e+00
4.600000000000000000e+01,1.000000000000000000e+00,2.096222151203381845e+00
4.700000000000000000e+01,1.000000000000000000e+00,7.882003236749938191e-01
4.800000000000000000e+01,1.000000000000000000e+00,9.497631069543733817e-01
4.900000000000000000e+01,1.000000000000000000e+00,1.068764380227943400e+00
5.000000000000000000e+01,1.000000000000000000e+00,1.128476110787634212e+00
5.100000000000000000e+01,1.000000000000000000e+00,1.356498226292402576e+00
5.200000000000000000e+01,1.000000000000000000e+00,8.050266951925765246e-01
5.300000000000000000e+01,1.000000000000000000e+00,1.201548786756004406e+00
5.400000000000000000e+01,1.000000000000000000e+00,1.982686609601984618e+00
5.500000000000000000e+01,1.000000000000000000e+00,9.692770892123355742e-01
5.600000000000000000e+01,1.000000000000000000e+00,8.243658671816723738e-01
5.700000000000000000e+01,1.000000000000000000e+00,4.459210532468217414e-01
5.800000000000000000e+01,1.000000000000000000e+00,2.772327249754503509e+00
5.900000000000000000e+01,1.000000000000000000e+00,6.865302140991884627e-01
6.000000000000000000e+01,1.000000000000000000e+00,1.963427421215576674e+00
6.100000000000000000e+01,1.000000000000000000e+00,7.677654583897539631e-01
6.200000000000000000e+01,1.000000000000000000e+00,9.781198010420537603e-01
6.300000000000000000e+01,1.000000000000000000e+00,4.494452105694664024e-01
6.400000000000000000e+01,1.000000000000000000e+00,9.585767020314808207e-01
6.500000000000000000e+01,1.000000000000000000e+00,1.018094145815721996e+00
6.600000000000000000e+01,1.000000000000000000e+00,1.873040892762139364e+00
6.700000000000000000e+01,1.000000000000000000e+00,6.366131670760963868e-01
6.800000000000000000e+01,1.000000000000000000e+00,8.788841623501143507e-01
6.900000000000000000e+01,1.000000000000000000e+00,2.746315664080752339e-01
7.000000000000000000e+01,1.000000000000000000e+00,1.443951794486346252e+00
7.100000000000000000e+01,1.000000000000000000e+00,1.283084058126548577e+00
7.200000000000000000e+01,1.000000000000000000e+00,1.343063215317389592e+00
7.300000000000000000e+01,1.000000000000000000e+00,9.276357418264210564e-01
7.400000000000000000e+01,1.000000000000000000e+00,1.286912893338511665e+00
7.500000000000000000e+01,1.000000000000000000e+00,6.180989607444015155e-01
7.600000000000000000e+01,1.000000000000000000e+00,1.004028127254807057e+00
7.700000000000000000e+01,1.000000000000000000e+00,8.537792120193982148e-01
7.800000000000000000e+01,1.000000000000000000e+00,1.280717495900995040e+00
7.900000000000000000e+01,1.000000000000000000e+00,1.185222286144553827e+00
8.000000000000000000e+01,1.000000000000000000e+00,9.647514784230839524e-01
8.100000000000000000e+01,1.000000000000000000e+00,8.533772829367165524e-01
8.200000000000000000e+01,1.000000000000000000e+00,9.863948306384067166e-01
8.300000000000000000e+01,1.000000000000000000e+00,8.938388261701070148e-01
8.400000000000000000e+01,1.000000000000000000e+00,1.501157214186898736e+00
8.500000000000000000e+01,1.000000000000000000e+00,5.817208109364634394e-01
8.600000000000000000e+01,1.000000000000000000e+00,8.791798343972893059e-01
8.700000000000000000e+01,1.000000000000000000e+00,1.034426615529689064e+00
8.800000000000000000e+01,1.000000000000000000e+00,1.283300172001688111e+00
8.900000000000000000e+01,1.000000000000000000e+00,7.949304007045247644e+00
9.000000000000000000e+01,1.000000000000000000e+00,1.417480914294259708e+00
9.100000000000000000e+01,1.000000000000000000e+00,5.506781982254037588e-01
9.200000000000000000e+01,1.000000000000000000e+00,1.836254477016220799e+00
9.300000000000000000e+01,1.000000000000000000e+00,1.266094270398068433e+00
9.400000000000000000e+01,1.000000000000000000e+00,2.102140746389254744e+00
9.500000000000000000e+01,1.000000000000000000e+00,1.394209093840914182e+00
9.600000000000000000e+01,1.000000000000000000e+00,5.190164606860724339e-01
9.700000000000000000e+01,1.000000000000000000e+00,1.068970591571932305e+00
9.800000000000000000e+01,1.000000000000000000e+00,7.680007973561602252e-01
9.900000000000000000e+01,1.000000000000000000e+00,1.482436877558113597e+00
1.000000000000000000e+02,1.000000000000000000e+00,1.089021390940174250e+00
1.010000000000000000e+02,1.000000000000000000e+00,1.375419853150695593e+00
1.020000000000000000e+02,1.000000000000000000e+00,7.493606417571326839e-01
1.030000000000000000e+02,1.000000000000000000e+00,7.440254772729398836e-01
1.040000000000000000e+02,1.000000000000000000e+00,1.122369827765126171e+00
1.050000000000000000e+02,1.000000000000000000e+00,1.660610737112643065e+00
1.060000000000000000e+02,1.000000000000000000e+00,9.285791609310555472e+00
1.070000000000000000e+02,1.000000000000000000e+00,8.774732950336056048e-01
1.080000000000000000e+02,1.000000000000000000e+00,7.310930659346586147e-01
1.090000000000000000e+02,1.000000000000000000e+00,1.234251098113628542e+00
1.100000000000000000e+02,1.000000000000000000e+00,1.279446511962630373e+00
1.110000000000000000e+02,1.000000000000000000e+00,1.171283286155046621e+00
1.120000000000000000e+02,1.000000000000000000e+00,1.177451168130516423e+00
1.130000000000000000e+02,1.000000000000000000e+00,1.325853439344369056e+00
1.140000000000000000e+02,1.000000000000000000e+00,1.034658886390317889e+00
1.150000000000000000e+02,1.000000000000000000e+00,7.524046736318784623e-01
1.160000000000000000e+02,1.000000000000000000e+00,1.148002322640087280e+00
1.170000000000000000e+02,1.000000000000000000e+00,3.597134625689354381e-01
1.180000000000000000e+02,1.000000000000000000e+00,5.935567689466272334e-01
1.190000000000000000e+02,1.000000000000000000e+00,8.862748609659776289e-01
1.200000000000000000e+02,1.000000000000000000e+00,9.553008471956920822e-01
1.210000000000000000e+02,1.000000000000000000e+00,1.284015159398181449e+00
1.220000000000000000e+02,1.000000000000000000e+00,9.424199185283864688e-01
1.230000000000000000e+02,1.000000000000000000e+00,1.122410977990071501e+00
1.240000000000000000e+02,1.000000000000000000e+00,1.062072604509653129e+00
1.250000000000000000e+02,1.000000000000000000e+00,9.094821742512381180e-01
1.260000000000000000e+02,1.000000000000000000e+00,6.367511670975196658e-01
1.270000000000000000e+02,1.000000000000000000e+00,1.118549350273109644e+00
1.280000000000000000e+02,1.000000000000000000e+00,9.165323693430437180e-01
1.290000000000000000e+02,1.000000000000000000e+00,1.599577992835147899e+00
1.300000000000000000e+02,1.000000000000000000e+00,1.162842575218417940e+00
1.310000000000000000e+02,1.000000000000000000e+00,8.316100714965908303e-01
1.320000000000000000e+02,1.000000000000000000e+00,1.049677251403179801e+00
1.330000000000000000e+02,1.000000000000000000e+00,1.313228476168022629e+00
1.340000000000000000e+02,1.000000000000000000e+00,1.046185276705424494e+00
1.350000000000000000e+02,1.000000000000000000e+00,7.060930737914137278e-01
1.360000000000000000e+02,1.000000000000000000e+00,8.954697398638185035e-01
1.370000000000000000e+02,1.000000000000000000e+00,3.052500062276717885e-01
1.380000000000000000e+02,1.000000000000000000e+00,1.305122693506502340e+00
1.390000000000000000e+02,1.000000000000000000e+00,1.677798418164626382e+00
1.400000000000000000e+02,1.000000000000000000e+00,9.948796704323965567e-01
1.410000000000000000e+02,1.000000000000000000e+00,1.129789860485465924e+00
1.420000000000000000e+02,1.000000000000000000e+00,1.206634787916057938e+00
1.430000000000000000e+02,1.000000000000000000e+00,5.475296763016566093e-01
1.440000000000000000e+02,1.000000000000000000e+00,1.329267648029091919e+00
1.450000000000000000e+02,1.000000000000000000e+00,1.239170126735290145e+00
1.460000000000000000e+02,1.000000000000000000e+00,1.248740902736551028e+00
1.470000000000000000e+02,1.000000000000000000e+00,8.760414912129440568e-01
1.480000000000000000e+02,1.000000000000000000e+00,7.594071166400465644e-01
1.490000000000000000e+02,1.000000000000000000e+00,1.057937856032918233e+00
1.500000000000000000e+02,1.000000000000000000e+00,8.917482458096350761e-01
1.510000000000000000e+02,1.000000000000000000e+00,1.531486391693731575e+00
1.520000000000000000e+02,1.000000000000000000e+00,8.209101544541977935e-01
1.530000000000000000e+02,1.000000000000000000e+00,2.585392134818417453e+00
1.540000000000000000e+02,1.000000000000000000e+00,7.308010361952941292e-01
1.550000000000000000e+02,1.000000000000000000e+00,1.070465304663300143e+00
1.560000000000000000e+02,1.000000000000000000e+00,1.387000354262320823e+00
1.570000000000000000e+02,1.000000000000000000e+00,1.008551380073893888e+00
1.580000000000000000e+02,1.000000000000000000e+00,3.906968647998262933e-01
1.590000000000000000e+02,1.000000000000000000e+00,6.267882586731385874e-01
1.600000000000000000e+02,1.000000000000000000e+00,7.093939960845455639e-01
1.610000000000000000e+02,1.000000000000000000e+00,1.707117128051246935e+00
1.620000000000000000e+02,1.000000000000000000e+00,1.146925066630338996e+00
1.630000000000000000e+02,1.000000000000000000e+00,9.076240402306327004e-01
1.640000000000000000e+02,1.000000000000000000e+00,1.306593608921470251e+00
1.650000000000000000e+02,1.000000000000000000e+00,1.129327136754079142e+00
1.660000000000000000e+02,1.000000000000000000e+00,1.111122328704354123e+00
1.670000000000000000e+02,1.000000000000000000e+00,9.919669894048949166e-01
1.680000000000000000e+02,1.000000000000000000e+00,3.026333010091960762e+00
1.690000000000000000e+02,1.000000000000000000e+00,1.027380150558137917e+00
1.700000000000000000e+02,1.000000000000000000e+00,1.349234405117804014e+00
1.710000000000000000e+02,1.000000000000000000e+00,8.353677860952963830e-01
1.720000000000000000e+02,1.000000000000000000e+00,1.282143460492736198e+00
1.730000000000000000e+02,1.000000000000000000e+00,1.465205145309151691e+00
1.740000000000000000e+02,1.000000000000000000e+00,1.169240346224074578e+00
1.750000000000000000e+02,1.000000000000000000e+00,9.193315221974913687e-01
1.760000000000000000e+02,1.000000000000000000e+00,2.806136544570844382e+00
1.770000000000000000e+02,1.000000000000000000e+00,6.961089631686915302e-01
1.780000000000000000e+02,1.000000000000000000e+00,1.092849351965790472e+00
1.790000000000000000e+02,1.000000000000000000e+00,7.261535694602809787e-01
1.800000000000000000e+02,1.000000000000000000e+00,1.145344621070463420e+00
1.810000000000000000e+02,1.000000000000000000e+00,8.837741830045123814e-01
1.820000000000000000e+02,1.000000000000000000e+00,9.489487505154302616e-01
1.830000000000000000e+02,1.000000000000000000e+00,1.074186000133733776e+00
1.840000000000000000e+02,1.000000000000000000e+00,1.142564260185559011e+00
1.850000000000000000e+02,1.000000000000000000e+00,1.001103685067953997e+00
1.860000000000000000e+02,1.000000000000000000e+00,6.696390101579999810e-01
1.870000000000000000e+02,1.000000000000000000e+00,1.234726988614984311e+00
1.880000000000000000e+02,1.000000000000000000e+00,1.374793677980697515e+00
1.890000000000000000e+02,1.000000000000000000e+00,1.973557107189984228e+00
1.900000000000000000e+02,1.000000000000000000e+00,7.751938150630602875e-01
1.910000000000000000e+02,1.000000000000000000e+00,8.302421037220952815e-01
1.920000000000000000e+02,1.000000000000000000e+00,1.110426210279350734e+00
1.930000000000000000e+02,1.000000000000000000e+00,8.633588503505167377e-01
1.940000000000000000e+02,1.000000000000000000e+00,1.753619320973907048e+00
1.950000000000000000e+02,1.000000000000000000e+00,9.328672199360971140e-01
1.960000000000000000e+02,1.000000000000000000e+00,8.074843423229187689e-01
1.970000000000000000e+02,1.000000000000000000e+00,1.295197189685994843e+00
1.980000000000000000e+02,1.000000000000000000e+00,1.041139567195908722e+00
1.990000000000000000e+02,1.000000000000000000e+00,1.182028760351700791e+00
2.000000000000000000e+02,1.000000000000000000e+00,9.313772303107989980e-01
2.010000000000000000e+02,1.000000000000000000e+00,1.962755446705080287e+00
2.020000000000000000e+02,1.000000000000000000e+00,8.815444075180027816e-01
2.030000000000000000e+02,1.000000000000000000e+00,4.600993423391194215e-01
2.040000000000000000e+02,1.000000000000000000e+00,9.675605885450182519e-01
2.050000000000000000e+02,1.000000000000000000e+00,6.805940119266680188e-01
2.060000000000000000e+02,1.000000000000000000e+00,1.150794278687922390e+00
2.070000000000000000e+02,1.000000000000000000e+00,6.264085076196148627e-01
2.080000000000000000e+02,1.000000000000000000e+00,1.116490269190772322e+00
2.090000000000000000e+02,1.000000000000000000e+00,1.096636166513462518e+00
2.100000000000000000e+02,1.000000000000000000e+00,9.180476548260224634e-01
2.110000000000000000e+02,1.000000000000000000e+00,1.405848235682026770e+00
2.120000000000000000e+02,1.000000000000000000e+00,1.136151010577612697e+00
2.130000000000000000e+02,1.000000000000000000e+00,2.900462641154189392e+00
2.140000000000000000e+02,1.000000000000000000e+00,1.054104392558878223e+00
2.150000000000000000e+02,1.000000000000000000e+00,3.908796988470806810e-01
2.160000000000000000e+02,1.000000000000000000e+00,1.531127847522757879e+00
2.170000000000000000e+02,1.000000000000000000e+00,5.896699049342406518e-01
2.180000000000000000e+02,1.000000000000000000e+00,1.045881978565006420e+00
2.190000000000000000e+02,1.000000000000000000e+00,9.775165818598824385e-01
2.200000000000000000e+02,1.000000000000000000e+00,1.991780700185174835e+00
2.210000000000000000e+02,1.000000000000000000e+00,1.133998012723751669e+00
2.220000000000000000e+02,1.000000000000000000e+00,1.064003671351885671e+00
2.230000000000000000e+02,1.000000000000000000e+00,1.274024069114747304e+00
2.240000000000000000e+02,1.000000000000000000e+00,8.011684108089202061e-01
2.250000000000000000e+02,1.000000000000000000e+00,7.796937768506119193e-01
2.260000000000000000e+02,1.000000000000000000e+00,8.574560047186764455e-01
2.270000000000000000e+02,1.000000000000000000e+00,1.124761933908244194e+00
2.280000000000000000e+02,1.000000000000000000e+00,1.006397461512395397e+00
2.290000000000000000e+02,1.000000000000000000e+00,8.538413318552448006e-01
2.300000000000000000e+02,1.000000000000000000e+00,1.308854274820426378e+00
2.310000000000000000e+02,1.000000000000000000e+00,1.179530644642603265e+00
2.320000000000000000e+02,1.000000000000000000e+00,1.020373609464795495e+00
2.330000000000000000e+02,1.000000000000000000e+00,1.759020020679464613e+00
2.340000000000000000e+02,1.000000000000000000e+00,1.542922084690180551e+00
2.350000000000000000e+02,1.000000000000000000e+00,7.234920412626659747e-01
2.360000000000000000e+02,1.000000000000000000e+00,1.696440622682457988e+00
2.370000000000000000e+02,1.000000000000000000e+00,1.356048198631536472e+00
2.380000000000000000e+02,1.000000000000000000e+00,7.763658122958104757e-01
2.390000000000000000e+02,1.000000000000000000e+00,8.899861585185119273e-01
2.400000000000000000e+02,1.000000000000000000e+00,1.440124168517626702e+00
2.410000000000000000e+02,1.000000000000000000e+00,7.808268173921046884e-01
2.420000000000000000e+02,1.000000000000000000e+00,9.636298100420350732e-01
2.430000000000000000e+02,1.000000000000000000e+00,8.040059120722200525e-01
2.440000000000000000e+02,1.000000000000000000e+00,1.314853456195362424e+00
2.450000000000000000e+02,1.000000000000000000e+00,1.531095458350606897e+00
2.460000000000000000e+02,1.000000000000000000e+00,3.750005526130237299e-01
2.470000000000000000e+02,1.000000000000000000e+00,1.090128852745807064e+00
2.480000000000000000e+02,1.000000000000000000e+00,1.036490352782574620e+00
2.490000000000000000e+02,1.000000000000000000e+00,1.650722818790223201e+00
2.500000000000000000e+02,1.000000000000000000e+00,1.074495374710803697e+00
2.510000000000000000e+02,1.000000000000000000e+00,1.266560372345513441e+00
2.520000000000000000e+02,1.000000000000000000e+00,8.941180993353043949e-01
2.530000000000000000e+02,1.000000000000000000e+00,7.642283811596027876e-01
2.540000000000000000e+02,1.000000000000000000e+00,1.073414435111990528e+00
2.550000000000000000e+02,1.000000000000000000e+00,9.357025909239580219e-01
2.560000000000000000e+02,1.000000000000000000e+00,6.618752311822005963e-01
2.570000000000000000e+02,1.000000000000000000e+00,1.088849131601947295e+00
2.580000000000000000e+02,1.000000000000000000e+00,7.400640385281244127e-01
2.590000000000000000e+02,1.000000000000000000e+00,9.533789309700008152e-01
2.600000000000000000e+02,1.000000000000000000e+00,1.140108302078531199e+00
2.610000000000000000e+02,1.000000000000000000e+00,9.983576436474771443e-01
2.620000000000000000e+02,1.000000000000000000e+00,8.556948206091744558e-01
2.630000000000000000e+02,1.000000000000000000e+00,1.056672203704910107e+00
2.640000000000000000e+02,1.000000000000000000e+00,9.500672310893054640e-01
2.650000000000000000e+02,1.000000000000000000e+00,2.066296858224959010e+00
2.660000000000000000e+02,1.000000000000000000e+00,8.503367454687393856e-01
2.670000000000000000e+02,1.000000000000000000e+00,1.209396778420961382e+00
2.680000000000000000e+02,1.000000000000000000e+00,1.031779509218589519e+00
2.690000000000000000e+02,1.000000000000000000e+00,8.760141394470888354e-01
2.700000000000000000e+02,1.000000000000000000e+00,1.140061336168088246e+00
2.710000000000000000e+02,1.000000000000000000e+00,6.439119299190078083e-01
2.720000000000000000e+02,1.000000000000000000e+00,1.549578140023009309e+00
2.730000000000000000e+02,1.000000000000000000e+00,7.498090474893356339e-01
2.740000000000000000e+02,1.000000000000000000e+00,1.192237124786061031e+00
2.750000000000000000e+02,1.000000000000000000e+00,5.928096417532618956e-01
2.760000000000000000e+02,1.000000000000000000e+00,6.870465099719853530e-01
2.770000000000000000e+02,1.000000000000000000e+00,1.157982613004311157e+00
2.780000000000000000e+02,1.000000000000000000e+00,7.183447043030052326e-01
2.790000000000000000e+02,1.000000000000000000e+00,1.095470453934813682e+00
2.800000000000000000e+02,1.000000000000000000e+00,1.353539497303148931e+00
2.810000000000000000e+02,1.000000000000000000e+00,8.524635478847543135e-01
2.820000000000000000e+02,1.000000000000000000e+00,1.117431159577241928e+00
2.830000000000000000e+02,1.000000000000000000e+00,8.103170200766703912e-01
2.840000000000000000e+02,1.000000000000000000e+00,1.103011754480600404e+00
2.850000000000000000e+02,1.000000000000000000e+00,1.298867797083212761e+00
2.860000000000000000e+02,1.000000000000000000e+00,1.361083462445031644e+00
2.870000000000000000e+02,1.000000000000000000e+00,2.425728977473508574e-01
2.880000000000000000e+02,1.000000000000000000e+00,1.402705445646296623e+00
2.890000000000000000e+02,1.000000000000000000e+00,9.532473715457111529e-01
2.900000000000000000e+02,1.000000000000000000e+00,9.655434125972028880e-01
2.910000000000000000e+02,1.000000000000000000e+00,1.142922781810290278e+00
2.920000000000000000e+02,1.000000000000000000e+00,1.333558497316159830e+00
2.930000000000000000e+02,1.000000000000000000e+00,1.326105077934952581e+00
2.940000000000000000e+02,1.000000000000000000e+00,9.633065575729060637e-01
2.950000000000000000e+02,1.000000000000000000e+00,1.205432023756820792e+00
2.960000000000000000e+02,1.000000000000000000e+00,1.340562436700384552e+00
2.970000000000000000e+02,1.000000000000000000e+00,1.168302593478256934e+00
2.980000000000000000e+02,1.000000000000000000e+00,8.108349057393750003e-01
2.990000000000000000e+02,1.000000000000000000e+00,1.371515886246052363e+00
3.000000000000000000e+02,1.000000000000000000e+00,1.695762483193660852e+00
3.010000000000000000e+02,1.000000000000000000e+00,1.202495258940139866e+00
3.020000000000000000e+02,1.000000000000000000e+00,2.588439297446437859e+00
3.030000000000000000e+02,1.000000000000000000e+00,1.303480193468580683e+00
3.040000000000000000e+02,1.000000000000000000e+00,8.026615407889191589e-01
3.050000000000000000e+02,1.000000000000000000e+00,1.210112467987716434e+00
3.060000000000000000e+02,1.000000000000000000e+00,9.126857427436418924e-01
3.070000000000000000e+02,1.000000000000000000e+00,1.120632202255080756e+00
3.080000000000000000e+02,1.000000000000000000e+00,8.691423882326386741e-01
3.090000000000000000e+02,1.000000000000000000e+00,1.119095927483081621e+00
3.100000000000000000e+02,1.000000000000000000e+00,1.116966763081579161e+00
3.110000000000000000e+02,1.000000000000000000e+00,1.015640862935349720e+00
3.120000000000000000e+02,1.000000000000000000e+00,1.699043875545419580e+00
3.130000000000000000e+02,1.000000000000000000e+00,4.172959880368594110e-01
3.140000000000000000e+02,1.000000000000000000e+00,1.018523671731309754e+00
3.150000000000000000e+02,1.000000000000000000e+00,8.708688810095170929e-01
3.160000000000000000e+02,1.000000000000000000e+00,1.042936615541961931e+00
3.170000000000000000e+02,1.000000000000000000e+00,9.888818751649988137e-01
3.180000000000000000e+02,1.000000000000000000e+00,1.429075235629360341e+00
3.190000000000000000e+02,1.000000000000000000e+00,1.146577316924810797e+00
3.200000000000000000e+02,1.000000000000000000e+00,8.457037220292946689e-01
3.210000000000000000e+02,1.000000000000000000e+00,8.060171813717713629e-01
3.220000000000000000e+02,1.000000000000000000e+00,7.800668281937286341e-01
3.230000000000000000e+02,1.000000000000000000e+00,1.000962719746390617e+00
3.240000000000000000e+02,1.000000000000000000e+00,1.580675071448784719e+00
3.250000000000000000e+02,1.000000000000000000e+00,9.388601851090635497e-01
3.260000000000000000e+02,1.000000000000000000e+00,1.883872700241306264e+00
3.270000000000000000e+02,1.000000000000000000e+00,1.161086189338011332e+00
3.280000000000000000e+02,1.000000000000000000e+00,1.056179135556133630e+00
3.290000000000000000e+02,1.000000000000000000e+00,1.356706812059241596e+00
3.300000000000000000e+02,1.000000000000000000e+00,1.571305705739409087e+00
3.310000000000000000e+02,1.000000000000000000e+00,6.902767298348296832e-01
3.320000000000000000e+02,1.000000000000000000e+00,9.627711140816824775e-01
3.330000000000000000e+02,1.000000000000000000e+00,7.680869959831518878e-01
3.340000000000000000e+02,1.000000000000000000e+00,2.895267933118484294e+00
3.350000000000000000e+02,1.000000000000000000e+00,9.380969268264667260e-01
3.360000000000000000e+02,1.000000000000000000e+00,3.564798019189148182e-01
3.370000000000000000e+02,1.000000000000000000e+00,1.047891445976823377e+00
3.380000000000000000e+02,1.000000000000000000e+00,9.244239252642999505e-01
3.390000000000000000e+02,1.000000000000000000e+00,1.276598769043740589e+00
3.400000000000000000e+02,1.000000000000000000e+00,9.303258767702961007e-01
3.410000000000000000e+02,1.000000000000000000e+00,9.419960396545035142e-01
3.420000000000000000e+02,1.000000000000000000e+00,1.145421720939794108e+00
3.430000000000000000e+02,1.000000000000000000e+00,1.001952084338564752e+00
3.440000000000000000e+02,1.000000000000000000e+00,8.620453645476112703e-01
3.450000000000000000e+02,1.000000000000000000e+00,6.735734927711645170e-01
3.460000000000000000e+02,1.000000000000000000e+00,1.120065627564132971e+00
3.470000000000000000e+02,1.000000000000000000e+00,7.988824045575328991e-01
3.480000000000000000e+02,1.000000000000000000e+00,1.016779125036247455e+00
3.490000000000000000e+02,1.000000000000000000e+00,1.008985214505861316e+00
3.500000000000000000e+02,1.000000000000000000e+00,1.153142348522485872e+00
3.510000000000000000e+02,1.000000000000000000e+00,1.552052791013029287e+00
3.520000000000000000e+02,1.000000000000000000e+00,7.875503639993095550e-01
3.530000000000000000e+02,1.000000000000000000e+00,1.273214532131444532e+00
3.540000000000000000e+02,1.000000000000000000e+00,1.515842481431671995e+00
3.550000000000000000e+02,1.000000000000000000e+00,1.148306331220610099e+00
3.560000000000000000e+02,1.000000000000000000e+00,6.410588308432044746e-01
3.570000000000000000e+02,1.000000000000000000e+00,9.071446249828684083e-01
3.580000000000000000e+02,1.000000000000000000e+00,1.007639579424772336e+00
3.590000000000000000e+02,1.000000000000000000e+00,1.424348174547562129e+00
3.600000000000000000e+02,1.000000000000000000e+00,2.337842216252691063e+00
3.610000000000000000e+02,1.000000000000000000e+00,1.000829572475812057e+00
3.620000000000000000e+02,1.000000000000000000e+00,9.539219947036714498e-01
3.630000000000000000e+02,1.000000000000000000e+00,1.145639331070096523e+00
3.640000000000000000e+02,1.000000000000000000e+00,1.046436144461576179e+00
3.650000000000000000e+02,1.000000000000000000e+00,8.506773106347191860e-01
3.660000000000000000e+02,1.000000000000000000e+00,6.940943603707653287e-01
3.670000000000000000e+02,1.000000000000000000e+00,1.191087839384029623e+00
3.680000000000000000e+02,1.000000000000000000e+00,1.088660290187751567e+00
3.690000000000000000e+02,1.000000000000000000e+00,9.384838091790643766e-01
3.700000000000000000e+02,1.000000000000000000e+00,1.025943063990650383e+00
3.710000000000000000e+02,1.000000000000000000e+00,9.209241727007815292e-01
3.720000000000000000e+02,1.000000000000000000e+00,1.049098688374710209e+00
3.730000000000000000e+02,1.000000000000000000e+00,1.122604613839534027e+00
3.740000000000000000e+02,1.000000000000000000e+00,1.184480622366000047e+00
3.750000000000000000e+02,1.000000000000000000e+00,8.804084811726150539e-01
3.760000000000000000e+02,1.000000000000000000e+00,9.734779131835775701e-01
3.770000000000000000e+02,1.000000000000000000e+00,7.794531697225859368e-01
3.780000000000000000e+02,1.000000000000000000e+00,9.968322977338693880e-01
3.790000000000000000e+02,1.000000000000000000e+00,1.105198916008310439e+00
3.800000000000000000e+02,1.000000000000000000e+00,1.067665703974111091e+00
3.810000000000000000e+02,1.000000000000000000e+00,1.112344752155112637e+00
3.820000000000000000e+02,1.000000000000000000e+00,1.423486822822004561e+00
3.830000000000000000e+02,1.000000000000000000e+00,8.603724617872597902e-01
3.840000000000000000e+02,1.000000000000000000e+00,1.142167259211681607e+00
3.850000000000000000e+02,1.000000000000000000e+00,1.084802305876128914e+00
3.860000000000000000e+02,1.000000000000000000e+00,1.266430424390172060e+00
3.870000000000000000e+02,1.000000000000000000e+00,1.135739719194602593e+00
3.880000000000000000e+02,1.000000000000000000e+00,1.097147257422000033e+00
3.890000000000000000e+02,1.000000000000000000e+00,9.231678894108378275e-01
3.900000000000000000e+02,1.000000000000000000e+00,1.318961753963739048e+00
3.910000000000000000e+02,1.000000000000000000e+00,1.074689656859572295e+00
3.920000000000000000e+02,1.000000000000000000e+00,1.104572859401711016e+00
3.930000000000000000e+02,1.000000000000000000e+00,1.445744694881101466e+00
3.940000000000000000e+02,1.000000000000000000e+00,9.187537527210138943e-01
3.950000000000000000e+02,1.000000000000000000e+00,9.714935616333372215e-01
3.960000000000000000e+02,1.000000000000000000e+00,1.186204950531580815e+00
3.970000000000000000e+02,1.000000000000000000e+00,1.023621502893736768e+00
3.980000000000000000e+02,1.000000000000000000e+00,8.609267559756345056e-01
3.990000000000000000e+02,1.000000000000000000e+00,1.277712332911100646e+00
4.000000000000000000e+02,1.000000000000000000e+00,1.116374938139798267e+00
4.010000000000000000e+02,1.000000000000000000e+00,1.593754178209558559e+00
4.020000000000000000e+02,1.000000000000000000e+00,1.035910948601358239e+00
4.030000000000000000e+02,1.000000000000000000e+00,9.802695526155743577e-01
4.040000000000000000e+02,1.000000000000000000e+00,8.215126059828276039e-01
4.050000000000000000e+02,1.000000000000000000e+00,1.108134784342352797e+00
4.060000000000000000e+02,1.000000000000000000e+00,2.278475797899219391e+00
4.070000000000000000e+02,1.000000000000000000e+00,1.490373851817157869e+00
4.080000000000000000e+02,1.000000000000000000e+00,1.963199422963336938e+00
4.090000000000000000e+02,1.000000000000000000e+00,8.484652942675842136e-01
4.100000000000000000e+02,1.000000000000000000e+00,9.885710965846019604e-01
4.110000000000000000e+02,1.000000000000000000e+00,1.485553670689319317e+00
4.120000000000000000e+02,1.000000000000000000e+00,1.262538742564149885e+00
4.130000000000000000e+02,1.000000000000000000e+00,1.420196520830600218e+00
4.140000000000000000e+02,1.000000000000000000e+00,1.970414180276302440e+00
4.150000000000000000e+02,1.000000000000000000e+00,1.360610009380889940e+00
4.160000000000000000e+02,1.000000000000000000e+00,6.326320118960730987e-01
4.170000000000000000e+02,1.000000000000000000e+00,1.230853583052938793e+00
4.180000000000000000e+02,1.000000000000000000e+00,5.394001705647529787e-01
4.190000000000000000e+02,1.000000000000000000e+00,9.785734153917412526e-01
4.200000000000000000e+02,1.000000000000000000e+00,9.325370939274949533e-01
4.210000000000000000e+02,1.000000000000000000e+00,9.454967849759197129e-01
4.220000000000000000e+02,1.000000000000000000e+00,1.328880401841855408e+00
4.230000000000000000e+02,1.000000000000000000e+00,1.716796512738883784e+00
4.240000000000000000e+02,1.000000000000000000e+00,8.431513865482477277e-01
4.250000000000000000e+02,1.000000000000000000e+00,1.009214656414528122e+00
4.260000000000000000e+02,1.000000000000000000e+00,1.880477687558229416e+00
4.270000000000000000e+02,1.000000000000000000e+00,1.046844238258365811e+00
4.280000000000000000e+02,1.000000000000000000e+00,1.098652357594583684e+00
4.290000000000000000e+02,1.000000000000000000e+00,2.184847769761065206e-01
4.300000000000000000e+02,1.000000000000000000e+00,8.127702932883653641e-01
4.310000000000000000e+02,1.000000000000000000e+00,7.679210327253541690e-01
4.320000000000000000e+02,1.000000000000000000e+00,1.320464927831442870e+00
4.330000000000000000e+02,1.000000000000000000e+00,9.860343390113813777e-01
4.340000000000000000e+02,1.000000000000000000e+00,3.918658932578286125e-01
4.350000000000000000e+02,1.000000000000000000e+00,5.802233682782661495e-01
4.360000000000000000e+02,1.000000000000000000e+00,1.185557952815853300e+00
4.370000000000000000e+02,1.000000000000000000e+00,8.279211160514931001e-01
4.380000000000000000e+02,1.000000000000000000e+00,1.117791255795977712e+00
4.390000000000000000e+02,1.000000000000000000e+00,1.404719245137563854e+00
4.400000000000000000e+02,1.000000000000000000e+00,1.334357938324224113e+00
4.410000000000000000e+02,1.000000000000000000e+00,1.235661446524312534e+00
4.420000000000000000e+02,1.000000000000000000e+00,1.053967794357655752e+00
4.430000000000000000e+02,1.000000000000000000e+00,1.291143949705212179e+00
4.440000000000000000e+02,1.000000000000000000e+00,1.375347535888274741e+00
4.450000000000000000e+02,1.000000000000000000e+00,1.003452429756328979e+00
4.460000000000000000e+02,1.000000000000000000e+00,1.951043710482858851e+00
4.470000000000000000e+02,1.000000000000000000e+00,9.973143145807464860e-01
4.480000000000000000e+02,1.000000000000000000e+00,1.168731144375739550e+00
4.490000000000000000e+02,1.000000000000000000e+00,1.366190966660221440e+00
4.500000000000000000e+02,1.000000000000000000e+00,1.198976285957964238e+00
4.510000000000000000e+02,1.000000000000000000e+00,9.762170839766178831e-01
4.520000000000000000e+02,1.000000000000000000e+00,1.083996866388684088e+00
4.530000000000000000e+02,1.000000000000000000e+00,8.365191362450763446e-01
4.540000000000000000e+02,1.000000000000000000e+00,1.265406113125108423e+00
4.550000000000000000e+02,1.000000000000000000e+00,4.145102096466448671e-01
4.560000000000000000e+02,1.000000000000000000e+00,1.721871712645756114e+00
4.570000000000000000e+02,1.000000000000000000e+00,1.248757332751911919e+00
4.580000000000000000e+02,1.000000000000000000e+00,1.103992290189324210e+00
4.590000000000000000e+02,1.000000000000000000e+00,1.980881737507590168e-01
4.600000000000000000e+02,1.000000000000000000e+00,1.088246816060347566e+00
4.610000000000000000e+02,1.000000000000000000e+00,5.391395010093951168e-01
4.620000000000000000e+02,1.000000000000000000e+00,1.090814208456202916e+00
4.630000000000000000e+02,1.000000000000000000e+00,1.185763749350132734e+00
4.640000000000000000e+02,1.000000000000000000e+00,5.510415142381595022e-01
4.650000000000000000e+02,1.000000000000000000e+00,1.223988985034556665e+00
4.660000000000000000e+02,1.000000000000000000e+00,1.561655854723784653e+00
4.670000000000000000e+02,1.000000000000000000e+00,8.300716020216829527e-01
4.680000000000000000e+02,1.000000000000000000e+00,1.290105952057115202e+00
4.690000000000000000e+02,1.000000000000000000e+00,1.222899629377442565e+00
4.700000000000000000e+02,1.000000000000000000e+00,8.480866881976552030e-01
4.710000000000000000e+02,1.000000000000000000e+00,8.666189100048167226e-01
4.720000000000000000e+02,1.000000000000000000e+00,1.386826376779205061e+00
4.730000000000000000e+02,1.000000000000000000e+00,1.254447085202987866e+00
4.740000000000000000e+02,1.000000000000000000e+00,1.009492286869464683e+00
4.750000000000000000e+02,1.000000000000000000e+00,1.322476340338587075e+00
4.760000000000000000e+02,1.000000000000000000e+00,1.280658152904955438e+00
4.770000000000000000e+02,1.000000000000000000e+00,1.612548139962857841e+00
4.780000000000000000e+02,1.000000000000000000e+00,1.563190609430097577e+00
4.790000000000000000e+02,1.000000000000000000e+00,1.258984780268463499e+00
4.800000000000000000e+02,1.000000000000000000e+00,1.291387628071720917e+00
4.810000000000000000e+02,1.000000000000000000e+00,1.005194584265719726e+00
4.820000000000000000e+02,1.000000000000000000e+00,9.543891538590930645e-01
4.830000000000000000e+02,1.000000000000000000e+00,6.125030646261553358e-01
4.840000000000000000e+02,1.000000000000000000e+00,8.372754273137340553e-01
4.850000000000000000e+02,1.000000000000000000e+00,1.064090935421066586e+00
4.860000000000000000e+02,1.000000000000000000e+00,1.106776664979359115e+00
4.870000000000000000e+02,1.000000000000000000e+00,5.778940538564799612e-01
4.880000000000000000e+02,1.000000000000000000e+00,1.015518152064067703e+00
4.890000000000000000e+02,1.000000000000000000e+00,8.305062532161782141e-01
4.900000000000000000e+02,1.000000000000000000e+00,7.423359482029389111e-01
4.910000000000000000e+02,1.000000000000000000e+00,1.096129492070103240e+00
4.920000000000000000e+02,1.000000000000000000e+00,1.162856829978278661e+00
4.930000000000000000e+02,1.000000000000000000e+00,1.375149919709329982e+00
4.940000000000000000e+02,1.000000000000000000e+00,9.059665870406736765e-01
4.950000000000000000e+02,1.000000000000000000e+00,1.243749856943885179e+00
4.960000000000000000e+02,1.000000000000000000e+00,1.146798803524909705e+00
4.970000000000000000e+02,1.000000000000000000e+00,9.925629748882045522e-01
4.980000000000000000e+02,1.000000000000000000e+00,1.012335561937308892e+00
4.990000000000000000e+02,1.000000000000000000e+00,1.130135933335014720e+00
5.000000000000000000e+02,1.000000000000000000e+00,1.132168092410225979e+00
5.010000000000000000e+02,1.000000000000000000e+00,1.528948708401616008e+00
5.020000000000000000e+02,1.000000000000000000e+00,1.140481641181587458e+00
5.030000000000000000e+02,1.000000000000000000e+00,5.465883511127385130e-01
5.040000000000000000e+02,1.000000000000000000e+00,1.236886273043137807e+00
5.050000000000000000e+02,1.000000000000000000e+00,1.884092218130323793e-01
5.060000000000000000e+02,1.000000000000000000e+00,1.184994340800647583e+00
5.070000000000000000e+02,1.000000000000000000e+00,1.804528480486102371e+00
5.080000000000000000e+02,1.000000000000000000e+00,6.643255837896400173e-01
5.090000000000000000e+02,1.000000000000000000e+00,1.251112569652251372e+00
5.100000000000000000e+02,1.000000000000000000e+00,9.061453094905351779e-01
5.110000000000000000e+02,1.000000000000000000e+00,1.498616612970049111e+00
5.120000000000000000e+02,1.000000000000000000e+00,8.891119744756114107e-01
5.130000000000000000e+02,1.000000000000000000e+00,1.277527716732631102e+00
5.140000000000000000e+02,1.000000000000000000e+00,1.445131597725445749e+00
5.150000000000000000e+02,1.000000000000000000e+00,1.103520596196073233e+00
5.160000000000000000e+02,1.000000000000000000e+00,1.565381694435175719e+00
5.170000000000000000e+02,1.000000000000000000e+00,1.283213149538964926e+00
5.180000000000000000e+02,1.000000000000000000e+00,1.967275704584060259e-01
5.190000000000000000e+02,1.000000000000000000e+00,1.677099116206588025e+00
5.200000000000000000e+02,1.000000000000000000e+00,1.311184330526389719e+00
5.210000000000000000e+02,1.000000000000000000e+00,1.159612763651699296e+00
5.220000000000000000e+02,1.000000000000000000e+00,1.449050417498309651e+00
5.230000000000000000e+02,1.000000000000000000e+00,1.199839121314887347e+00
5.240000000000000000e+02,1.000000000000000000e+00,1.795100578657122581e+00
5.250000000000000000e+02,1.000000000000000000e+00,8.892213269959412525e-01
5.260000000000000000e+02,1.000000000000000000e+00,9.882959197160741116e-01
5.270000000000000000e+02,1.000000000000000000e+00,6.440761649338699879e-01
5.280000000000000000e+02,1.000000000000000000e+00,8.951992814035611978e-01
5.290000000000000000e+02,1.000000000000000000e+00,1.363441765087534785e+00
5.300000000000000000e+02,1.000000000000000000e+00,1.490109712657442076e+00
5.310000000000000000e+02,1.000000000000000000e+00,1.460202871737327657e+00
5.320000000000000000e+02,1.000000000000000000e+00,1.002207233004475118e+00
5.330000000000000000e+02,1.000000000000000000e+00,1.067701866538740330e+00
5.340000000000000000e+02,1.000000000000000000e+00,1.071656856761070920e+00
5.350000000000000000e+02,1.000000000000000000e+00,9.932528490402220411e-01
5.360000000000000000e+02,1.000000000000000000e+00,1.054000637501339765e+00
5.370000000000000000e+02,1.000000000000000000e+00,1.102697818481277681e+00
5.380000000000000000e+02,1.000000000000000000e+00,8.980188867799608898e-01
5.390000000000000000e+02,1.000000000000000000e+00,1.077952929809576021e+00
5.400000000000000000e+02,1.000000000000000000e+00,7.795992317813592587e-01
5.410000000000000000e+02,1.000000000000000000e+00,8.463265682143976676e-01
5.420000000000000000e+02,1.000000000000000000e+00,9.951693121136077069e-01
5.430000000000000000e+02,1.000000000000000000e+00,9.182415179506880909e-01
5.440000000000000000e+02,1.000000000000000000e+00,1.234361141443256704e+00
5.450000000000000000e+02,1.000000000000000000e+00,1.111891889604689876e+00
5.460000000000000000e+02,1.000000000000000000e+00,7.335071970505565586e-01
5.470000000000000000e+02,1.000000000000000000e+00,1.457101196611067628e+00
5.480000000000000000e+02,1.000000000000000000e+00,1.062312625749015194e+00
5.490000000000000000e+02,1.000000000000000000e+00,8.963766411366268505e-01
5.500000000000000000e+02,1.000000000000000000e+00,1.122838590952534465e+00
5.510000000000000000e+02,1.000000000000000000e+00,4.856076110176434923e+00
5.520000000000000000e+02,1.000000000000000000e+00,2.076502841349509243e+00
5.530000000000000000e+02,1.000000000000000000e+00,9.353000867495658843e-01
5.540000000000000000e+02,1.000000000000000000e+00,8.740054016497407208e-01
5.550000000000000000e+02,1.000000000000000000e+00,9.424229577144572767e-01
5.560000000000000000e+02,1.000000000000000000e+00,1.032150746767061644e+00
5.570000000000000000e+02,1.000000000000000000e+00,1.198244132166736309e+00
5.580000000000000000e+02,1.000000000000000000e+00,1.026835914068462419e+00
5.590000000000000000e+02,1.000000000000000000e+00,8.987021385194915446e-01
5.600000000000000000e+02,1.000000000000000000e+00,1.818830641071668364e+00
5.610000000000000000e+02,1.000000000000000000e+00,7.667321895559319200e-01
5.620000000000000000e+02,1.000000000000000000e+00,1.226035134706621843e+00
5.630000000000000000e+02,1.000000000000000000e+00,1.122151262180870912e+00
5.640000000000000000e+02,1.000000000000000000e+00,1.260877018354162660e+00
5.650000000000000000e+02,1.000000000000000000e+00,1.275548855892663536e+00
5.660000000000000000e+02,1.000000000000000000e+00,1.056906597047160501e+00
5.670000000000000000e+02,1.000000000000000000e+00,7.243639395482279753e-01
5.680000000000000000e+02,1.000000000000000000e+00,1.375665581028338247e+00
5.690000000000000000e+02,1.000000000000000000e+00,1.082657901502900089e+00
5.700000000000000000e+02,1.000000000000000000e+00,9.003370611038077342e-01
5.710000000000000000e+02,1.000000000000000000e+00,4.958868496745398313e-01
5.720000000000000000e+02,1.000000000000000000e+00,5.754153623201186951e-01
5.730000000000000000e+02,1.000000000000000000e+00,7.199329631936656204e-01
5.740000000000000000e+02,1.000000000000000000e+00,3.459829590877703254e+00
5.750000000000000000e+02,1.000000000000000000e+00,8.600339143809926368e-01
5.760000000000000000e+02,1.000000000000000000e+00,7.561549354971398573e-01
5.770000000000000000e+02,1.000000000000000000e+00,1.030721757460259402e+00
5.780000000000000000e+02,1.000000000000000000e+00,1.303619967429780147e+00
5.790000000000000000e+02,1.000000000000000000e+00,1.002612902270543449e+00
5.800000000000000000e+02,1.000000000000000000e+00,8.088280832911377560e-01
5.810000000000000000e+02,1.000000000000000000e+00,1.902292662589202932e+00
5.820000000000000000e+02,1.000000000000000000e+00,1.512909280179366878e+00
5.830000000000000000e+02,1.000000000000000000e+00,1.218273871638414940e+00
5.840000000000000000e+02,1.000000000000000000e+00,8.944180161846114752e-01
5.850000000000000000e+02,1.000000000000000000e+00,1.363969344175287590e+00
5.860000000000000000e+02,1.000000000000000000e+00,1.005965154039188958e+00
5.870000000000000000e+02,1.000000000000000000e+00,1.196581129596443471e+00
5.880000000000000000e+02,1.000000000000000000e+00,7.107412819333477350e-01
5.890000000000000000e+02,1.000000000000000000e+00,5.524666553059166541e-01
5.900000000000000000e+02,1.000000000000000000e+00,1.254025329227898666e+00
5.910000000000000000e+02,1.000000000000000000e+00,9.767516457608312885e-01
5.920000000000000000e+02,1.000000000000000000e+00,1.115254853669706003e+00
5.930000000000000000e+02,1.000000000000000000e+00,1.988769859760043168e+00
5.940000000000000000e+02,1.000000000000000000e+00,1.270774749100557433e+00
5.950000000000000000e+02,1.000000000000000000e+00,9.331410413803787884e-01
5.960000000000000000e+02,1.000000000000000000e+00,9.490877025253566801e-01
5.970000000000000000e+02,1.000000000000000000e+00,1.482259216902078069e+00
5.980000000000000000e+02,1.000000000000000000e+00,1.211748477115609068e+00
5.990000000000000000e+02,1.000000000000000000e+00,9.331875663417031896e-01
6.000000000000000000e+02,1.000000000000000000e+00,6.701676377674022911e-01
6.010000000000000000e+02,1.000000000000000000e+00,1.191292264226520015e+00
6.020000000000000000e+02,1.000000000000000000e+00,7.433585862080481776e-01
6.030000000000000000e+02,1.000000000000000000e+00,1.416586610304396920e+00
6.040000000000000000e+02,1.000000000000000000e+00,1.071280610535502165e+00
6.050000000000000000e+02,1.000000000000000000e+00,8.775540409563444832e-01
6.060000000000000000e+02,1.000000000000000000e+00,3.113767062619017811e-01
6.070000000000000000e+02,1.000000000000000000e+00,5.715066405631036295e-01
6.080000000000000000e+02,1.000000000000000000e+00,7.925901124838753420e-01
6.090000000000000000e+02,1.000000000000000000e+00,1.028874773368794626e+00
6.100000000000000000e+02,1.000000000000000000e+00,1.066944873245985193e+00
6.110000000000000000e+02,1.000000000000000000e+00,1.024629017334737435e+00
6.120000000000000000e+02,1.000000000000000000e+00,9.982840095315672624e-01
6.130000000000000000e+02,1.000000000000000000e+00,7.337110718191670600e-01
6.140000000000000000e+02,1.000000000000000000e+00,2.972955490674369372e+00
6.150000000000000000e+02,1.000000000000000000e+00,8.262069876201629803e-01
6.160000000000000000e+02,1.000000000000000000e+00,7.594918144382781788e-01
6.170000000000000000e+02,1.000000000000000000e+00,8.583951761645661760e-01
6.180000000000000000e+02,1.000000000000000000e+00,5.335528397177453641e-01
6.190000000000000000e+02,1.000000000000000000e+00,1.178259287272790612e+00
6.200000000000000000e+02,1.000000000000000000e+00,1.244341497579318556e+00
6.210000000000000000e+02,1.000000000000000000e+00,1.338189830447834128e+00
6.220000000000000000e+02,1.000000000000000000e+00,1.085158126371715159e+00
6.230000000000000000e+02,1.000000000000000000e+00,1.862382887980889024e+00
6.240000000000000000e+02,1.000000000000000000e+00,6.267866589950695788e-01
6.250000000000000000e+02,1.000000000000000000e+00,8.419544479329477138e-01
6.260000000000000000e+02,1.000000000000000000e+00,9.025344437993051416e-01
6.270000000000000000e+02,1.000000000000000000e+00,4.405941323370921037e-01
6.280000000000000000e+02,1.000000000000000000e+00,1.457079825689695518e+00
6.290000000000000000e+02,1.000000000000000000e+00,1.251208779854567910e+00
6.300000000000000000e+02,1.000000000000000000e+00,5.826977879262802418e-01
6.310000000000000000e+02,1.000000000000000000e+00,8.319657882198103760e-01
6.320000000000000000e+02,1.000000000000000000e+00,7.764583919757440666e-01
6.330000000000000000e+02,1.000000000000000000e+00,1.065045296522702856e+00
6.340000000000000000e+02,1.000000000000000000e+00,1.001660011307565545e+00
6.350000000000000000e+02,1.000000000000000000e+00,1.023009800927031199e+00
6.360000000000000000e+02,1.000000000000000000e+00,6.704549400003424475e-01
6.370000000000000000e+02,1.000000000000000000e+00,1.092690065288468126e+00
6.380000000000000000e+02,1.000000000000000000e+00,1.613168611933894825e+00
6.390000000000000000e+02,1.000000000000000000e+00,8.610687088347739326e-01
6.400000000000000000e+02,1.000000000000000000e+00,7.858989643877759557e-01
6.410000000000000000e+02,1.000000000000000000e+00,7.778025953279013027e-01
6.420000000000000000e+02,1.000000000000000000e+00,1.419443013415485622e+00
6.430000000000000000e+02,1.000000000000000000e+00,9.438587957028187203e-01
6.440000000000000000e+02,1.000000000000000000e+00,8.599830924388404130e-01
6.450000000000000000e+02,1.000000000000000000e+00,1.276712000107361744e+00
6.460000000000000000e+02,1.000000000000000000e+00,1.075535639392686038e+00
6.470000000000000000e+02,1.000000000000000000e+00,1.077299281178731638e+00
6.480000000000000000e+02,1.000000000000000000e+00,5.775390917656209488e+00
6.490000000000000000e+02,1.000000000000000000e+00,9.290692043113369936e-01
6.500000000000000000e+02,1.000000000000000000e+00,3.882106139560805413e+00
6.510000000000000000e+02,1.000000000000000000e+00,1.343140030669636831e+00
6.520000000000000000e+02,1.000000000000000000e+00,1.183228179631883537e+00
6.530000000000000000e+02,1.000000000000000000e+00,1.045934115761197658e+00
6.540000000000000000e+02,1.000000000000000000e+00,1.121832271409911375e+00
6.550000000000000000e+02,1.000000000000000000e+00,7.125224968843223428e-01
6.560000000000000000e+02,1.000000000000000000e+00,7.957474139024457438e-01
6.570000000000000000e+02,1.000000000000000000e+00,1.002056275003517127e+00
6.580000000000000000e+02,1.000000000000000000e+00,9.118393304625850293e-01
6.590000000000000000e+02,1.000000000000000000e+00,9.828758622143752843e-01
6.600000000000000000e+02,1.000000000000000000e+00,7.009437482069686975e-01
6.610000000000000000e+02,1.000000000000000000e+00,8.142379913473566377e-01
6.620000000000000000e+02,1.000000000000000000e+00,8.924052538672663237e-01
6.630000000000000000e+02,1.000000000000000000e+00,9.521945444920868473e-01
6.640000000000000000e+02,1.000000000000000000e+00,1.206515061485516238e+00
6.650000000000000000e+02,1.000000000000000000e+00,6.167537827864453259e-01
6.660000000000000000e+02,1.000000000000000000e+00,1.627148991082888685e+00
6.670000000000000000e+02,1.000000000000000000e+00,1.282623287671319057e+00
6.680000000000000000e+02,1.000000000000000000e+00,9.414412362890310915e-01
6.690000000000000000e+02,1.000000000000000000e+00,9.103424990146070650e-01
6.700000000000000000e+02,1.000000000000000000e+00,1.516812193031738198e+00
6.710000000000000000e+02,1.000000000000000000e+00,1.034446076190525643e+00
6.720000000000000000e+02,1.000000000000000000e+00,2.051206309651864679e+00
6.730000000000000000e+02,1.000000000000000000e+00,1.321359138799525379e+00
6.740000000000000000e+02,1.000000000000000000e+00,9.097378817114106786e-01
6.750000000000000000e+02,1.000000000000000000e+00,8.198107478901940359e-01
6.760000000000000000e+02,1.000000000000000000e+00,1.185904738511791345e+00
6.770000000000000000e+02,1.000000000000000000e+00,9.645956130126941419e-01
6.780000000000000000e+02,1.000000000000000000e+00,1.127821056470998062e+00
6.790000000000000000e+02,1.000000000000000000e+00,9.381112647056838449e-01
6.800000000000000000e+02,1.000000000000000000e+00,1.165376067460545562e+00
6.810000000000000000e+02,1.000000000000000000e+00,6.703023314864874349e-01
6.820000000000000000e+02,1.000000000000000000e+00,9.301371725100334720e-01
6.830000000000000000e+02,1.000000000000000000e+00,8.384292192158151469e-01
6.840000000000000000e+02,1.000000000000000000e+00,6.664689277169010273e-01
6.850000000000000000e+02,1.000000000000000000e+00,1.682629878922692113e+00
6.860000000000000000e+02,1.000000000000000000e+00,1.048855023080351279e+00
6.870000000000000000e+02,1.000000000000000000e+00,1.354437958740985826e+00
6.880000000000000000e+02,1.000000000000000000e+00,7.858078529426458791e-01
6.890000000000000000e+02,1.000000000000000000e+00,1.147934518159081874e+00
6.900000000000000000e+02,1.000000000000000000e+00,1.218767860088929122e+00
6.910000000000000000e+02,1.000000000000000000e+00,1.462472951643255303e+00
6.920000000000000000e+02,1.000000000000000000e+00,1.325235211427950643e+00
6.930000000000000000e+02,1.000000000000000000e+00,2.068694690588565699e+00
6.940000000000000000e+02,1.000000000000000000e+00,1.252002470738827089e+00
6.950000000000000000e+02,1.000000000000000000e+00,9.823997744747925420e-01
6.960000000000000000e+02,1.000000000000000000e+00,9.515001151368213117e-01
6.970000000000000000e+02,1.000000000000000000e+00,1.231750126093009046e+00
6.980000000000000000e+02,1.000000000000000000e+00,1.369705356277454822e+00
6.990000000000000000e+02,1.000000000000000000e+00,1.200104355864204386e+00
7.000000000000000000e+02,1.000000000000000000e+00,6.140565426224493528e-01
7.010000000000000000e+02,1.000000000000000000e+00,1.249204900812264096e+00
7.020000000000000000e+02,1.000000000000000000e+00,1.455193922721807143e+00
7.030000000000000000e+02,1.000000000000000000e+00,8.940447563817236487e-01
7.040000000000000000e+02,1.000000000000000000e+00,1.226939797407485822e+00
7.050000000000000000e+02,1.000000000000000000e+00,6.758360934243865525e-01
7.060000000000000000e+02,1.000000000000000000e+00,7.023374276756502166e-01
7.070000000000000000e+02,1.000000000000000000e+00,6.167291676268618072e-01
7.080000000000000000e+02,1.000000000000000000e+00,1.075822722079058602e+00
7.090000000000000000e+02,1.000000000000000000e+00,1.023042020929828322e+00
7.100000000000000000e+02,1.000000000000000000e+00,7.392363017345245924e-01
7.110000000000000000e+02,1.000000000000000000e+00,1.266103809050608930e+00
7.120000000000000000e+02,1.000000000000000000e+00,5.550358915910513780e-01
7.130000000000000000e+02,1.000000000000000000e+00,1.667279408012236619e+00
7.140000000000000000e+02,1.000000000000000000e+00,9.596555173354814894e-01
7.150000000000000000e+02,1.000000000000000000e+00,1.288313573787244204e+00
7.160000000000000000e+02,1.000000000000000000e+00,5.383833496594027102e-01
7.170000000000000000e+02,1.000000000000000000e+00,1.039964873508538945e+00
7.180000000000000000e+02,1.000000000000000000e+00,1.514684751641857119e+00
7.190000000000000000e+02,1.000000000000000000e+00,1.081351882453762459e+00
7.200000000000000000e+02,1.000000000000000000e+00,1.048395650425355097e+00
7.210000000000000000e+02,1.000000000000000000e+00,9.762240928485612645e-01
7.220000000000000000e+02,1.000000000000000000e+00,1.090154720829169976e+00
7.230000000000000000e+02,1.000000000000000000e+00,1.189980526791841298e+00
7.240000000000000000e+02,1.000000000000000000e+00,9.145374450949159684e-01
7.250000000000000000e+02,1.000000000000000000e+00,5.457877792656572469e-01
7.260000000000000000e+02,1.000000000000000000e+00,1.804594344044140319e+00
7.270000000000000000e+02,1.000000000000000000e+00,8.732151403591772443e-01
7.280000000000000000e+02,1.000000000000000000e+00,1.176693224146349692e+00
7.290000000000000000e+02,1.000000000000000000e+00,2.166712291028597637e+00
7.300000000000000000e+02,1.000000000000000000e+00,7.797945778277222129e-01
7.310000000000000000e+02,1.000000000000000000e+00,8.027349812669506424e-01
7.320000000000000000e+02,1.000000000000000000e+00,1.149318706211984509e+00
7.330000000000000000e+02,1.000000000000000000e+00,8.462639249638331806e-01
7.340000000000000000e+02,1.000000000000000000e+00,1.530971156970378999e+00
7.350000000000000000e+02,1.000000000000000000e+00,1.119615110359656551e+00
7.360000000000000000e+02,1.000000000000000000e+00,9.241588049977009778e-01
7.370000000000000000e+02,1.000000000000000000e+00,8.738512527258979201e-01
7.380000000000000000e+02,1.000000000000000000e+00,1.028524252794537741e+00
7.390000000000000000e+02,1.000000000000000000e+00,9.319868814392798795e-01
7.400000000000000000e+02,1.000000000000000000e+00,1.197037932191350018e+00
7.410000000000000000e+02,1.000000000000000000e+00,1.918927442590617982e+00
7.420000000000000000e+02,1.000000000000000000e+00,9.250122404821889965e-01
7.430000000000000000e+02,1.000000000000000000e+00,1.739499770717705340e+00
7.440000000000000000e+02,1.000000000000000000e+00,1.451214187845158543e+00
7.450000000000000000e+02,1.000000000000000000e+00,1.107983991855117534e+00
7.460000000000000000e+02,1.000000000000000000e+00,4.812933383609365179e-01
7.470000000000000000e+02,1.000000000000000000e+00,1.171964371964488549e+00
7.480000000000000000e+02,1.000000000000000000e+00,1.266727204672168261e+00
7.490000000000000000e+02,1.000000000000000000e+00,1.042474577656647750e+00
7.500000000000000000e+02,1.000000000000000000e+00,9.966215125501913796e-01
7.510000000000000000e+02,1.000000000000000000e+00,1.447791127665020383e+00
7.520000000000000000e+02,1.000000000000000000e+00,9.631080930114233052e-01
7.530000000000000000e+02,1.000000000000000000e+00,9.337696073709843558e-01
7.540000000000000000e+02,1.000000000000000000e+00,4.837749480058358031e+00
7.550000000000000000e+02,1.000000000000000000e+00,6.481158364457622056e-01
7.560000000000000000e+02,1.000000000000000000e+00,1.073147179325556921e+00
7.570000000000000000e+02,1.000000000000000000e+00,2.912482047733029877e-01
7.580000000000000000e+02,1.000000000000000000e+00,1.179333395393987738e+00
7.590000000000000000e+02,1.000000000000000000e+00,2.303342781455930854e+00
7.600000000000000000e+02,1.000000000000000000e+00,5.367537636935265644e-01
7.610000000000000000e+02,1.000000000000000000e+00,1.065661713336839345e+00
7.620000000000000000e+02,1.000000000000000000e+00,8.586068894828102760e-01
7.630000000000000000e+02,1.000000000000000000e+00,9.555741428149344685e-01
7.640000000000000000e+02,1.000000000000000000e+00,1.674422912450209022e+00
7.650000000000000000e+02,1.000000000000000000e+00,1.092056560032925283e+00
7.660000000000000000e+02,1.000000000000000000e+00,7.780015022743327346e-01
7.670000000000000000e+02,1.000000000000000000e+00,8.961526458110919968e-01
7.680000000000000000e+02,1.000000000000000000e+00,9.591162715365042502e-01
7.690000000000000000e+02,1.000000000000000000e+00,1.203219520197440273e+00
7.700000000000000000e+02,1.000000000000000000e+00,1.124126419819874600e+00
7.710000000000000000e+02,1.000000000000000000e+00,1.184340936019041335e+00
7.720000000000000000e+02,1.000000000000000000e+00,1.326318424365078297e+00
7.730000000000000000e+02,1.000000000000000000e+00,8.066102893069326818e-02
7.740000000000000000e+02,1.000000000000000000e+00,1.260181792340079765e+00
7.750000000000000000e+02,1.000000000000000000e+00,1.137013274163968468e+00
7.760000000000000000e+02,1.000000000000000000e+00,1.590818701323164941e+00
7.770000000000000000e+02,1.000000000000000000e+00,1.030302196334030862e+00
7.780000000000000000e+02,1.000000000000000000e+00,9.768947842160966566e-01
7.790000000000000000e+02,1.000000000000000000e+00,1.275955852798722701e+00
7.800000000000000000e+02,1.000000000000000000e+00,4.413340224930397127e-01
7.810000000000000000e+02,1.000000000000000000e+00,1.070971692415624510e+00
7.820000000000000000e+02,1.000000000000000000e+00,1.560186333833291084e+00
7.830000000000000000e+02,1.000000000000000000e+00,9.839637314598967954e-01
7.840000000000000000e+02,1.000000000000000000e+00,9.880531841932727044e-01
7.850000000000000000e+02,1.000000000000000000e+00,9.047960259025699115e-01
7.860000000000000000e+02,1.000000000000000000e+00,1.034635149499373519e+00
7.870000000000000000e+02,1.000000000000000000e+00,8.827230006416469932e-01
7.880000000000000000e+02,1.000000000000000000e+00,7.420652357539067046e-01
7.890000000000000000e+02,1.000000000000000000e+00,1.161019886330026729e+00
7.900000000000000000e+02,1.000000000000000000e+00,1.003678024088649590e+00
7.910000000000000000e+02,1.000000000000000000e+00,7.997729234756805194e-01
7.920000000000000000e+02,1.000000000000000000e+00,9.104336228337437387e-01
7.930000000000000000e+02,1.000000000000000000e+00,1.145287075769303442e+00
7.940000000000000000e+02,1.000000000000000000e+00,1.386600706430973551e+00
7.950000000000000000e+02,1.000000000000000000e+00,1.263032635138644277e+00
7.960000000000000000e+02,1.000000000000000000e+00,1.066207946345202995e+00
7.970000000000000000e+02,1.000000000000000000e+00,8.627696769968958845e-01
7.980000000000000000e+02,1.000000000000000000e+00,8.705630092828497979e-01
7.990000000000000000e+02,1.000000000000000000e+00,8.649211283600973799e-01
8.000000000000000000e+02,1.000000000000000000e+00,8.458732938837484339e-01
8.010000000000000000e+02,1.000000000000000000e+00,1.123997567188585123e+00
8.020000000000000000e+02,1.000000000000000000e+00,1.010953064505838439e+00
8.030000000000000000e+02,1.000000000000000000e+00,1.222873853797716626e+00
8.040000000000000000e+02,1.000000000000000000e+00,1.085620408678868554e+00
8.050000000000000000e+02,1.000000000000000000e+00,1.117707708074977546e+00
8.060000000000000000e+02,1.000000000000000000e+00,1.588579329882523705e+00
8.070000000000000000e+02,1.000000000000000000e+00,1.260879330077663285e+00
8.080000000000000000e+02,1.000000000000000000e+00,8.086886304043390261e-01
8.090000000000000000e+02,1.000000000000000000e+00,1.045134440766898765e+00
8.100000000000000000e+02,1.000000000000000000e+00,1.291267990135635868e+00
8.110000000000000000e+02,1.000000000000000000e+00,9.275316984142929488e-01
8.120000000000000000e+02,1.000000000000000000e+00,9.383201054492544824e-01
8.130000000000000000e+02,1.000000000000000000e+00,3.550038027804735652e+00
8.140000000000000000e+02,1.000000000000000000e+00,9.803652604532009374e-01
8.150000000000000000e+02,1.000000000000000000e+00,6.729975056990452620e-01
8.160000000000000000e+02,1.000000000000000000e+00,9.489933804751876645e-01
8.170000000000000000e+02,1.000000000000000000e+00,8.954048989611500531e-01
8.180000000000000000e+02,1.000000000000000000e+00,1.340821304964328053e+00
8.190000000000000000e+02,1.000000000000000000e+00,1.376518834893289966e+00
8.200000000000000000e+02,1.000000000000000000e+00,1.006515488403401104e+00
8.210000000000000000e+02,1.000000000000000000e+00,7.539418457516428029e-01
8.220000000000000000e+02,1.000000000000000000e+00,1.126265399999146766e+00
8.230000000000000000e+02,1.000000000000000000e+00,1.217591810789749207e+00
8.240000000000000000e+02,1.000000000000000000e+00,1.112160378345106615e+00
8.250000000000000000e+02,1.000000000000000000e+00,6.981642668037147947e-01
8.260000000000000000e+02,1.000000000000000000e+00,1.260313620575961302e+00
8.270000000000000000e+02,1.000000000000000000e+00,1.135310380909471339e+00
8.280000000000000000e+02,1.000000000000000000e+00,7.751080381500037308e-01
8.290000000000000000e+02,1.000000000000000000e+00,1.103697346742327445e+00
8.300000000000000000e+02,1.000000000000000000e+00,1.154961120506011962e+00
8.310000000000000000e+02,1.000000000000000000e+00,2.586554993793805046e+00
8.320000000000000000e+02,1.000000000000000000e+00,4.893686093487726652e+00
8.330000000000000000e+02,1.000000000000000000e+00,8.196345060225420642e-01
8.340000000000000000e+02,1.000000000000000000e+00,7.787507623322477146e-01
8.350000000000000000e+02,1.000000000000000000e+00,7.222225057696359807e-01
8.360000000000000000e+02,1.000000000000000000e+00,7.369626001468913001e-01
8.370000000000000000e+02,1.000000000000000000e+00,1.004542533149242800e+00
8.380000000000000000e+02,1.000000000000000000e+00,6.592192779043088979e-01
8.390000000000000000e+02,1.000000000000000000e+00,1.907830087484068127e+00
8.400000000000000000e+02,1.000000000000000000e+00,8.942618749870598904e-01
8.410000000000000000e+02,1.000000000000000000e+00,1.149130262840106331e+00
8.420000000000000000e+02,1.000000000000000000e+00,5.695585394969695514e-01
8.430000000000000000e+02,1.000000000000000000e+00,8.528130278312648915e-01
8.440000000000000000e+02,1.000000000000000000e+00,1.111945102829697829e+00
8.450000000000000000e+02,1.000000000000000000e+00,6.598745297023131950e-01
8.460000000000000000e+02,1.000000000000000000e+00,9.304974368346388136e-01
8.470000000000000000e+02,1.000000000000000000e+00,9.484178297904439781e-01
8.480000000000000000e+02,1.000000000000000000e+00,2.744472154583504908e-01
8.490000000000000000e+02,1.000000000000000000e+00,1.005952745824170602e+00
8.500000000000000000e+02,1.000000000000000000e+00,9.171707743270055557e-01
8.510000000000000000e+02,1.000000000000000000e+00,1.068083982170324520e+00
8.520000000000000000e+02,1.000000000000000000e+00,1.339486914177896226e+00
8.530000000000000000e+02,1.000000000000000000e+00,1.291341890676539927e+00
8.540000000000000000e+02,1.000000000000000000e+00,9.350194663263738937e-01
8.550000000000000000e+02,1.000000000000000000e+00,1.161066034748066356e+00
8.560000000000000000e+02,1.000000000000000000e+00,2.190352617063985985e+00
8.570000000000000000e+02,1.000000000000000000e+00,8.363826248855725787e-01
8.580000000000000000e+02,1.000000000000000000e+00,1.479713290183506613e+00
8.590000000000000000e+02,1.000000000000000000e+00,1.119065737653920589e+00
8.600000000000000000e+02,1.000000000000000000e+00,9.747128650124915472e-01
8.610000000000000000e+02,1.000000000000000000e+00,8.709937874402071678e-01
8.620000000000000000e+02,1.000000000000000000e+00,7.099629720128863841e-01
8.630000000000000000e+02,1.000000000000000000e+00,1.224159202036075200e+00
8.640000000000000000e+02,1.000000000000000000e+00,1.575239670654244195e+00
8.650000000000000000e+02,1.000000000000000000e+00,1.135399692345060219e+00
8.660000000000000000e+02,1.000000000000000000e+00,5.252179940211902931e-01
8.670000000000000000e+02,1.000000000000000000e+00,9.735581609009674731e-01
8.680000000000000000e+02,1.000000000000000000e+00,6.766012736642343928e-01
8.690000000000000000e+02,1.000000000000000000e+00,1.622866554963709573e+00
8.700000000000000000e+02,1.000000000000000000e+00,8.672499711078667239e-01
8.710000000000000000e+02,1.000000000000000000e+00,1.034032301595556147e+00
8.720000000000000000e+02,1.000000000000000000e+00,1.197362870911697241e+00
8.730000000000000000e+02,1.000000000000000000e+00,7.126134934984049707e-01
8.740000000000000000e+02,1.000000000000000000e+00,2.767041576664675873e+00
8.750000000000000000e+02,1.000000000000000000e+00,6.031290755549305604e-01
8.760000000000000000e+02,1.000000000000000000e+00,1.118926382391915109e+00
8.770000000000000000e+02,1.000000000000000000e+00,1.158802746965716057e+00
8.780000000000000000e+02,1.000000000000000000e+00,4.556625500691097730e-01
8.790000000000000000e+02,1.000000000000000000e+00,8.131390710142526457e-01
8.800000000000000000e+02,1.000000000000000000e+00,1.139439165388877351e+00
8.810000000000000000e+02,1.000000000000000000e+00,1.370206092060558323e+00
8.820000000000000000e+02,1.000000000000000000e+00,1.048541599707104810e+00
8.830000000000000000e+02,1.000000000000000000e+00,2.158457554873264517e+00
8.840000000000000000e+02,1.000000000000000000e+00,1.005483785450737910e+00
8.850000000000000000e+02,1.000000000000000000e+00,1.485532829395620258e+00
8.860000000000000000e+02,1.000000000000000000e+00,7.567820668323893551e-01
8.870000000000000000e+02,1.000000000000000000e+00,7.965669996471277381e-01
8.880000000000000000e+02,1.000000000000000000e+00,9.347642687754087465e-01
8.890000000000000000e+02,1.000000000000000000e+00,6.438594821027540105e-01
8.900000000000000000e+02,1.000000000000000000e+00,8.537652217426168200e-01
8.910000000000000000e+02,1.000000000000000000e+00,1.154299601594884761e+00
8.920000000000000000e+02,1.000000000000000000e+00,8.365529732851019196e-01
8.930000000000000000e+02,1.000000000000000000e+00,9.571158953421800009e-01
8.940000000000000000e+02,1.000000000000000000e+00,1.046416897123949363e+00
8.950000000000000000e+02,1.000000000000000000e+00,1.588480484498458134e+00
8.960000000000000000e+02,1.000000000000000000e+00,1.711109623920978429e+00
8.970000000000000000e+02,1.000000000000000000e+00,8.115112403506856698e-01
8.980000000000000000e+02,1.000000000000000000e+00,7.147678643190752412e-01
8.990000000000000000e+02,1.000000000000000000e+00,1.599253846319111938e+00
9.000000000000000000e+02,1.000000000000000000e+00,1.464946156733430538e+00
9.010000000000000000e+02,1.000000000000000000e+00,2.202317058504267067e+00
9.020000000000000000e+02,1.000000000000000000e+00,5.367314671544101135e-01
9.030000000000000000e+02,1.000000000000000000e+00,1.466603816696377738e+00
9.040000000000000000e+02,1.000000000000000000e+00,1.235325661339497838e+00
9.050000000000000000e+02,1.000000000000000000e+00,9.349261907165649088e-01
9.060000000000000000e+02,1.000000000000000000e+00,9.695751497637047356e-01
9.070000000000000000e+02,1.000000000000000000e+00,1.216735407667364877e+00
9.080000000000000000e+02,1.000000000000000000e+00,1.645726959082197460e+00
9.090000000000000000e+02,1.000000000000000000e+00,1.490898230401049407e+00
9.100000000000000000e+02,1.000000000000000000e+00,9.573976699770280208e-01
9.110000000000000000e+02,1.000000000000000000e+00,9.177890301962163822e-01
9.120000000000000000e+02,1.000000000000000000e+00,9.014551506539201231e-01
9.130000000000000000e+02,1.000000000000000000e+00,7.785059251767384447e-01
9.140000000000000000e+02,1.000000000000000000e+00,9.432803257063534508e-01
9.150000000000000000e+02,1.000000000000000000e+00,1.101443800917739191e+00
9.160000000000000000e+02,1.000000000000000000e+00,1.128633445357015708e+00
9.170000000000000000e+02,1.000000000000000000e+00,1.125678602652728788e+00
9.180000000000000000e+02,1.000000000000000000e+00,1.083726122194900610e+00
9.190000000000000000e+02,1.000000000000000000e+00,1.192411123704161691e+00
9.200000000000000000e+02,1.000000000000000000e+00,1.505661933958943210e+00
9.210000000000000000e+02,1.000000000000000000e+00,1.188485476574622668e+00
9.220000000000000000e+02,1.000000000000000000e+00,1.558142769651083892e+00
9.230000000000000000e+02,1.000000000000000000e+00,1.465847756779472544e+00
9.240000000000000000e+02,1.000000000000000000e+00,1.448234689540540687e+00
9.250000000000000000e+02,1.000000000000000000e+00,1.385511264799914155e+00
9.260000000000000000e+02,1.000000000000000000e+00,1.609585677561864658e+00
9.270000000000000000e+02,1.000000000000000000e+00,1.327982243507931814e+00
9.280000000000000000e+02,1.000000000000000000e+00,6.070284726922540175e-01
9.290000000000000000e+02,1.000000000000000000e+00,1.324311927905298392e+00
9.300000000000000000e+02,1.000000000000000000e+00,7.189845395877113576e-01
9.310000000000000000e+02,1.000000000000000000e+00,9.595419217678279322e-01
9.320000000000000000e+02,1.000000000000000000e+00,4.707397468261105278e-01
9.330000000000000000e+02,1.000000000000000000e+00,1.035046574112769679e+00
9.340000000000000000e+02,1.000000000000000000e+00,1.405565981027712352e+00
9.350000000000000000e+02,1.000000000000000000e+00,1.116884629436202703e+00
9.360000000000000000e+02,1.000000000000000000e+00,8.548972558841980707e-01
9.370000000000000000e+02,1.000000000000000000e+00,1.274452992689004249e+00
9.380000000000000000e+02,1.000000000000000000e+00,1.022403089109393148e+00
9.390000000000000000e+02,1.000000000000000000e+00,1.512110380329743542e+00
9.400000000000000000e+02,1.000000000000000000e+00,1.188598618977663390e+00
9.410000000000000000e+02,1.000000000000000000e+00,3.593848210255373488e+00
9.420000000000000000e+02,1.000000000000000000e+00,1.293818978397904829e+00
9.430000000000000000e+02,1.000000000000000000e+00,2.108931397661106821e+00
9.440000000000000000e+02,1.000000000000000000e+00,2.435461156948872219e+00
9.450000000000000000e+02,1.000000000000000000e+00,6.412756332896440981e-01
9.460000000000000000e+02,1.000000000000000000e+00,9.927269572307030332e-01
9.470000000000000000e+02,1.000000000000000000e+00,2.009096436349554704e+00
9.480000000000000000e+02,1.000000000000000000e+00,2.640353415354785849e+00
9.490000000000000000e+02,1.000000000000000000e+00,7.741772149579898565e-01
9.500000000000000000e+02,1.000000000000000000e+00,1.285496447231636141e+00
9.510000000000000000e+02,1.000000000000000000e+00,4.628574401623771206e-01
9.520000000000000000e+02,1.000000000000000000e+00,1.343107666195505034e+00
9.530000000000000000e+02,1.000000000000000000e+00,1.296308804689372041e+00
9.540000000000000000e+02,1.000000000000000000e+00,7.446434683269965715e-01
9.550000000000000000e+02,1.000000000000000000e+00,9.468373345345344472e-01
9.560000000000000000e+02,1.000000000000000000e+00,1.238377901973706674e+00
9.570000000000000000e+02,1.000000000000000000e+00,1.403116359901160015e+00
9.580000000000000000e+02,1.000000000000000000e+00,1.253429250455582622e+00
9.590000000000000000e+02,1.000000000000000000e+00,8.335336470428867939e-01
9.600000000000000000e+02,1.000000000000000000e+00,9.095809791594059446e-01
9.610000000000000000e+02,1.000000000000000000e+00,9.681808245313745509e-01
9.620000000000000000e+02,1.000000000000000000e+00,5.328687541424378393e-01
9.630000000000000000e+02,1.000000000000000000e+00,1.016525113093258881e+00
9.640000000000000000e+02,1.000000000000000000e+00,1.293904463010419059e+00
9.650000000000000000e+02,1.000000000000000000e+00,9.021586925349532882e-01
9.660000000000000000e+02,1.000000000000000000e+00,1.042033280667250761e+00
9.670000000000000000e+02,1.000000000000000000e+00,1.109340354651138671e+00
9.680000000000000000e+02,1.000000000000000000e+00,1.429294821901385903e+00
9.690000000000000000e+02,1.000000000000000000e+00,1.153460998416700356e+00
9.700000000000000000e+02,1.000000000000000000e+00,6.422139137054350133e-01
9.710000000000000000e+02,1.000000000000000000e+00,8.261381167534725956e-01
9.720000000000000000e+02,1.000000000000000000e+00,1.388029231773483030e+00
9.730000000000000000e+02,1.000000000000000000e+00,1.708158900263794244e+00
9.740000000000000000e+02,1.000000000000000000e+00,7.457885793254568352e-01
9.750000000000000000e+02,1.000000000000000000e+00,1.216381916580277389e+00
9.760000000000000000e+02,1.000000000000000000e+00,1.585751714299574289e+00
9.770000000000000000e+02,1.000000000000000000e+00,6.867722418051105393e-01
9.780000000000000000e+02,1.000000000000000000e+00,9.314247358845287872e-01
9.790000000000000000e+02,1.000000000000000000e+00,9.341091326509971537e-01
9.800000000000000000e+02,1.000000000000000000e+00,6.891202323455738465e-01
9.810000000000000000e+02,1.000000000000000000e+00,9.505868941710574616e-01
9.820000000000000000e+02,1.000000000000000000e+00,1.330995095155949048e+00
9.830000000000000000e+02,1.000000000000000000e+00,9.996708591965903778e-01
9.840000000000000000e+02,1.000000000000000000e+00,9.696674465256943654e-01
9.850000000000000000e+02,1.000000000000000000e+00,1.612667698346647249e+00
9.860000000000000000e+02,1.000000000000000000e+00,1.051817011343137320e+00
9.870000000000000000e+02,1.000000000000000000e+00,3.695235253671182996e-01
9.880000000000000000e+02,1.000000000000000000e+00,1.147202512416559017e+00
9.890000000000000000e+02,1.000000000000000000e+00,2.840953379962653180e+00
9.900000000000000000e+02,1.000000000000000000e+00,1.977630612802134813e+00
9.910000000000000000e+02,1.000000000000000000e+00,9.499537474202066623e-01
9.920000000000000000e+02,1.000000000000000000e+00,1.110376780631756155e+00
9.930000000000000000e+02,1.000000000000000000e+00,8.571691313731263362e-01
9.940000000000000000e+02,1.000000000000000000e+00,1.068788256518540258e+00
9.950000000000000000e+02,1.000000000000000000e+00,8.303248732377769281e-01
9.960000000000000000e+02,1.000000000000000000e+00,8.892136823325538231e-01
9.970000000000000000e+02,1.000000000000000000e+00,8.401692679436014721e-01
9.980000000000000000e+02,1.000000000000000000e+00,9.898921321788208827e-01
9.990000000000000000e+02,1.000000000000000000e+00,1.066049362508890486e+00
1.000000000000000000e+03,1.000000000000000000e+00,1.353242662518365780e+00
1.001000000000000000e+03,1.000000000000000000e+00,6.999560880736835911e-01
1.002000000000000000e+03,1.000000000000000000e+00,1.045038917686599156e+01
1.003000000000000000e+03,1.000000000000000000e+00,7.827329537389527969e-01
1.004000000000000000e+03,1.000000000000000000e+00,1.067342695687945042e+00
1.005000000000000000e+03,1.000000000000000000e+00,1.071257107532871844e+00
1.006000000000000000e+03,1.000000000000000000e+00,9.560233521838955584e-01
1.007000000000000000e+03,1.000000000000000000e+00,2.046582520123349624e+00
1.008000000000000000e+03,1.000000000000000000e+00,1.160615794430708281e+00
1.009000000000000000e+03,1.000000000000000000e+00,1.000879774276875800e+00
1.010000000000000000e+03,1.000000000000000000e+00,6.354140115191225791e-01
1.011000000000000000e+03,1.000000000000000000e+00,1.380075431837893607e+00
1.012000000000000000e+03,1.000000000000000000e+00,2.111202767772347055e+00
1.013000000000000000e+03,1.000000000000000000e+00,1.142384372887493393e+00
1.014000000000000000e+03,1.000000000000000000e+00,1.096792392196401345e+00
1.015000000000000000e+03,1.000000000000000000e+00,8.095983439269491821e-01
1.016000000000000000e+03,1.000000000000000000e+00,1.737907135092562338e+00
1.017000000000000000e+03,1.000000000000000000e+00,8.710287242326071322e-01
1.018000000000000000e+03,1.000000000000000000e+00,1.099289246899804118e+00
1.019000000000000000e+03,1.000000000000000000e+00,1.407075660312511411e+00
1.020000000000000000e+03,1.000000000000000000e+00,1.333518657579231936e+00
1.021000000000000000e+03,1.000000000000000000e+00,9.599416590537497296e-01
1.022000000000000000e+03,1.000000000000000000e+00,8.999360757851995185e-01
1.023000000000000000e+03,1.000000000000000000e+00,1.760505583876730951e+00


==> figures/tx_3dPlot_64.csv <==
t, f, stream, real, abs
0.000000000000000000e+00,0.000000000000000000e+00,7.715167498104595900e-01,7.715167498104595900e-01,1.527534521737454742e+00
1.000000000000000000e+00,9.765625000000000000e-04,7.715167498104595900e-01,7.715758676696659046e-01,1.527518850562124886e+00
2.000000000000000000e+00,1.953125000000000000e-03,7.715167498104595900e-01,7.716937629557353295e-01,1.527525304506238024e+00
3.000000000000000000e+00,2.929687500000000000e-03,7.715167498104595900e-01,7.718697546740670434e-01,1.527512141101059484e+00
4.000000000000000000e+00,3.906250000000000000e-03,7.715167498104595900e-01,7.721028210097247158e-01,1.527517625144927171e+00
5.000000000000000000e+00,4.882812500000000000e-03,7.715167498104595900e-01,7.723915989447036612e-01,1.527522013720135963e+00
6.000000000000000000e+00,5.859375000000000000e-03,7.715167498104595900e-01,7.727343837558051654e-01,1.527530888148950439e+00
7.000000000000000000e+00,6.835937500000000000e-03,7.715167498104595900e-01,7.731291284001401420e-01,1.527532620018071441e+00
8.000000000000000000e+00,7.812500000000000000e-03,7.715167498104595900e-01,7.735734427970497595e-01,1.527515781764926084e+00
9.000000000000000000e+00,8.789062500000000000e-03,7.715167498104595900e-01,7.740645930169990363e-01,1.527521078007033184e+00
1.000000000000000000e+01,9.765625000000000000e-03,7.715167498104595900e-01,7.745995003897765407e-01,1.527535021250063130e+00
1.100000000000000000e+01,1.074218750000000000e-02,7.715167498104595900e-01,7.751747405461154594e-01,1.527528275347849629e+00
1.200000000000000000e+01,1.171875000000000000e-02,7.715167498104595900e-01,7.757865424086419770e-01,1.527533593446583682e+00
1.300000000000000000e+01,1.269531250000000000e-02,7.715167498104595900e-01,7.764307871498553615e-01,1.527518865132308612e+00
1.400000000000000000e+01,1.367187500000000000e-02,7.715167498104595900e-01,7.771030071366491487e-01,1.527533988834692824e+00
1.500000000000000000e+01,1.464843750000000000e-02,7.715167498104595900e-01,7.777983848826975910e-01,1.527533348604673380e+00
1.600000000000000000e+01,1.562500000000000000e-02,7.715167498104595900e-01,7.785117520318486362e-01,1.527522759840772792e+00
1.700000000000000000e+01,1.660156250000000000e-02,7.715167498104595900e-01,7.792375883974966833e-01,1.527517996330737038e+00
1.800000000000000000e+01,1.757812500000000000e-02,7.715167498104595900e-01,7.799700210847334558e-01,1.527514489488349669e+00
1.900000000000000000e+01,1.855468750000000000e-02,7.715167498104595900e-01,7.807028237239157509e-01,1.527534679473351753e+00
2.000000000000000000e+01,1.953125000000000000e-02,7.715167498104595900e-01,7.814294158461215778e-01,7.868047412510947858e-01
2.100000000000000000e+01,2.050781250000000000e-02,7.715167498104595900e-01,7.821428624328067292e-01,7.868025754920177084e-01
2.200000000000000000e+01,2.148437500000000000e-02,7.715167498104595900e-01,7.828358736737985879e-01,7.868007364324326458e-01
2.300000000000000000e+01,2.246093750000000000e-02,7.715167498104595900e-01,7.835008049696000620e-01,7.868045644999496213e-01
2.400000000000000000e+01,2.343750000000000000e-02,7.715167498104595900e-01,7.841296572157805400e-01,7.867962493018644254e-01
2.500000000000000000e+01,2.441406250000000000e-02,7.715167498104595900e-01,7.847140774090417548e-01,7.867915678827295256e-01
2.600000000000000000e+01,2.539062500000000000e-02,7.715167498104595900e-01,7.852453596163174732e-01,7.868023640082376646e-01
2.700000000000000000e+01,2.636718750000000000e-02,7.715167498104595900e-01,7.857144463500297382e-01,7.868054835758980792e-01
2.800000000000000000e+01,2.734375000000000000e-02,7.715167498104595900e-01,7.861119303943435721e-01,7.867919209832592298e-01
2.900000000000000000e+01,2.832031250000000000e-02,7.715167498104595900e-01,7.864280571289528066e-01,7.868066518718430657e-01
3.000000000000000000e+01,2.929687500000000000e-02,7.715167498104595900e-01,7.866527273985695068e-01,7.867938666131373271e-01
3.100000000000000000e+01,3.027343750000000000e-02,7.715167498104595900e-01,7.867755009778804043e-01,7.868056124795645978e-01
3.200000000000000000e+01,3.125000000000000000e-02,7.715167498104595900e-01,7.867856006832625315e-01,7.867967043623174117e-01
3.300000000000000000e+01,3.222656250000000000e-02,7.715167498104595900e-01,7.866719171840046432e-01,7.867910345543100981e-01
3.400000000000000000e+01,3.320312500000000000e-02,7.715167498104595900e-01,7.864230145671611272e-01,7.868122854651297127e-01
3.500000000000000000e+01,3.417968750000000000e-02,7.715167498104595900e-01,7.860271367114495256e-01,7.867998777275927447e-01
3.600000000000000000e+01,3.515625000000000000e-02,7.715167498104595900e-01,7.854722145267822864e-01,7.867889549239117652e-01
3.700000000000000000e+01,3.613281250000000000e-02,7.715167498104595900e-01,7.847458741170950658e-01,7.868021601422189315e-01
3.800000000000000000e+01,3.710937500000000000e-02,7.715167498104595900e-01,7.838354459250688189e-01,7.868051869492724837e-01
3.900000000000000000e+01,3.808593750000000000e-02,7.715167498104595900e-01,7.827279749181420554e-01,7.867935458715319408e-01
4.000000000000000000e+01,3.906250000000000000e-02,7.715167498104595900e-01,7.814102318758500143e-01,7.868054891200512158e-01
4.100000000000000000e+01,4.003906250000000000e-02,7.715167498104595900e-01,7.798687258389956911e-01,7.868091511089850831e-01
4.200000000000000000e+01,4.101562500000000000e-02,7.715167498104595900e-01,7.780897177814395382e-01,7.867953763305564063e-01
4.300000000000000000e+01,4.199218750000000000e-02,7.715167498104595900e-01,7.760592355653727070e-01,7.867930739250562633e-01
4.400000000000000000e+01,4.296875000000000000e-02,7.715167498104595900e-01,7.737630902407923728e-01,7.868013567113147921e-01
4.500000000000000000e+01,4.394531250000000000e-02,7.715167498104595900e-01,7.711868937495164333e-01,7.867997033928589845e-01
4.600000000000000000e+01,4.492187500000000000e-02,7.715167498104595900e-01,7.683160780934292777e-01,7.867910310148293895e-01
4.700000000000000000e+01,4.589843750000000000e-02,7.715167498104595900e-01,7.651359160257342751e-01,7.867992498678940683e-01
4.800000000000000000e+01,4.687500000000000000e-02,7.715167498104595900e-01,7.616315433227688336e-01,7.867990325138003449e-01
4.900000000000000000e+01,4.785156250000000000e-02,7.715167498104595900e-01,7.577879826924053264e-01,7.867970201004290676e-01
5.000000000000000000e+01,4.882812500000000000e-02,7.715167498104595900e-01,7.535901693731901219e-01,7.868045782187017556e-01
5.100000000000000000e+01,4.980468750000000000e-02,7.715167498104595900e-01,7.490229784761364140e-01,7.868011069036452421e-01
5.200000000000000000e+01,5.078125000000000000e-02,7.715167498104595900e-01,7.440712541184831830e-01,7.868023987686790788e-01
5.300000000000000000e+01,5.175781250000000000e-02,7.715167498104595900e-01,7.387198403957119242e-01,7.867923751212241301e-01
5.400000000000000000e+01,5.273437500000000000e-02,7.715167498104595900e-01,7.329536142346831928e-01,7.867897722632335444e-01
5.500000000000000000e+01,5.371093750000000000e-02,7.715167498104595900e-01,7.267575201668678986e-01,7.868106005490423938e-01
5.600000000000000000e+01,5.468750000000000000e-02,7.715167498104595900e-01,7.201166070563099764e-01,7.867916775022368858e-01
5.700000000000000000e+01,5.566406250000000000e-02,7.715167498104595900e-01,7.130160668121199308e-01,7.867821337897473732e-01
5.800000000000000000e+01,5.664062500000000000e-02,7.715167498104595900e-01,7.054412751099587986e-01,7.867873406245122769e-01
5.900000000000000000e+01,5.761718750000000000e-02,7.715167498104595900e-01,6.973778341411137616e-01,7.867865593428805537e-01
6.000000000000000000e+01,5.859375000000000000e-02,7.715167498104595900e-01,6.888116174013477755e-01,7.867925748150212950e-01
6.100000000000000000e+01,5.957031250000000000e-02,7.715167498104595900e-01,6.797288165247361569e-01,7.867944568619094081e-01
6.200000000000000000e+01,6.054687500000000000e-02,7.715167498104595900e-01,6.701159901601504432e-01,7.867977489473713115e-01
6.300000000000000000e+01,6.152343750000000000e-02,7.715167498104595900e-01,6.599601148798955874e-01,7.867918851312065698e-01
6.400000000000000000e+01,6.250000000000000000e-02,-1.543033499620919125e-01,-6.599601148798955874e-01,7.868026924246969145e-01
6.500000000000000000e+01,6.347656250000000000e-02,-1.543033499620919125e-01,-6.704320239892667121e-01,7.867942867835008292e-01
6.600000000000000000e+01,6.445312500000000000e-02,-1.543033499620919125e-01,-6.806387828066083889e-01,7.867905135817118145e-01
6.700000000000000000e+01,6.542968750000000000e-02,-1.543033499620919125e-01,-6.905541825133973965e-01,7.867926941948099051e-01
6.800000000000000000e+01,6.640625000000000000e-02,-1.543033499620919125e-01,-7.001514118046707758e-01,7.867972800512086362e-01
6.900000000000000000e+01,6.738281250000000000e-02,-1.543033499620919125e-01,-7.094030839665986798e-01,7.867950769555314139e-01
7.000000000000000000e+01,6.835937500000000000e-02,-1.543033499620919125e-01,-7.182812674628120675e-01,7.867908305217086173e-01
7.100000000000000000e+01,6.933593750000000000e-02,-1.543033499620919125e-01,-7.267575201668677876e-01,7.867912438649283802e-01
7.200000000000000000e+01,7.031250000000000000e-02,-1.543033499620919125e-01,-7.348029273742671119e-01,7.867930047335083277e-01
7.300000000000000000e+01,7.128906250000000000e-02,-1.543033499620919125e-01,-7.423881437225799962e-01,7.867944708142373678e-01
7.400000000000000000e+01,7.226562500000000000e-02,-1.543033499620919125e-01,-7.494834391424036735e-01,7.867992891265259692e-01
7.500000000000000000e+01,7.324218750000000000e-02,-1.543033499620919125e-01,-7.560587489550553153e-01,7.867862762389301601e-01
7.600000000000000000e+01,7.421875000000000000e-02,-1.543033499620919125e-01,-7.620837282250058076e-01,7.867977395614531577e-01
7.700000000000000000e+01,7.519531250000000000e-02,-1.543033499620919125e-01,-7.675278104660555600e-01,7.867918230340165131e-01
7.800000000000000000e+01,7.617187500000000000e-02,-1.543033499620919125e-01,-7.723602707900749653e-01,7.867976767994910858e-01
7.900000000000000000e+01,7.714843750000000000e-02,-1.543033499620919125e-01,-7.765502935757536696e-01,7.867922145336410100e-01
8.000000000000000000e+01,7.812500000000000000e-02,-1.543033499620919125e-01,-7.800670447221355053e-01,7.867903690571413922e-01
8.100000000000000000e+01,7.910156250000000000e-02,-1.543033499620919125e-01,-7.828797485377743115e-01,7.868050831292294767e-01
8.200000000000000000e+01,8.007812500000000000e-02,-1.543033499620919125e-01,-7.849577693010225676e-01,7.867992080314074599e-01
8.300000000000000000e+01,8.105468750000000000e-02,-1.543033499620919125e-01,-7.862706975102800033e-01,7.867896040254498402e-01
8.400000000000000000e+01,8.203125000000000000e-02,-1.543033499620919125e-01,-7.867884408249158357e-01,7.867875830816255522e-01
8.500000000000000000e+01,8.300781250000000000e-02,-1.543033499620919125e-01,-7.864813196780116034e-01,7.868067914005996144e-01
8.600000000000000000e+01,8.398437500000000000e-02,-1.543033499620919125e-01,-7.853201675210510491e-01,7.868048535221108253e-01
8.700000000000000000e+01,8.496093750000000000e-02,-1.543033499620919125e-01,-7.832764356381595183e-01,7.867910672295672647e-01
8.800000000000000000e+01,8.593750000000000000e-02,-1.543033499620919125e-01,-7.803223024434918775e-01,7.868066575844919752e-01
8.900000000000000000e+01,8.691406250000000000e-02,-1.543033499620919125e-01,-7.764307871498553615e-01,7.867886950681628466e-01
9.000000000000000000e+01,8.789062500000000000e-02,-1.543033499620919125e-01,-7.715758676696659046e-01,7.867951354872413372e-01
9.100000000000000000e+01,8.886718750000000000e-02,-1.543033499620919125e-01,-7.657326025808615100e-01,7.868053550131517415e-01
9.200000000000000000e+01,8.984375000000000000e-02,-1.543033499620919125e-01,-7.588772569604907980e-01,7.867988218599518691e-01
9.300000000000000000e+01,9.082031250000000000e-02,-1.543033499620919125e-01,-7.509874318573646068e-01,7.867961399741522088e-01
9.400000000000000000e+01,9.179687500000000000e-02,-1.543033499620919125e-01,-7.420421971424874252e-01,7.867956559610337353e-01
9.500000000000000000e+01,9.277343750000000000e-02,-1.543033499620919125e-01,-7.320222274419927455e-01,7.867987853881134308e-01
9.600000000000000000e+01,9.375000000000000000e-02,-1.543033499620919125e-01,-7.209099408221146810e-01,7.867915362007878999e-01
9.700000000000000000e+01,9.472656250000000000e-02,-1.543033499620919125e-01,-7.086896398593808266e-01,7.867913025534276628e-01
9.800000000000000000e+01,9.570312500000000000e-02,-1.543033499620919125e-01,-6.953476546918373469e-01,7.868055254640371476e-01
9.900000000000000000e+01,9.667968750000000000e-02,-1.543033499620919125e-01,-6.808724876088358968e-01,7.867815959122697045e-01
1.000000000000000000e+02,9.765625000000000000e-02,-1.543033499620919125e-01,-6.652549586978372398e-01,7.868029954064649223e-01
1.010000000000000000e+02,9.863281250000000000e-02,-1.543033499620919125e-01,-6.484883520269894008e-01,7.867992746705506635e-01
1.020000000000000000e+02,9.960937500000000000e-02,-1.543033499620919125e-01,-6.305685618020827610e-01,7.868006798740901919e-01
1.030000000000000000e+02,1.005859375000000000e-01,-1.543033499620919125e-01,-6.114942378960397384e-01,7.867956776708975308e-01
1.040000000000000000e+02,1.015625000000000000e-01,-1.543033499620919125e-01,-5.912669301086006524e-01,7.867936148905781968e-01
1.050000000000000000e+02,1.025390625000000000e-01,-1.543033499620919125e-01,-5.698912304734983225e-01,7.867948923990140120e-01
1.060000000000000000e+02,1.035156250000000000e-01,-1.543033499620919125e-01,-5.473749128904573658e-01,7.868063616169829189e-01
1.070000000000000000e+02,1.044921875000000000e-01,-1.543033499620919125e-01,-5.237290693200337133e-01,7.868090375611090925e-01
1.080000000000000000e+02,1.054687500000000000e-01,-1.543033499620919125e-01,-4.989682417409334603e-01,7.867876774923214800e-01
1.090000000000000000e+02,1.064453125000000000e-01,-1.543033499620919125e-01,-4.731105490322848883e-01,7.867983895705897845e-01
1.100000000000000000e+02,1.074218750000000000e-01,-1.543033499620919125e-01,-4.461778079077389769e-01,7.867973004844222018e-01
1.110000000000000000e+02,1.083984375000000000e-01,-1.543033499620919125e-01,-4.181956469945289911e-01,7.867969915660010249e-01
1.120000000000000000e+02,1.093750000000000000e-01,-1.543033499620919125e-01,-3.891936131191288117e-01,7.867981005556967666e-01
1.130000000000000000e+02,1.103515625000000000e-01,-1.543033499620919125e-01,-3.592052688322379117e-01,7.867896414932660232e-01
1.140000000000000000e+02,1.113281250000000000e-01,-1.543033499620919125e-01,-3.282682801799032268e-01,7.867841490609945865e-01
1.150000000000000000e+02,1.123046875000000000e-01,-1.543033499620919125e-01,-2.964244937050520279e-01,7.867908095048270489e-01
1.160000000000000000e+02,1.132812500000000000e-01,-1.543033499620919125e-01,-2.637200016449527396e-01,7.867883369537549410e-01
1.170000000000000000e+02,1.142578125000000000e-01,-1.543033499620919125e-01,-2.302051942756012659e-01,7.867854761091263027e-01
1.180000000000000000e+02,1.152343750000000000e-01,-1.543033499620919125e-01,-1.959347983441373231e-01,7.867912860471002467e-01
1.190000000000000000e+02,1.162109375000000000e-01,-1.543033499620919125e-01,-1.609679005256011985e-01,7.868098378938785942e-01
1.200000000000000000e+02,1.171875000000000000e-01,-1.543033499620919125e-01,-1.253679548410814582e-01,7.867965357471404797e-01
1.210000000000000000e+02,1.181640625000000000e-01,-1.543033499620919125e-01,-8.920277298100964813e-02,7.867983452576082781e-01
1.220000000000000000e+02,1.191406250000000000e-01,-1.543033499620919125e-01,-5.254449649051022575e-02,7.867924350527768507e-01
1.230000000000000000e+02,1.201171875000000000e-01,-1.543033499620919125e-01,-1.546954979370560382e-02,7.867960423202491338e-01
1.240000000000000000e+02,1.210937500000000000e-01,-1.543033499620919125e-01,2.194142693880406225e-02,7.867989814004652249e-01
1.250000000000000000e+02,1.220703125000000000e-01,-1.543033499620919125e-01,5.960366604004064400e-02,7.867910226497160098e-01
1.260000000000000000e+02,1.230468750000000000e-01,-1.543033499620919125e-01,9.742838263192253601e-02,7.867982854980354324e-01
1.270000000000000000e+02,1.240234375000000000e-01,-1.543033499620919125e-01,1.353229078116172102e-01,7.867971783739938774e-01
1.280000000000000000e+02,1.250000000000000000e-01,4.629100498862757096e-01,-4.362630736210167948e-01,7.868003638555169932e-01
1.290000000000000000e+02,1.259765625000000000e-01,4.629100498862757096e-01,-3.817707774829134926e-01,7.868013130525273180e-01
1.300000000000000000e+02,1.269531250000000000e-01,4.629100498862757096e-01,-3.259113803749332239e-01,7.867939540657873376e-01
1.310000000000000000e+02,1.279296875000000000e-01,4.629100498862757096e-01,-2.688034195233967028e-01,7.868093945445625570e-01
1.320000000000000000e+02,1.289062500000000000e-01,4.629100498862757096e-01,-2.105738329662595887e-01,7.867925069822961914e-01
1.330000000000000000e+02,1.298828125000000000e-01,4.629100498862757096e-01,-1.513578659941084148e-01,7.867952004031251168e-01
1.340000000000000000e+02,1.308593750000000000e-01,4.629100498862757096e-01,-9.129893612352832366e-02,7.867927259327115452e-01
1.350000000000000000e+02,1.318359375000000000e-01,4.629100498862757096e-01,-3.054845471352487379e-02,7.867911550467562298e-01
1.360000000000000000e+02,1.328125000000000000e-01,4.629100498862757096e-01,3.073439655462539138e-02,7.867983578629619279e-01
1.370000000000000000e+02,1.337890625000000000e-01,4.629100498862757096e-01,9.238293598514304983e-02,7.867774175695105843e-01
1.380000000000000000e+02,1.347656250000000000e-01,4.629100498862757096e-01,1.542233004661007767e-01,7.868115537391744407e-01
1.390000000000000000e+02,1.357421875000000000e-01,4.629100498862757096e-01,2.160748136931496255e-01,7.868000046253892377e-01
1.400000000000000000e+02,1.367187500000000000e-01,4.629100498862757096e-01,2.777504051646584315e-01,7.868027900617744486e-01
1.410000000000000000e+02,1.376953125000000000e-01,4.629100498862757096e-01,3.390570808846514739e-01,7.868002244438705439e-01
1.420000000000000000e+02,1.386718750000000000e-01,4.629100498862757096e-01,3.997964464790752515e-01,7.867935926712155137e-01
1.430000000000000000e+02,1.396484375000000000e-01,4.629100498862757096e-01,4.597652831788262007e-01,7.867941184379634301e-01
1.440000000000000000e+02,1.406250000000000000e-01,4.629100498862757096e-01,5.187561768495854153e-01,7.867985031920824435e-01
1.450000000000000000e+02,1.416015625000000000e-01,4.629100498862757096e-01,5.765581999541119496e-01,7.867896623960412006e-01
1.460000000000000000e+02,1.425781250000000000e-01,4.629100498862757096e-01,6.329576460175299069e-01,7.867937141865042339e-01
1.470000000000000000e+02,1.435546875000000000e-01,4.629100498862757096e-01,6.877388158309103439e-01,7.867983139628291767e-01
1.480000000000000000e+02,1.445312500000000000e-01,4.629100498862757096e-01,7.406848542738280194e-01,1.175130691961247642e+00
1.490000000000000000e+02,1.455078125000000000e-01,4.629100498862757096e-01,7.915786362634937845e-01,1.175144299871161868e+00
1.500000000000000000e+02,1.464843750000000000e-01,4.629100498862757096e-01,8.402036999477218160e-01,1.175141090588304182e+00
1.510000000000000000e+02,1.474609375000000000e-01,4.629100498862757096e-01,8.863452248527902144e-01,1.175132662776481096e+00
1.520000000000000000e+02,1.484375000000000000e-01,4.629100498862757096e-01,9.297910522767866004e-01,1.175138600712406278e+00
1.530000000000000000e+02,1.494140625000000000e-01,4.629100498862757096e-01,9.703327447862106769e-01,1.175132264582964048e+00
1.540000000000000000e+02,1.503906250000000000e-01,4.629100498862757096e-01,1.007766681230557015e+00,1.175123808485708965e+00
1.550000000000000000e+02,1.513671875000000000e-01,4.629100498862757096e-01,1.041895183238675138e+00,1.175143133889612113e+00
1.560000000000000000e+02,1.523437500000000000e-01,4.629100498862757096e-01,1.072527668704579495e+00,1.175142878681744829e+00
1.570000000000000000e+02,1.533203125000000000e-01,4.629100498862757096e-01,1.099481827311904469e+00,1.175147150858375289e+00
1.580000000000000000e+02,1.542968750000000000e-01,4.629100498862757096e-01,1.122584812688590894e+00,1.175161740688731138e+00
1.590000000000000000e+02,1.552734375000000000e-01,4.629100498862757096e-01,1.141674445329961429e+00,1.175142667246843686e+00
1.600000000000000000e+02,1.562500000000000000e-01,4.629100498862757096e-01,1.156600419982839467e+00,1.175146449884763022e+00
1.610000000000000000e+02,1.572265625000000000e-01,4.629100498862757096e-01,1.167225510749592576e+00,1.175139154456348534e+00
1.620000000000000000e+02,1.582031250000000000e-01,4.629100498862757096e-01,1.173426766753119521e+00,1.175148436620600867e+00
1.630000000000000000e+02,1.591796875000000000e-01,4.629100498862757096e-01,1.175096690806088251e+00,1.175129269371912200e+00
1.640000000000000000e+02,1.601562500000000000e-01,4.629100498862757096e-01,1.172144393154772812e+00,1.175140918993941241e+00
1.650000000000000000e+02,1.611328125000000000e-01,4.629100498862757096e-01,1.164496712024221781e+00,1.175139501629164140e+00
1.660000000000000000e+02,1.621093750000000000e-01,4.629100498862757096e-01,1.152099292382081419e+00,1.175141467148739460e+00
1.670000000000000000e+02,1.630859375000000000e-01,4.629100498862757096e-01,1.134917614068134517e+00,1.175148015090567544e+00
1.680000000000000000e+02,1.640625000000000000e-01,4.629100498862757096e-01,1.112937960210476085e+00,1.175143519766169264e+00
1.690000000000000000e+02,1.650390625000000000e-01,4.629100498862757096e-01,1.086168316672297074e+00,1.175138597939126006e+00
1.700000000000000000e+02,1.660156250000000000e-01,4.629100498862757096e-01,1.054639193150584076e+00,1.175145806364826351e+00
1.710000000000000000e+02,1.669921875000000000e-01,4.629100498862757096e-01,1.018404356484593043e+00,1.175143449304434373e+00
1.720000000000000000e+02,1.679687500000000000e-01,4.629100498862757096e-01,9.775414667327391172e-01,1.175130992136961039e+00
1.730000000000000000e+02,1.689453125000000000e-01,4.629100498862757096e-01,9.321526066462827442e-01,1.175130820910330831e+00
1.740000000000000000e+02,1.699218750000000000e-01,4.629100498862757096e-01,8.823646953114848701e-01,1.175134555961129701e+00
1.750000000000000000e+02,1.708984375000000000e-01,4.629100498862757096e-01,8.283297769531138277e-01,1.175147350823685821e+00
1.760000000000000000e+02,1.718750000000000000e-01,4.629100498862757096e-01,7.702251761952797482e-01,1.175144218942556718e+00
1.770000000000000000e+02,1.728515625000000000e-01,4.629100498862757096e-01,7.082535114642652951e-01,1.175135070209968768e+00
1.780000000000000000e+02,1.738281250000000000e-01,4.629100498862757096e-01,6.426425586954307434e-01,1.175141935519944392e+00
1.790000000000000000e+02,1.748046875000000000e-01,4.629100498862757096e-01,5.736449580751644683e-01,1.175141587733355975e+00
1.800000000000000000e+02,1.757812500000000000e-01,4.629100498862757096e-01,5.015377572113107751e-01,1.175134061482782766e+00
1.810000000000000000e+02,1.767578125000000000e-01,4.629100498862757096e-01,4.266217848829947923e-01,1.175132276411780863e+00
1.820000000000000000e+02,1.777343750000000000e-01,4.629100498862757096e-01,3.492208503740787395e-01,1.175146562854778143e+00
1.830000000000000000e+02,1.787109375000000000e-01,4.629100498862757096e-01,2.696807643435750745e-01,1.175136878086621595e+00
1.840000000000000000e+02,1.796875000000000000e-01,4.629100498862757096e-01,1.883681782303811836e-01,1.175142808909577674e+00
1.850000000000000000e+02,1.806640625000000000e-01,4.629100498862757096e-01,1.056692403268792574e-01,1.175147801246251511e+00
1.860000000000000000e+02,1.816406250000000000e-01,4.629100498862757096e-01,2.198806788357499445e-02,1.175135683321942626e+00
1.870000000000000000e+02,1.826171875000000000e-01,4.629100498862757096e-01,-6.225496407872528615e-02,1.175127337911024306e+00
1.880000000000000000e+02,1.835937500000000000e-01,4.629100498862757096e-01,-1.466251151765484151e-01,1.175140337681224389e+00
1.890000000000000000e+02,1.845703125000000000e-01,4.629100498862757096e-01,-2.306753497464268943e-01,1.175135566657926844e+00
1.900000000000000000e+02,1.855468750000000000e-01,4.629100498862757096e-01,-3.139485795168765470e-01,1.175150289674464776e+00
1.910000000000000000e+02,1.865234375000000000e-01,4.629100498862757096e-01,-3.959800721823959480e-01,1.175142691967984598e+00
1.920000000000000000e+02,1.875000000000000000e-01,7.715167498104595900e-01,1.859420442876340562e-01,1.175141276030569282e+00
1.930000000000000000e+02,1.884765625000000000e-01,7.715167498104595900e-01,1.203365166280634391e-01,1.175136905042816871e+00
1.940000000000000000e+02,1.894531250000000000e-01,7.715167498104595900e-01,5.372764301609090493e-02,1.175151945201111658e+00
1.950000000000000000e+02,1.904296875000000000e-01,7.715167498104595900e-01,-1.352348606896510048e-02,1.175140945767621181e+00
1.960000000000000000e+02,1.914062500000000000e-01,7.715167498104595900e-01,-8.104267082497852714e-02,1.175150453749098656e+00
1.970000000000000000e+02,1.923828125000000000e-01,7.715167498104595900e-01,-1.484445239134310479e-01,1.175142804642513861e+00
1.980000000000000000e+02,1.933593750000000000e-01,7.715167498104595900e-01,-2.153345526972600399e-01,1.175134433008354851e+00
1.990000000000000000e+02,1.943359375000000000e-01,7.715167498104595900e-01,-2.813113947381803981e-01,1.175148178076707461e+00
2.000000000000000000e+02,1.953125000000000000e-01,7.715167498104595900e-01,-3.459691977277746799e-01,1.175134932739905880e+00
2.010000000000000000e+02,1.962890625000000000e-01,7.715167498104595900e-01,-4.089001333628964896e-01,1.175138420555442265e+00
2.020000000000000000e+02,1.972656250000000000e-01,7.715167498104595900e-01,-4.696970329952023238e-01,1.175143402512313751e+00
2.030000000000000000e+02,1.982421875000000000e-01,7.715167498104595900e-01,-5.279561312009881657e-01,1.175153737646521757e+00
2.040000000000000000e+02,1.992187500000000000e-01,7.715167498104595900e-01,-5.832799017462041435e-01,1.175149372335833720e+00
2.050000000000000000e+02,2.001953125000000000e-01,7.715167498104595900e-01,-6.352799687788033278e-01,1.175135489560528823e+00
2.060000000000000000e+02,2.011718750000000000e-01,7.715167498104595900e-01,-6.835800744836046938e-01,1.175135176378733437e+00
2.070000000000000000e+02,2.021484375000000000e-01,7.715167498104595900e-01,-7.278190829016495389e-01,1.175144155869749740e+00
2.080000000000000000e+02,2.031250000000000000e-01,7.715167498104595900e-01,-7.676539981653882627e-01,1.175136978476730709e+00
2.090000000000000000e+02,2.041015625000000000e-01,7.715167498104595900e-01,-8.027629740521923241e-01,1.175123486675412110e+00
2.100000000000000000e+02,2.050781250000000000e-01,7.715167498104595900e-01,-8.328482905314951168e-01,1.175130276453998812e+00
2.110000000000000000e+02,2.060546875000000000e-01,7.715167498104595900e-01,-8.576392718952661198e-01,1.175135016649180519e+00
2.120000000000000000e+02,2.070312500000000000e-01,7.715167498104595900e-01,-8.768951201375951854e-01,8.997375668923308645e-01
2.130000000000000000e+02,2.080078125000000000e-01,7.715167498104595900e-01,-8.904076365068417376e-01,8.997456462929210863e-01
2.140000000000000000e+02,2.089843750000000000e-01,7.715167498104595900e-01,-8.980038036126347656e-01,8.997234486600638181e-01
2.150000000000000000e+02,2.099609375000000000e-01,7.715167498104595900e-01,-8.995482001488944723e-01,8.997317592035201095e-01
2.160000000000000000e+02,2.109375000000000000e-01,7.715167498104595900e-01,-8.949452202111107812e-01,8.997200501223745484e-01
2.170000000000000000e+02,2.119140625000000000e-01,7.715167498104595900e-01,-8.841410693582621994e-01,8.997357158214163153e-01
2.180000000000000000e+02,2.128906250000000000e-01,7.715167498104595900e-01,-8.671255100125498938e-01,8.997367423575440837e-01
2.190000000000000000e+02,2.138671875000000000e-01,7.715167498104595900e-01,-8.439333295174284988e-01,8.997341598181329836e-01
2.200000000000000000e+02,2.148437500000000000e-01,7.715167498104595900e-01,-8.146455051981191797e-01,8.997461818921154153e-01
2.210000000000000000e+02,2.158203125000000000e-01,7.715167498104595900e-01,-7.793900420985703237e-01,8.997317072982473629e-01
2.220000000000000000e+02,2.167968750000000000e-01,7.715167498104595900e-01,-7.383424607117674565e-01,8.997232219146716892e-01
2.230000000000000000e+02,2.177734375000000000e-01,7.715167498104595900e-01,-6.917259139807485635e-01,8.997413122820641096e-01
2.240000000000000000e+02,2.187500000000000000e-01,7.715167498104595900e-01,-6.398109151268493999e-01,8.997411246081591374e-01
2.250000000000000000e+02,2.197265625000000000e-01,7.715167498104595900e-01,-5.829146604574957369e-01,8.997375914809698783e-01
2.260000000000000000e+02,2.207031250000000000e-01,7.715167498104595900e-01,-5.213999342126701686e-01,8.997318128118683145e-01
2.270000000000000000e+02,2.216796875000000000e-01,7.715167498104595900e-01,-4.556735857175266413e-01,8.997373555220087304e-01
2.280000000000000000e+02,2.226562500000000000e-01,7.715167498104595900e-01,-3.861845726051363892e-01,8.997354511348243378e-01
2.290000000000000000e+02,2.236328125000000000e-01,7.715167498104595900e-01,-3.134215676405842643e-01,8.997436155721743045e-01
2.300000000000000000e+02,2.246093750000000000e-01,7.715167498104595900e-01,-2.379101306938118110e-01,8.997385446233321371e-01
2.310000000000000000e+02,2.255859375000000000e-01,7.715167498104595900e-01,-1.602094516477302888e-01,8.997449665863123114e-01
2.320000000000000000e+02,2.265625000000000000e-01,7.715167498104595900e-01,-8.090867445993583928e-02,8.997506688173141365e-01
2.330000000000000000e+02,2.275390625000000000e-01,7.715167498104595900e-01,-6.228171861180107705e-04,8.997360014554276475e-01
2.340000000000000000e+02,2.285156250000000000e-01,7.715167498104595900e-01,8.001169251783669945e-02,8.997272705419133709e-01
2.350000000000000000e+02,2.294921875000000000e-01,7.715167498104595900e-01,1.603418421128826599e-01,8.997380162400526737e-01
2.360000000000000000e+02,2.304687500000000000e-01,7.715167498104595900e-01,2.397031899963269763e-01,8.997330267720559105e-01
2.370000000000000000e+02,2.314453125000000000e-01,7.715167498104595900e-01,3.174253185137021482e-01,8.997490510299651634e-01
2.380000000000000000e+02,2.324218750000000000e-01,7.715167498104595900e-01,3.928375455342089650e-01,8.997282148451345440e-01
2.390000000000000000e+02,2.333984375000000000e-01,7.715167498104595900e-01,4.652748513737542946e-01,8.997180349865115945e-01
2.400000000000000000e+02,2.343750000000000000e-01,7.715167498104595900e-01,5.340839734529596594e-01,8.997277243860101192e-01
2.410000000000000000e+02,2.353515625000000000e-01,7.715167498104595900e-01,5.986296169323382932e-01,8.997315171481085061e-01
2.420000000000000000e+02,2.363281250000000000e-01,7.715167498104595900e-01,6.583007257355474318e-01,8.997415077379034010e-01
2.430000000000000000e+02,2.373046875000000000e-01,7.715167498104595900e-01,7.125167549170039472e-01,8.997415601179071798e-01
2.440000000000000000e+02,2.382812500000000000e-01,7.715167498104595900e-01,7.607338823151644780e-01,8.997356651066812372e-01
2.450000000000000000e+02,2.392578125000000000e-01,7.715167498104595900e-01,8.024510949193656151e-01,8.997404167166647149e-01
2.460000000000000000e+02,2.402343750000000000e-01,7.715167498104595900e-01,8.372160834265304219e-01,8.997356827473096397e-01
2.470000000000000000e+02,2.412109375000000000e-01,7.715167498104595900e-01,8.646308771320756481e-01,8.997427483269724302e-01
2.480000000000000000e+02,2.421875000000000000e-01,7.715167498104595900e-01,8.843571506411540550e-01,8.997403210063403822e-01
2.490000000000000000e+02,2.431640625000000000e-01,7.715167498104595900e-01,8.961211339517529684e-01,8.997341980407937978e-01
2.500000000000000000e+02,2.441406250000000000e-01,7.715167498104595900e-01,8.997180582945762950e-01,8.997390883596673161e-01
2.510000000000000000e+02,2.451171875000000000e-01,7.715167498104595900e-01,8.950160717541240096e-01,8.997475338013312118e-01
2.520000000000000000e+02,2.460937500000000000e-01,7.715167498104595900e-01,8.819595611717292449e-01,8.997378003162249671e-01
2.530000000000000000e+02,2.470703125000000000e-01,7.715167498104595900e-01,8.605718201671035406e-01,8.997345214418491777e-01
2.540000000000000000e+02,2.480468750000000000e-01,7.715167498104595900e-01,8.309570073236128840e-01,8.997279940730729120e-01
2.550000000000000000e+02,2.490234375000000000e-01,7.715167498104595900e-01,7.933013436675786512e-01,8.997358228075291731e-01
2.560000000000000000e+02,2.500000000000000000e-01,1.543033499620919125e-01,1.465461782958045189e-01,8.997379619703255171e-01
2.570000000000000000e+02,2.509765625000000000e-01,1.543033499620919125e-01,1.299250190499921520e-01,8.997253215480921495e-01
2.580000000000000000e+02,2.519531250000000000e-01,1.543033499620919125e-01,1.119710036282520887e-01,8.997257001504100904e-01
2.590000000000000000e+02,2.529296875000000000e-01,1.543033499620919125e-01,9.284601901588970807e-02,8.997343230336829478e-01
2.600000000000000000e+02,2.539062500000000000e-01,1.543033499620919125e-01,7.272691841182102324e-02,8.997244491244533737e-01
2.610000000000000000e+02,2.548828125000000000e-01,1.543033499620919125e-01,5.180408823212980657e-02,8.997359098924446741e-01
2.620000000000000000e+02,2.558593750000000000e-01,1.543033499620919125e-01,3.027982041346889003e-02,8.997288001877038477e-01
2.630000000000000000e+02,2.568359375000000000e-01,1.543033499620919125e-01,8.366500179310475127e-03,8.997305110011318829e-01
2.640000000000000000e+02,2.578125000000000000e-01,1.543033499620919125e-01,-1.371537793327554620e-02,8.997314808676505349e-01
2.650000000000000000e+02,2.587890625000000000e-01,1.543033499620919125e-01,-3.573935036699726203e-02,8.997307922278336978e-01
2.660000000000000000e+02,2.597656250000000000e-01,1.543033499620919125e-01,-5.747526316390765000e-02,8.997352981169363106e-01
2.670000000000000000e+02,2.607421875000000000e-01,1.543033499620919125e-01,-7.869166842516014948e-02,8.997171609047784901e-01
2.680000000000000000e+02,2.617187500000000000e-01,1.543033499620919125e-01,-9.915831575231237593e-02,8.997361764673525997e-01
2.690000000000000000e+02,2.626953125000000000e-01,1.543033499620919125e-01,-1.186487135959119338e-01,8.997306584592229539e-01
2.700000000000000000e+02,2.636718750000000000e-01,1.543033499620919125e-01,-1.369427334164698418e-01,8.997274980655501908e-01
2.710000000000000000e+02,2.646484375000000000e-01,1.543033499620919125e-01,-1.538292277750793191e-01,8.997433057707080462e-01
2.720000000000000000e+02,2.656250000000000000e-01,1.543033499620919125e-01,-1.691086319529614412e-01,8.997327118101410282e-01
2.730000000000000000e+02,2.666015625000000000e-01,1.543033499620919125e-01,-1.825955174869468567e-01,8.997332099912970227e-01
2.740000000000000000e+02,2.675781250000000000e-01,1.543033499620919125e-01,-1.941210651352758554e-01,8.997408007115813566e-01
2.750000000000000000e+02,2.685546875000000000e-01,1.543033499620919125e-01,-2.035354242865656527e-01,8.997416190040489203e-01
2.760000000000000000e+02,2.695312500000000000e-01,1.543033499620919125e-01,-2.107099257227395828e-01,2.182214371968131394e-01
2.770000000000000000e+02,2.705078125000000000e-01,1.543033499620919125e-01,-2.155391149687283792e-01,2.182115552690724603e-01
2.780000000000000000e+02,2.714843750000000000e-01,1.543033499620919125e-01,-2.179425742281513034e-01,2.182049485795352073e-01
2.790000000000000000e+02,2.724609375000000000e-01,1.543033499620919125e-01,-2.178665021302962079e-01,2.182064265672506720e-01
2.800000000000000000e+02,2.734375000000000000e-01,1.543033499620919125e-01,-2.152850222093892485e-01,2.182054847302910827e-01
2.810000000000000000e+02,2.744140625000000000e-01,1.543033499620919125e-01,-2.102011932062126942e-01,2.182041254118097517e-01
2.820000000000000000e+02,2.753906250000000000e-01,1.543033499620919125e-01,-2.026476969219118129e-01,2.182219443698112382e-01
2.830000000000000000e+02,2.763671875000000000e-01,1.543033499620919125e-01,-1.926871824547765899e-01,2.182097573774236243e-01
2.840000000000000000e+02,2.773437500000000000e-01,1.543033499620919125e-01,-1.804122491960965247e-01,2.182155957555809989e-01
2.850000000000000000e+02,2.783203125000000000e-01,1.543033499620919125e-01,-1.659450549266087982e-01,2.182182154236020633e-01
2.860000000000000000e+02,2.792968750000000000e-01,1.543033499620919125e-01,-1.494365397087258907e-01,2.182155618013564280e-01
2.870000000000000000e+02,2.802734375000000000e-01,1.543033499620919125e-01,-1.310652609721172923e-01,2.182213359845339429e-01
2.880000000000000000e+02,2.812500000000000000e-01,1.543033499620919125e-01,-1.110358401942362350e-01,2.182202929549291182e-01
2.890000000000000000e+02,2.822265625000000000e-01,1.543033499620919125e-01,-8.957702682858798005e-02,2.182249851168425181e-01
2.900000000000000000e+02,2.832031250000000000e-01,1.543033499620919125e-01,-6.693939057042708196e-02,2.182326174420038678e-01
2.910000000000000000e+02,2.841796875000000000e-01,1.543033499620919125e-01,-4.339265860411928993e-02,2.182275618821612195e-01
2.920000000000000000e+02,2.851562500000000000e-01,1.543033499620919125e-01,-1.922272007459429818e-02,2.182129931360689834e-01
2.930000000000000000e+02,2.861328125000000000e-01,1.543033499620919125e-01,5.271674412031504033e-03,2.182269684126042497e-01
2.940000000000000000e+02,2.871093750000000000e-01,1.543033499620919125e-01,2.978248501000891127e-02,2.182117048636673384e-01
2.950000000000000000e+02,2.880859375000000000e-01,1.543033499620919125e-01,5.399618809136880193e-02,2.182195516256589252e-01
2.960000000000000000e+02,2.890625000000000000e-01,1.543033499620919125e-01,7.759777151006942708e-02,2.182159533843662236e-01
2.970000000000000000e+02,2.900390625000000000e-01,1.543033499620919125e-01,1.002748716857426170e-01,2.182065676754426642e-01
2.980000000000000000e+02,2.910156250000000000e-01,1.543033499620919125e-01,1.217220004360642094e-01,2.182120616878232833e-01
2.990000000000000000e+02,2.919921875000000000e-01,1.543033499620919125e-01,1.416448059646240321e-01,2.182192950353527838e-01
3.000000000000000000e+02,2.929687500000000000e-01,1.543033499620919125e-01,1.597643095347524855e-01,2.182186681978493803e-01
3.010000000000000000e+02,2.939453125000000000e-01,1.543033499620919125e-01,1.758210572081153056e-01,2.182130423307346856e-01
3.020000000000000000e+02,2.949218750000000000e-01,1.543033499620919125e-01,1.895791246723802503e-01,2.182340130308479953e-01
3.030000000000000000e+02,2.958984375000000000e-01,1.543033499620919125e-01,2.008299126890858155e-01,2.182235322936420252e-01
3.040000000000000000e+02,2.968750000000000000e-01,1.543033499620919125e-01,2.093956711153093231e-01,2.182277095688926194e-01
3.050000000000000000e+02,2.978515625000000000e-01,1.543033499620919125e-01,2.151326908338360988e-01,2.182286555035662934e-01
3.060000000000000000e+02,2.988281250000000000e-01,1.543033499620919125e-01,2.179341052964675896e-01,2.182295668496066210e-01
3.070000000000000000e+02,2.998046875000000000e-01,1.543033499620919125e-01,2.177322467599268341e-01,2.182240434940546092e-01
3.080000000000000000e+02,3.007812500000000000e-01,1.543033499620919125e-01,2.145005066743081168e-01,2.182191910820683034e-01
3.090000000000000000e+02,3.017578125000000000e-01,1.543033499620919125e-01,2.082546550546209574e-01,2.182183613789606125e-01
3.100000000000000000e+02,3.027343750000000000e-01,1.543033499620919125e-01,1.990535799940778561e-01,2.182106851716210660e-01
3.110000000000000000e+02,3.037109375000000000e-01,1.543033499620919125e-01,1.869994157131077694e-01,2.181993036099116601e-01
3.120000000000000000e+02,3.046875000000000000e-01,1.543033499620919125e-01,1.722370356124568458e-01,2.182188272770548276e-01
3.130000000000000000e+02,3.056640625000000000e-01,1.543033499620919125e-01,1.549528956261023993e-01,2.182129999094266359e-01
3.140000000000000000e+02,3.066406250000000000e-01,1.543033499620919125e-01,1.353732226463956467e-01,2.182171320377324364e-01
3.150000000000000000e+02,3.076171875000000000e-01,1.543033499620919125e-01,1.137615527993205561e-01,2.182053426353932624e-01
3.160000000000000000e+02,3.085937500000000000e-01,1.543033499620919125e-01,9.041563474555927571e-02,2.182244117237751302e-01
3.170000000000000000e+02,3.095703125000000000e-01,1.543033499620919125e-01,6.566372382220451998e-02,2.182189710062180932e-01
3.180000000000000000e+02,3.105468750000000000e-01,1.543033499620919125e-01,3.986030355662134594e-02,2.182139113659707086e-01
3.190000000000000000e+02,3.115234375000000000e-01,1.543033499620919125e-01,1.338128170358695440e-02,2.182193250344643676e-01
3.200000000000000000e+02,3.125000000000000000e-01,4.629100498862757096e-01,1.910446653962328267e-01,2.182249720801772153e-01
3.210000000000000000e+02,3.134765625000000000e-01,4.629100498862757096e-01,1.344661779321832673e-01,2.182062072392676744e-01
3.220000000000000000e+02,3.144531250000000000e-01,4.629100498862757096e-01,7.566769235754765288e-02,2.182079754139275019e-01
3.230000000000000000e+02,3.154296875000000000e-01,4.629100498862757096e-01,1.552981098154349211e-02,2.182188842418439079e-01
3.240000000000000000e+02,3.164062500000000000e-01,4.629100498862757096e-01,-4.503237898381459020e-02,2.182105060059420787e-01
3.250000000000000000e+02,3.173828125000000000e-01,4.629100498862757096e-01,-1.050829663336150521e-01,2.182187872064197121e-01
3.260000000000000000e+02,3.183593750000000000e-01,4.629100498862757096e-01,-1.636795910747645133e-01,2.182279426285299861e-01
3.270000000000000000e+02,3.193359375000000000e-01,4.629100498862757096e-01,-2.198883226573158378e-01,2.182243481730102019e-01
3.280000000000000000e+02,3.203125000000000000e-01,4.629100498862757096e-01,-2.727988131673720340e-01,2.182230186332141109e-01
3.290000000000000000e+02,3.212890625000000000e-01,4.629100498862757096e-01,-3.215394837762696745e-01,2.182226048260043350e-01
3.300000000000000000e+02,3.222656250000000000e-01,4.629100498862757096e-01,-3.652924926573779540e-01,2.182266311556269323e-01
3.310000000000000000e+02,3.232421875000000000e-01,4.629100498862757096e-01,-4.033082264139546957e-01,2.182174389755651700e-01
3.320000000000000000e+02,3.242187500000000000e-01,4.629100498862757096e-01,-4.349190551162872009e-01,2.182167165981224177e-01
3.330000000000000000e+02,3.251953125000000000e-01,4.629100498862757096e-01,-4.595520935711338018e-01,2.182169069810706019e-01
3.340000000000000000e+02,3.261718750000000000e-01,4.629100498862757096e-01,-4.767407186202192726e-01,2.182173225021462049e-01
3.350000000000000000e+02,3.271484375000000000e-01,4.629100498862757096e-01,-4.861346041903626958e-01,2.182200320106595925e-01
3.360000000000000000e+02,3.281250000000000000e-01,4.629100498862757096e-01,-4.875080525164510736e-01,2.182211187143356101e-01
3.370000000000000000e+02,3.291015625000000000e-01,4.629100498862757096e-01,-4.807664213629679884e-01,2.182233929571830711e-01
3.380000000000000000e+02,3.300781250000000000e-01,4.629100498862757096e-01,-4.659504730213569479e-01,2.182296232894309906e-01
3.390000000000000000e+02,3.310546875000000000e-01,4.629100498862757096e-01,-4.432385011062046076e-01,2.182335300838062764e-01
3.400000000000000000e+02,3.320312500000000000e-01,4.629100498862757096e-01,-4.129461253650992814e-01,4.879505098530862450e-01
3.410000000000000000e+02,3.330078125000000000e-01,4.629100498862757096e-01,-3.755236824131947260e-01,4.879476479100822717e-01
3.420000000000000000e+02,3.339843750000000000e-01,4.629100498862757096e-01,-3.315511809711544911e-01,4.879531370377080401e-01
3.430000000000000000e+02,3.349609375000000000e-01,4.629100498862757096e-01,-2.817308332055413755e-01,4.879556223078035382e-01
3.440000000000000000e+02,3.359375000000000000e-01,4.629100498862757096e-01,-2.268772184462399810e-01,4.879457146308074367e-01
3.450000000000000000e+02,3.369140625000000000e-01,4.629100498862757096e-01,-1.679051811187767251e-01,4.879467548568159341e-01
3.460000000000000000e+02,3.378906250000000000e-01,4.629100498862757096e-01,-1.058156103543318322e-01,4.879511541576459499e-01
3.470000000000000000e+02,3.388671875000000000e-01,4.629100498862757096e-01,-4.167929355513884382e-02,4.879383651537343436e-01
3.480000000000000000e+02,3.398437500000000000e-01,4.629100498862757096e-01,2.338092070493861738e-02,4.879530352234843771e-01
3.490000000000000000e+02,3.408203125000000000e-01,4.629100498862757096e-01,8.820937459278056780e-02,4.879531368877470521e-01
3.500000000000000000e+02,3.417968750000000000e-01,4.629100498862757096e-01,1.516379549616331257e-01,4.879427323327639177e-01
3.510000000000000000e+02,3.427734375000000000e-01,4.629100498862757096e-01,2.125072040590669509e-01,4.879455026916875160e-01
3.520000000000000000e+02,3.437500000000000000e-01,4.629100498862757096e-01,2.696878145229415491e-01,4.879523913705353100e-01
3.530000000000000000e+02,3.447265625000000000e-01,4.629100498862757096e-01,3.221021150653371468e-01,4.879489707351182814e-01
3.540000000000000000e+02,3.457031250000000000e-01,4.629100498862757096e-01,3.687451389056619067e-01,4.879591474201534496e-01
3.550000000000000000e+02,3.466796875000000000e-01,4.629100498862757096e-01,4.087048600711113422e-01,4.879468961332809052e-01
3.560000000000000000e+02,3.476562500000000000e-01,4.629100498862757096e-01,4.411811836255983832e-01,4.879494805347780462e-01
3.570000000000000000e+02,3.486328125000000000e-01,4.629100498862757096e-01,4.655032850716530612e-01,4.879526945074880717e-01
3.580000000000000000e+02,3.496093750000000000e-01,4.629100498862757096e-01,4.811449117970449385e-01,4.879463407493075389e-01
3.590000000000000000e+02,3.505859375000000000e-01,4.629100498862757096e-01,4.877372855486530323e-01,4.879494275114136248e-01
3.600000000000000000e+02,3.515625000000000000e-01,4.629100498862757096e-01,4.850792793757578436e-01,4.879632906901378298e-01
3.610000000000000000e+02,3.525390625000000000e-01,4.629100498862757096e-01,4.731445849776972912e-01,4.879528957932243172e-01
3.620000000000000000e+02,3.535156250000000000e-01,4.629100498862757096e-01,4.520856364160782404e-01,4.879596810830307274e-01
3.630000000000000000e+02,3.544921875000000000e-01,4.629100498862757096e-01,4.222341130242414087e-01,4.879566446106224920e-01
3.640000000000000000e+02,3.554687500000000000e-01,4.629100498862757096e-01,3.840979072009158002e-01,4.879574866585127957e-01
3.650000000000000000e+02,3.564453125000000000e-01,4.629100498862757096e-01,3.383545105735993319e-01,4.879556164722502754e-01
3.660000000000000000e+02,3.574218750000000000e-01,4.629100498862757096e-01,2.858408435638472578e-01,4.879627223035690742e-01
3.670000000000000000e+02,3.583984375000000000e-01,4.629100498862757096e-01,2.275396273431807836e-01,4.879563486580054676e-01
3.680000000000000000e+02,3.593750000000000000e-01,4.629100498862757096e-01,1.645624720761245108e-01,4.879561380525356262e-01
3.690000000000000000e+02,3.603515625000000000e-01,4.629100498862757096e-01,9.812992965217519348e-02,4.879421535075309513e-01
3.700000000000000000e+02,3.613281250000000000e-01,4.629100498862757096e-01,2.954883119156513638e-02,4.879443424278647745e-01
3.710000000000000000e+02,3.623046875000000000e-01,4.629100498862757096e-01,-3.981270218315363651e-02,4.879380999123874574e-01
3.720000000000000000e+02,3.632812500000000000e-01,4.629100498862757096e-01,-1.085521241386576546e-01,4.879460503684052153e-01
3.730000000000000000e+02,3.642578125000000000e-01,4.629100498862757096e-01,-1.752606967775932889e-01,4.879489727363283680e-01
3.740000000000000000e+02,3.652343750000000000e-01,4.629100498862757096e-01,-2.385525395749713840e-01,4.879575908787054384e-01
3.750000000000000000e+02,3.662109375000000000e-01,4.629100498862757096e-01,-2.970939032815578806e-01,4.879434194032833405e-01
3.760000000000000000e+02,3.671875000000000000e-01,4.629100498862757096e-01,-3.496320530818455286e-01,4.879500398922856919e-01
3.770000000000000000e+02,3.681640625000000000e-01,4.629100498862757096e-01,-3.950231323465072109e-01,4.879441975164570677e-01
3.780000000000000000e+02,3.691406250000000000e-01,4.629100498862757096e-01,-4.322583786613523604e-01,4.879508353683588151e-01
3.790000000000000000e+02,3.701171875000000000e-01,4.629100498862757096e-01,-4.604880780352958447e-01,4.879436759549026226e-01
3.800000000000000000e+02,3.710937500000000000e-01,4.629100498862757096e-01,-4.790426715904475552e-01,4.879550713135999973e-01
3.810000000000000000e+02,3.720703125000000000e-01,4.629100498862757096e-01,-4.874504716102426305e-01,4.879530072182527434e-01
3.820000000000000000e+02,3.730468750000000000e-01,4.629100498862757096e-01,-4.854515002325960893e-01,4.879327847936063556e-01
3.830000000000000000e+02,3.740234375000000000e-01,4.629100498862757096e-01,-4.730070336541682963e-01,4.879616691102012793e-01
3.840000000000000000e+02,3.750000000000000000e-01,7.715167498104595900e-01,-8.261825847633669229e-01,4.879447683875620667e-01
3.850000000000000000e+02,3.759765625000000000e-01,7.715167498104595900e-01,-9.220346027963813862e-01,4.879650587692382357e-01
3.860000000000000000e+02,3.769531250000000000e-01,7.715167498104595900e-01,-9.979926527654814361e-01,4.879471813245737088e-01
3.870000000000000000e+02,3.779296875000000000e-01,7.715167498104595900e-01,-1.052232714174670791e+00,4.879608828542019716e-01
3.880000000000000000e+02,3.789062500000000000e-01,7.715167498104595900e-01,-1.083388186563744249e+00,4.879450171241376810e-01
3.890000000000000000e+02,3.798828125000000000e-01,7.715167498104595900e-01,-1.090588758567626160e+00,4.879509675606006347e-01
3.900000000000000000e+02,3.808593750000000000e-01,7.715167498104595900e-01,-1.073488958411519700e+00,4.879454941406536350e-01
3.910000000000000000e+02,3.818359375000000000e-01,7.715167498104595900e-01,-1.032285438745515815e+00,4.879533820799339394e-01
3.920000000000000000e+02,3.828125000000000000e-01,7.715167498104595900e-01,-9.677222787292024675e-01,4.879521687119200424e-01
3.930000000000000000e+02,3.837890625000000000e-01,7.715167498104595900e-01,-8.810838420289124340e-01,4.879533863728874321e-01
3.940000000000000000e+02,3.847656250000000000e-01,7.715167498104595900e-01,-7.741750058721288408e-01,4.879528608642749732e-01
3.950000000000000000e+02,3.857421875000000000e-01,7.715167498104595900e-01,-6.492888677535634256e-01,4.879556343536904928e-01
3.960000000000000000e+02,3.867187500000000000e-01,7.715167498104595900e-01,-5.091623364008969199e-01,4.879517185904506671e-01
3.970000000000000000e+02,3.876953125000000000e-01,7.715167498104595900e-01,-3.569203152633990128e-01,4.879556691964237469e-01
3.980000000000000000e+02,3.886718750000000000e-01,7.715167498104595900e-01,-1.960094827911172954e-01,4.879499462732720949e-01
3.990000000000000000e+02,3.896484375000000000e-01,7.715167498104595900e-01,-3.012295662607551716e-02,4.879498936370900708e-01
4.000000000000000000e+02,3.906250000000000000e-01,7.715167498104595900e-01,1.368826089982861371e-01,4.879449391828969418e-01
4.010000000000000000e+02,3.916015625000000000e-01,7.715167498104595900e-01,3.010757092249727318e-01,4.879486267621516160e-01
4.020000000000000000e+02,3.925781250000000000e-01,7.715167498104595900e-01,4.585424754132368941e-01,4.879454956086283213e-01
4.030000000000000000e+02,3.935546875000000000e-01,7.715167498104595900e-01,6.054808227975737589e-01,4.879632337356757943e-01
4.040000000000000000e+02,3.945312500000000000e-01,7.715167498104595900e-01,7.382940085759897020e-01,1.091089575495860053e+00
4.050000000000000000e+02,3.955078125000000000e-01,7.715167498104595900e-01,8.536812916926308503e-01,1.091102964460421543e+00
4.060000000000000000e+02,3.964843750000000000e-01,7.715167498104595900e-01,9.487233828914339862e-01,1.091092428178756402e+00
4.070000000000000000e+02,3.974609375000000000e-01,7.715167498104595900e-01,1.020960428990901336e+00,1.091081634194288164e+00
4.080000000000000000e+02,3.984375000000000000e-01,7.715167498104595900e-01,1.068460389783608022e+00,1.091110709077074192e+00
4.090000000000000000e+02,3.994140625000000000e-01,7.715167498104595900e-01,1.089875839030921778e+00,1.091090641480551016e+00
4.100000000000000000e+02,4.003906250000000000e-01,7.715167498104595900e-01,1.084487450688755183e+00,1.091085043898729401e+00
4.110000000000000000e+02,4.013671875000000000e-01,7.715167498104595900e-01,1.052232714174675232e+00,1.091098025880796296e+00
4.120000000000000000e+02,4.023437500000000000e-01,7.715167498104595900e-01,9.937187530223851040e-01,1.091100189635399120e+00
4.130000000000000000e+02,4.033203125000000000e-01,7.715167498104595900e-01,9.102184930177560362e-01,1.091083747890196465e+00
4.140000000000000000e+02,4.042968750000000000e-01,7.715167498104595900e-01,8.036498308240465072e-01,1.091101177625485308e+00
4.150000000000000000e+02,4.052734375000000000e-01,7.715167498104595900e-01,6.765378828829949898e-01,1.091108124678635827e+00
4.160000000000000000e+02,4.062500000000000000e-01,7.715167498104595900e-01,5.319608366590686810e-01,1.091087254906458748e+00
4.170000000000000000e+02,4.072265625000000000e-01,7.715167498104595900e-01,3.734803708755968787e-01,1.091090826923376333e+00
4.180000000000000000e+02,4.082031250000000000e-01,7.715167498104595900e-01,2.050580465004115394e-01,1.091091384500023631e+00
4.190000000000000000e+02,4.091796875000000000e-01,7.715167498104595900e-01,3.095948382141363794e-02,1.091068526384536774e+00
4.200000000000000000e+02,4.101562500000000000e-01,7.715167498104595900e-01,-1.443514790056447672e-01,1.091096380450816916e+00
4.210000000000000000e+02,4.111328125000000000e-01,7.715167498104595900e-01,-3.163261156975048505e-01,1.091096841471653311e+00
4.220000000000000000e+02,4.121093750000000000e-01,7.715167498104595900e-01,-4.804488208895522083e-01,1.091089992814901377e+00
4.230000000000000000e+02,4.130859375000000000e-01,7.715167498104595900e-01,-6.323567767547626506e-01,1.091090763234567662e+00
4.240000000000000000e+02,4.140625000000000000e-01,7.715167498104595900e-01,-7.679581171994795952e-01,1.091085963862691743e+00
4.250000000000000000e+02,4.150390625000000000e-01,7.715167498104595900e-01,-8.835453726721598233e-01,1.091084709901532390e+00
4.260000000000000000e+02,4.160156250000000000e-01,7.715167498104595900e-01,-9.759010077918505166e-01,1.091087659830378476e+00
4.270000000000000000e+02,4.169921875000000000e-01,7.715167498104595900e-01,-1.042391981957948133e+00,1.091099724623643130e+00
4.280000000000000000e+02,4.179687500000000000e-01,7.715167498104595900e-01,-1.081050470106383443e+00,1.091088347579338702e+00
4.290000000000000000e+02,4.189453125000000000e-01,7.715167498104595900e-01,-1.090638174588515641e+00,1.091076958814757525e+00
4.300000000000000000e+02,4.199218750000000000e-01,7.715167498104595900e-01,-1.070692034962994477e+00,1.091091173100013023e+00
4.310000000000000000e+02,4.208984375000000000e-01,7.715167498104595900e-01,-1.021549592951461305e+00,1.091092999235641292e+00
4.320000000000000000e+02,4.218750000000000000e-01,7.715167498104595900e-01,-9.443527850977611049e-01,1.091096167752391377e+00
4.330000000000000000e+02,4.228515625000000000e-01,7.715167498104595900e-01,-8.410295036713514305e-01,1.091094777303425190e+00
4.340000000000000000e+02,4.238281250000000000e-01,7.715167498104595900e-01,-7.142528728971883067e-01,1.091093889542799067e+00
4.350000000000000000e+02,4.248046875000000000e-01,7.715167498104595900e-01,-5.673788167645473779e-01,1.091090030854483750e+00
4.360000000000000000e+02,4.257812500000000000e-01,7.715167498104595900e-01,-4.043631291971859221e-01,1.091096076749649146e+00
4.370000000000000000e+02,4.267578125000000000e-01,7.715167498104595900e-01,-2.296598790757267972e-01,1.091087966058784886e+00
4.380000000000000000e+02,4.277343750000000000e-01,7.715167498104595900e-01,-4.810357289132768249e-02,1.091085326569231961e+00
4.390000000000000000e+02,4.287109375000000000e-01,7.715167498104595900e-01,1.352219618051468675e-01,1.091075765422491184e+00
4.400000000000000000e+02,4.296875000000000000e-01,7.715167498104595900e-01,3.151245363212981099e-01,1.091080549211885353e+00
4.410000000000000000e+02,4.306640625000000000e-01,7.715167498104595900e-01,4.864505798788235080e-01,1.091088693644123309e+00
4.420000000000000000e+02,4.316406250000000000e-01,7.715167498104595900e-01,6.442340242342473600e-01,1.091083878707443944e+00
4.430000000000000000e+02,4.326171875000000000e-01,7.715167498104595900e-01,7.838428024377764869e-01,1.091087962289816193e+00
4.440000000000000000e+02,4.335937500000000000e-01,7.715167498104595900e-01,9.011186135546654929e-01,1.091081634982026483e+00
4.450000000000000000e+02,4.345703125000000000e-01,7.715167498104595900e-01,9.925056759013796137e-01,1.091088929623253101e+00
4.460000000000000000e+02,4.355468750000000000e-01,7.715167498104595900e-01,1.055164392327821332e+00,1.091093601065084906e+00
4.470000000000000000e+02,4.365234375000000000e-01,7.715167498104595900e-01,1.087066181230180284e+00,1.091089862473056060e+00
4.480000000000000000e+02,4.375000000000000000e-01,1.080123449734643470e+00,-1.310575594140299394e-01,1.091104347196132807e+00
4.490000000000000000e+02,4.384765625000000000e-01,1.080123449734643470e+00,-3.898801505386088606e-01,1.091084726533229743e+00
4.500000000000000000e+02,4.394531250000000000e-01,1.080123449734643470e+00,-6.377040068881837387e-01,1.091081978592564505e+00
4.510000000000000000e+02,4.404296875000000000e-01,1.080123449734643470e+00,-8.670655846076850137e-01,1.091087704137283731e+00
4.520000000000000000e+02,4.414062500000000000e-01,1.080123449734643470e+00,-1.070972228426810169e+00,1.091084079944878882e+00
4.530000000000000000e+02,4.423828125000000000e-01,1.080123449734643470e+00,-1.243120701681031504e+00,1.091096100721872908e+00
4.540000000000000000e+02,4.433593750000000000e-01,1.080123449734643470e+00,-1.378099103236965162e+00,1.091085099905013012e+00
4.550000000000000000e+02,4.443359375000000000e-01,1.080123449734643470e+00,-1.471565566475961928e+00,1.091096401994032128e+00
4.560000000000000000e+02,4.453125000000000000e-01,1.080123449734643470e+00,-1.520397664713427410e+00,1.091091198030739839e+00
4.570000000000000000e+02,4.462890625000000000e-01,1.080123449734643470e+00,-1.522807184423855542e+00,1.091095218505546915e+00
4.580000000000000000e+02,4.472656250000000000e-01,1.080123449734643470e+00,-1.478415856867849154e+00,1.091079742144427156e+00
4.590000000000000000e+02,4.482421875000000000e-01,1.080123449734643470e+00,-1.388288737839916021e+00,1.091094121218717738e+00
4.600000000000000000e+02,4.492187500000000000e-01,1.080123449734643470e+00,-1.254923165545146269e+00,1.091099893761884099e+00
4.610000000000000000e+02,4.501953125000000000e-01,1.080123449734643470e+00,-1.082192573589074946e+00,1.091091093385402999e+00
4.620000000000000000e+02,4.511718750000000000e-01,1.080123449734643470e+00,-8.752458503600847317e-01,1.091086941592108728e+00
4.630000000000000000e+02,4.521484375000000000e-01,1.080123449734643470e+00,-6.403643745094493855e-01,1.091095951496666494e+00
4.640000000000000000e+02,4.531250000000000000e-01,1.080123449734643470e+00,-3.847802730286467576e-01,1.091079583403013586e+00
4.650000000000000000e+02,4.541015625000000000e-01,1.080123449734643470e+00,-1.164607966474984491e-01,1.091083179024272543e+00
4.660000000000000000e+02,4.550781250000000000e-01,1.080123449734643470e+00,1.561350596838000648e-01,1.091083967165347168e+00
4.670000000000000000e+02,4.560546875000000000e-01,1.080123449734643470e+00,4.243204903310835441e-01,1.091092634389265514e+00
4.680000000000000000e+02,4.570312500000000000e-01,1.080123449734643470e+00,6.794572936497225157e-01,1.527534068747144147e+00
4.690000000000000000e+02,4.580078125000000000e-01,1.080123449734643470e+00,9.132360603113649500e-01,1.527522321924000392e+00
4.700000000000000000e+02,4.589843750000000000e-01,1.080123449734643470e+00,1.117951060345734327e+00,1.527526717477786455e+00
4.710000000000000000e+02,4.599609375000000000e-01,1.080123449734643470e+00,1.286760675659514019e+00,1.527520663934510914e+00
4.720000000000000000e+02,4.609375000000000000e-01,1.080123449734643470e+00,1.413924448798770106e+00,1.527515902177822404e+00
4.730000000000000000e+02,4.619140625000000000e-01,1.080123449734643470e+00,1.495008348478007898e+00,1.527521312202595460e+00
4.740000000000000000e+02,4.628906250000000000e-01,1.080123449734643470e+00,1.527050681102752439e+00,1.527532192665804311e+00
4.750000000000000000e+02,4.638671875000000000e-01,1.080123449734643470e+00,1.508682187881257075e+00,1.527521949330020945e+00
4.760000000000000000e+02,4.648437500000000000e-01,1.080123449734643470e+00,1.440195231526280928e+00,1.527532782722124116e+00
4.770000000000000000e+02,4.658203125000000000e-01,1.080123449734643470e+00,1.323558557511328226e+00,1.527521127552270874e+00
4.780000000000000000e+02,4.667968750000000000e-01,1.080123449734643470e+00,1.162375865906315475e+00,1.527529734860238353e+00
4.790000000000000000e+02,4.677734375000000000e-01,1.080123449734643470e+00,9.617882967554578499e-01,1.527538739031547799e+00
4.800000000000000000e+02,4.687500000000000000e-01,1.080123449734643470e+00,7.283228543539600475e-01,1.527528631540115756e+00
4.810000000000000000e+02,4.697265625000000000e-01,1.080123449734643470e+00,4.696907088593672008e-01,1.527523600108404489e+00
4.820000000000000000e+02,4.707031250000000000e-01,1.080123449734643470e+00,1.945411504141890957e-01,1.527521812311320115e+00
4.830000000000000000e+02,4.716796875000000000e-01,1.080123449734643470e+00,-8.782133564175856333e-02,1.527524562644589246e+00
4.840000000000000000e+02,4.726562500000000000e-01,1.080123449734643470e+00,-3.677479184195535100e-01,1.527528813312677647e+00
4.850000000000000000e+02,4.736328125000000000e-01,1.080123449734643470e+00,-6.355740241700620352e-01,1.527538225301486641e+00
4.860000000000000000e+02,4.746093750000000000e-01,1.080123449734643470e+00,-8.819546227195755872e-01,1.527524073269897587e+00
4.870000000000000000e+02,4.755859375000000000e-01,1.080123449734643470e+00,-1.098194594395695445e+00,1.527519583068920328e+00
4.880000000000000000e+02,4.765625000000000000e-01,1.080123449734643470e+00,-1.276562435600448353e+00,1.527529218446636028e+00
4.890000000000000000e+02,4.775390625000000000e-01,1.080123449734643470e+00,-1.410575836844590647e+00,1.527533763299673941e+00
4.900000000000000000e+02,4.785156250000000000e-01,1.080123449734643470e+00,-1.495248361577154128e+00,1.527522720457137329e+00
4.910000000000000000e+02,4.794921875000000000e-01,1.080123449734643470e+00,-1.527287557115337924e+00,1.527532969684154196e+00
4.920000000000000000e+02,4.804687500000000000e-01,1.080123449734643470e+00,-1.505236314691549282e+00,1.527522885664626129e+00
4.930000000000000000e+02,4.814453125000000000e-01,1.080123449734643470e+00,-1.429551123366848975e+00,1.527531419271679347e+00
4.940000000000000000e+02,4.824218750000000000e-01,1.080123449734643470e+00,-1.302612977444136177e+00,1.527523516069616560e+00
4.950000000000000000e+02,4.833984375000000000e-01,1.080123449734643470e+00,-1.128669031461396965e+00,1.527526738916168636e+00
4.960000000000000000e+02,4.843750000000000000e-01,1.080123449734643470e+00,-9.137055725196877587e-01,1.527527395359906226e+00
4.970000000000000000e+02,4.853515625000000000e-01,1.080123449734643470e+00,-6.652554099903091878e-01,1.527522882578671304e+00
4.980000000000000000e+02,4.863281250000000000e-01,1.080123449734643470e+00,-3.921452755590513761e-01,1.527511981993852963e+00
4.990000000000000000e+02,4.873046875000000000e-01,1.080123449734643470e+00,-1.041911879682040909e-01,1.527523175131899169e+00
5.000000000000000000e+02,4.882812500000000000e-01,1.080123449734643470e+00,1.881481261001292649e-01,1.527518860542836476e+00
5.010000000000000000e+02,4.892578125000000000e-01,1.080123449734643470e+00,4.741478386986950344e-01,1.527530545271004181e+00
5.020000000000000000e+02,4.902343750000000000e-01,1.080123449734643470e+00,7.432103053616871957e-01,1.527516388640099310e+00
5.030000000000000000e+02,4.912109375000000000e-01,1.080123449734643470e+00,9.852607045157109056e-01,1.527508092249203919e+00
5.040000000000000000e+02,4.921875000000000000e-01,1.080123449734643470e+00,1.191130246134134874e+00,1.527523670899167074e+00
5.050000000000000000e+02,4.931640625000000000e-01,1.080123449734643470e+00,1.352912249148792601e+00,1.527518150215477100e+00
5.060000000000000000e+02,4.941406250000000000e-01,1.080123449734643470e+00,1.464277034358934415e+00,1.527520573119505842e+00
5.070000000000000000e+02,4.951171875000000000e-01,1.080123449734643470e+00,1.520732783318840431e+00,1.527525975360400690e+00
5.080000000000000000e+02,4.960937500000000000e-01,1.080123449734643470e+00,1.519821246391421576e+00,1.527520476124686999e+00
5.090000000000000000e+02,4.970703125000000000e-01,1.080123449734643470e+00,1.461239395666555696e+00,1.527516099741545341e+00
5.100000000000000000e+02,4.980468750000000000e-01,1.080123449734643470e+00,1.346880741023478878e+00,1.527528842695576428e+00
5.110000000000000000e+02,4.990234375000000000e-01,1.080123449734643470e+00,1.180792971842296257e+00,1.527520505699577757e+00
5.120000000000000000e+02,5.000000000000000000e-01,-1.543033499620919125e-01,-1.686847102631836293e-01,1.527525433812872535e+00
5.130000000000000000e+02,5.009765625000000000e-01,-1.543033499620919125e-01,-1.924904325852962450e-01,1.527522114573196976e+00
5.140000000000000000e+02,5.019531250000000000e-01,-1.543033499620919125e-01,-2.088942407955090841e-01,1.527521008965398330e+00
5.150000000000000000e+02,5.029296875000000000e-01,-1.543033499620919125e-01,-2.172157522020214115e-01,1.527529322486948615e+00
5.160000000000000000e+02,5.039062500000000000e-01,-1.543033499620919125e-01,-2.170834885832049754e-01,1.527532450455078239e+00
5.170000000000000000e+02,5.048828125000000000e-01,-1.543033499620919125e-01,-2.084536588368990917e-01,1.527525638484082293e+00
5.180000000000000000e+02,5.058593750000000000e-01,-1.543033499620919125e-01,-1.916163350982559299e-01,1.527510793309422965e+00
5.190000000000000000e+02,5.068359375000000000e-01,-1.543033499620919125e-01,-1.671885073365275420e-01,1.527525499578850754e+00
5.200000000000000000e+02,5.078125000000000000e-01,-1.543033499620919125e-01,-1.360940132886792886e-01,1.527524316408702232e+00
5.210000000000000000e+02,5.087890625000000000e-01,-1.543033499620919125e-01,-9.953086746603395651e-02,1.527527439494925199e+00
5.220000000000000000e+02,5.097656250000000000e-01,-1.543033499620919125e-01,-5.892703397872777610e-02,1.527535280568392162e+00
5.230000000000000000e+02,5.107421875000000000e-01,-1.543033499620919125e-01,-1.588618163285092019e-02,1.527513381270505066e+00
5.240000000000000000e+02,5.117187500000000000e-01,-1.543033499620919125e-01,2.787459492666109068e-02,1.527538039527568392e+00
5.250000000000000000e+02,5.126953125000000000e-01,-1.543033499620919125e-01,7.059272719828948994e-02,1.527519690065450853e+00
5.260000000000000000e+02,5.136718750000000000e-01,-1.543033499620919125e-01,1.105311460795785350e-01,1.527530064168169499e+00
5.270000000000000000e+02,5.146484375000000000e-01,-1.543033499620919125e-01,1.460494344006850187e-01,1.527521666235759579e+00
5.280000000000000000e+02,5.156250000000000000e-01,-1.543033499620919125e-01,1.756722386558888516e-01,1.527493429714043227e+00
5.290000000000000000e+02,5.166015625000000000e-01,-1.543033499620919125e-01,1.981520607255121413e-01,1.527512515055015951e+00
5.300000000000000000e+02,5.175781250000000000e-01,-1.543033499620919125e-01,2.125237123620875856e-01,1.527539391260912982e+00
5.310000000000000000e+02,5.185546875000000000e-01,-1.543033499620919125e-01,2.181479954304652857e-01,1.527530191620039668e+00
5.320000000000000000e+02,5.195312500000000000e-01,-1.543033499620919125e-01,2.147425613621554985e-01,2.182179603123269862e-01
5.330000000000000000e+02,5.205078125000000000e-01,-1.543033499620919125e-01,2.023983910611461268e-01,2.182013708333800095e-01
5.340000000000000000e+02,5.214843750000000000e-01,-1.543033499620919125e-01,1.815809040212165992e-01,2.182114487259949609e-01
5.350000000000000000e+02,5.224609375000000000e-01,-1.543033499620919125e-01,1.531153310817120472e-01,2.182271978818285385e-01
5.360000000000000000e+02,5.234375000000000000e-01,-1.543033499620919125e-01,1.181566441879241813e-01,2.182130687028960292e-01
5.370000000000000000e+02,5.244140625000000000e-01,-1.543033499620919125e-01,7.814500153794358417e-02,2.182254011523582227e-01
5.380000000000000000e+02,5.253906250000000000e-01,-1.543033499620919125e-01,3.474830915944765453e-02,2.182275548722375780e-01
5.390000000000000000e+02,5.263671875000000000e-01,-1.543033499620919125e-01,-1.020590820834802424e-02,2.182273099768951286e-01
5.400000000000000000e+02,5.273437500000000000e-01,-1.543033499620919125e-01,-5.480662032799302197e-02,2.182177730878693545e-01
5.410000000000000000e+02,5.283203125000000000e-01,-1.543033499620919125e-01,-9.714027139137255962e-02,2.182122285067792100e-01
5.420000000000000000e+02,5.292968750000000000e-01,-1.543033499620919125e-01,-1.353732226463939259e-01,2.182246501567975394e-01
5.430000000000000000e+02,5.302734375000000000e-01,-1.543033499620919125e-01,-1.678321077144780404e-01,2.181990174660567994e-01
5.440000000000000000e+02,5.312500000000000000e-01,-1.543033499620919125e-01,-1.930785561065266609e-01,2.182037671192414152e-01
5.450000000000000000e+02,5.322265625000000000e-01,-1.543033499620919125e-01,-2.099749020091747354e-01,2.182124823017193016e-01
5.460000000000000000e+02,5.332031250000000000e-01,-1.543033499620919125e-01,-2.177378107865082513e-01,2.182216864748470486e-01
5.470000000000000000e+02,5.341796875000000000e-01,-1.543033499620919125e-01,-2.159772156447595237e-01,2.182178278654488268e-01
5.480000000000000000e+02,5.351562500000000000e-01,-1.543033499620919125e-01,-2.047185455606242988e-01,2.182113250936255355e-01
5.490000000000000000e+02,5.361328125000000000e-01,-1.543033499620919125e-01,-1.844069205592780980e-01,2.182265363528171909e-01
5.500000000000000000e+02,5.371093750000000000e-01,-1.543033499620919125e-01,-1.558927638523697201e-01,2.182161157214536629e-01
5.510000000000000000e+02,5.380859375000000000e-01,-1.543033499620919125e-01,-1.203990997927272544e-01,2.182251466985580257e-01
5.520000000000000000e+02,5.390625000000000000e-01,-1.543033499620919125e-01,-7.947163643536823974e-02,2.182208809024208385e-01
5.530000000000000000e+02,5.400390625000000000e-01,-1.543033499620919125e-01,-3.491353436479216477e-02,2.182060766273901664e-01
5.540000000000000000e+02,5.410156250000000000e-01,-1.543033499620919125e-01,1.129249805649412859e-02,2.182178179207175384e-01
5.550000000000000000e+02,5.419921875000000000e-01,-1.543033499620919125e-01,5.707150450007227038e-02,2.182240368132404573e-01
5.560000000000000000e+02,5.429687500000000000e-01,-1.543033499620919125e-01,1.003491911781196899e-01,2.182157629524990872e-01
5.570000000000000000e+02,5.439453125000000000e-01,-1.543033499620919125e-01,1.391463177249758765e-01,2.182130277372575644e-01
5.580000000000000000e+02,5.449218750000000000e-01,-1.543033499620919125e-01,1.716702729872650879e-01,2.182285213221796527e-01
5.590000000000000000e+02,5.458984375000000000e-01,-1.543033499620919125e-01,1.963995691346308026e-01,2.182067783161105168e-01
5.600000000000000000e+02,5.468750000000000000e-01,-1.543033499620919125e-01,2.121572150240943477e-01,2.182339322396283365e-01
5.610000000000000000e+02,5.478515625000000000e-01,-1.543033499620919125e-01,2.181693513848148580e-01,2.182315202970657175e-01
5.620000000000000000e+02,5.488281250000000000e-01,-1.543033499620919125e-01,2.141061323282282269e-01,2.182097597918118970e-01
5.630000000000000000e+02,5.498046875000000000e-01,-1.543033499620919125e-01,2.001025971471625808e-01,2.182202603637220517e-01
5.640000000000000000e+02,5.507812500000000000e-01,-1.543033499620919125e-01,1.767581623306827832e-01,2.182202190399368524e-01
5.650000000000000000e+02,5.517578125000000000e-01,-1.543033499620919125e-01,1.451143381097468599e-01,2.182169168243157931e-01
5.660000000000000000e+02,5.527343750000000000e-01,-1.543033499620919125e-01,1.066112930751924454e-01,2.182091543927368871e-01
5.670000000000000000e+02,5.537109375000000000e-01,-1.543033499620919125e-01,6.302490726426229761e-02,2.182138678234731566e-01
5.680000000000000000e+02,5.546875000000000000e-01,-1.543033499620919125e-01,1.638691989978136726e-02,2.182217813991101096e-01
5.690000000000000000e+02,5.556640625000000000e-01,-1.543033499620919125e-01,-3.110835519601719973e-02,2.182291967505184394e-01
5.700000000000000000e+02,5.566406250000000000e-01,-1.543033499620919125e-01,-7.720655032304375720e-02,2.182078812939277634e-01
5.710000000000000000e+02,5.576171875000000000e-01,-1.543033499620919125e-01,-1.197002643358072438e-01,2.182123006497839190e-01
5.720000000000000000e+02,5.585937500000000000e-01,-1.543033499620919125e-01,-1.565355207494125156e-01,2.182086385914720761e-01
5.730000000000000000e+02,5.595703125000000000e-01,-1.543033499620919125e-01,-1.859125127702463964e-01,2.182138594155277334e-01
5.740000000000000000e+02,5.605468750000000000e-01,-1.543033499620919125e-01,-2.063756441205030212e-01,2.182152007332647248e-01
5.750000000000000000e+02,5.615234375000000000e-01,-1.543033499620919125e-01,-2.168882820847616577e-01,2.182119023363140453e-01
5.760000000000000000e+02,5.625000000000000000e-01,-4.629100498862757096e-01,-1.132546325489457884e+00,2.182158022910742901e-01
5.770000000000000000e+02,5.634765625000000000e-01,-4.629100498862757096e-01,-1.173741291102217144e+00,2.182220059713029514e-01
5.780000000000000000e+02,5.644531250000000000e-01,-4.629100498862757096e-01,-1.157622579991287148e+00,2.182206687195760997e-01
5.790000000000000000e+02,5.654296875000000000e-01,-4.629100498862757096e-01,-1.084685299954172955e+00,2.182248138248353841e-01
5.800000000000000000e+02,5.664062500000000000e-01,-4.629100498862757096e-01,-9.582278896985374494e-01,2.182298868199990249e-01
5.810000000000000000e+02,5.673828125000000000e-01,-4.629100498862757096e-01,-7.842227999752183765e-01,2.182323443684875963e-01
5.820000000000000000e+02,5.683593750000000000e-01,-4.629100498862757096e-01,-5.710522421382306923e-01,2.182252909847184896e-01
5.830000000000000000e+02,5.693359375000000000e-01,-4.629100498862757096e-01,-3.291196409837424119e-01,2.182239804380126103e-01
5.840000000000000000e+02,5.703125000000000000e-01,-4.629100498862757096e-01,-7.035391042151950547e-02,2.182210625883747035e-01
5.850000000000000000e+02,5.712890625000000000e-01,-4.629100498862757096e-01,1.923705444788419983e-01,2.182290571561283643e-01
5.860000000000000000e+02,5.722656250000000000e-01,-4.629100498862757096e-01,4.458704216298036149e-01,2.182211274195081929e-01
5.870000000000000000e+02,5.732421875000000000e-01,-4.629100498862757096e-01,6.773155450075640793e-01,2.182115182568442058e-01
5.880000000000000000e+02,5.742187500000000000e-01,-4.629100498862757096e-01,8.748831597493802459e-01,2.182192007547887613e-01
5.890000000000000000e+02,5.751953125000000000e-01,-4.629100498862757096e-01,1.028370998705101957e+00,2.182306381029702202e-01
5.900000000000000000e+02,5.761718750000000000e-01,-4.629100498862757096e-01,1.129736987949957916e+00,2.182286791065456977e-01
5.910000000000000000e+02,5.771484375000000000e-01,-4.629100498862757096e-01,1.173536517670197732e+00,2.182130135218999789e-01
5.920000000000000000e+02,5.781250000000000000e-01,-4.629100498862757096e-01,1.157232845145431677e+00,2.182130651990308867e-01
5.930000000000000000e+02,5.791015625000000000e-01,-4.629100498862757096e-01,1.081362222830715369e+00,2.182349209920842747e-01
5.940000000000000000e+02,5.800781250000000000e-01,-4.629100498862757096e-01,9.495424825100551303e-01,2.182229922358535357e-01
5.950000000000000000e+02,5.810546875000000000e-01,-4.629100498862757096e-01,7.683217146576361012e-01,2.182314502090825226e-01
5.960000000000000000e+02,5.820312500000000000e-01,-4.629100498862757096e-01,5.468719674320018376e-01,1.175141965120758414e+00
5.970000000000000000e+02,5.830078125000000000e-01,-4.629100498862757096e-01,2.965411264821528614e-01,1.175130673442971840e+00
5.980000000000000000e+02,5.839843750000000000e-01,-4.629100498862757096e-01,3.028388818460399021e-02,1.175138681411392438e+00
5.990000000000000000e+02,5.849609375000000000e-01,-4.629100498862757096e-01,-2.380004199411189236e-01,1.175130848878265688e+00
6.000000000000000000e+02,5.859375000000000000e-01,-4.629100498862757096e-01,-4.941898771349270691e-01,1.175127307018706491e+00
6.010000000000000000e+02,5.869140625000000000e-01,-4.629100498862757096e-01,-7.246846636786171691e-01,1.175137552465463697e+00
6.020000000000000000e+02,5.878906250000000000e-01,-4.629100498862757096e-01,-9.171351913989197469e-01,1.175133464388881332e+00
6.030000000000000000e+02,5.888671875000000000e-01,-4.629100498862757096e-01,-1.061114483513226237e+00,1.175131202983757728e+00
6.040000000000000000e+02,5.898437500000000000e-01,-4.629100498862757096e-01,-1.148697758321802320e+00,1.175139201079881568e+00
6.050000000000000000e+02,5.908203125000000000e-01,-4.629100498862757096e-01,-1.174916364841679828e+00,1.175122944669605873e+00
6.060000000000000000e+02,5.917968750000000000e-01,-4.629100498862757096e-01,-1.138059295001877524e+00,1.175141340869549689e+00
6.070000000000000000e+02,5.927734375000000000e-01,-4.629100498862757096e-01,-1.039803179099472841e+00,1.175141213038128685e+00
6.080000000000000000e+02,5.937500000000000000e-01,-4.629100498862757096e-01,-8.851605848182881875e-01,1.175134072889204129e+00
6.090000000000000000e+02,5.947265625000000000e-01,-4.629100498862757096e-01,-6.822461317662723568e-01,1.175136004943482249e+00
6.100000000000000000e+02,5.957031250000000000e-01,-4.629100498862757096e-01,-4.418698925664633070e-01,1.175148289520362210e+00
6.110000000000000000e+02,5.966796875000000000e-01,-4.629100498862757096e-01,-1.769772365612495291e-01,1.175149340818889332e+00
6.120000000000000000e+02,5.976562500000000000e-01,-4.629100498862757096e-01,9.803686013991150250e-02,1.175150219966037746e+00
6.130000000000000000e+02,5.986328125000000000e-01,-4.629100498862757096e-01,3.681034791105886606e-01,1.175140098836691349e+00
6.140000000000000000e+02,5.996093750000000000e-01,-4.629100498862757096e-01,6.183040928956498039e-01,1.175136625176364191e+00
6.150000000000000000e+02,6.005859375000000000e-01,-4.629100498862757096e-01,8.346986747467499690e-01,1.175145054465423833e+00
6.160000000000000000e+02,6.015625000000000000e-01,-4.629100498862757096e-01,1.005111526608916117e+00,1.175157323779589591e+00
6.170000000000000000e+02,6.025390625000000000e-01,-4.629100498862757096e-01,1.119830155224274648e+00,1.175138002637666990e+00
6.180000000000000000e+02,6.035156250000000000e-01,-4.629100498862757096e-01,1.172176460929647002e+00,1.175138782873591747e+00
6.190000000000000000e+02,6.044921875000000000e-01,-4.629100498862757096e-01,1.158915833298648224e+00,1.175129599559226357e+00
6.200000000000000000e+02,6.054687500000000000e-01,-4.629100498862757096e-01,1.080478179556954910e+00,1.175139412907778569e+00
6.210000000000000000e+02,6.064453125000000000e-01,-4.629100498862757096e-01,9.409750240585519343e-01,1.175134063687619745e+00
6.220000000000000000e+02,6.074218750000000000e-01,-4.629100498862757096e-01,7.480080792391623490e-01,1.175150851171712363e+00
6.230000000000000000e+02,6.083984375000000000e-01,-4.629100498862757096e-01,5.122764871757043981e-01,1.175147797545027517e+00
6.240000000000000000e+02,6.093750000000000000e-01,-4.629100498862757096e-01,2.470016032048305832e-01,1.175140953541013999e+00
6.250000000000000000e+02,6.103515625000000000e-01,-4.629100498862757096e-01,-3.280093707923215085e-02,1.175140770217671937e+00
6.260000000000000000e+02,6.113281250000000000e-01,-4.629100498862757096e-01,-3.111627090604942580e-01,1.175142521163813791e+00
6.270000000000000000e+02,6.123046875000000000e-01,-4.629100498862757096e-01,-5.720710117743573742e-01,1.175137769227937001e+00
6.280000000000000000e+02,6.132812500000000000e-01,-4.629100498862757096e-01,-8.003930104174150628e-01,1.175149964539153880e+00
6.290000000000000000e+02,6.142578125000000000e-01,-4.629100498862757096e-01,-9.827621380942945795e-01,1.175147986652601562e+00
6.300000000000000000e+02,6.152343750000000000e-01,-4.629100498862757096e-01,-1.108374477266529379e+00,1.175124946086600897e+00
6.310000000000000000e+02,6.162109375000000000e-01,-4.629100498862757096e-01,-1.169647022033650341e+00,1.175151248453171871e+00
6.320000000000000000e+02,6.171875000000000000e-01,-4.629100498862757096e-01,-1.162696830420837379e+00,1.175136176018588108e+00
6.330000000000000000e+02,6.181640625000000000e-01,-4.629100498862757096e-01,-1.087609770810959331e+00,1.175136226972865794e+00
6.340000000000000000e+02,6.191406250000000000e-01,-4.629100498862757096e-01,-9.484793441316238249e-01,1.175136233380788209e+00
6.350000000000000000e+02,6.201171875000000000e-01,-4.629100498862757096e-01,-7.532092796568519155e-01,1.175141441756977878e+00
6.360000000000000000e+02,6.210937500000000000e-01,-4.629100498862757096e-01,-5.130875081483901035e-01,1.175134009418709935e+00
6.370000000000000000e+02,6.220703125000000000e-01,-4.629100498862757096e-01,-2.421528984436544518e-01,1.175141191081163550e+00
6.380000000000000000e+02,6.230468750000000000e-01,-4.629100498862757096e-01,4.361102767816884412e-02,1.175138332376084893e+00
6.390000000000000000e+02,6.240234375000000000e-01,-4.629100498862757096e-01,3.272101100916902650e-01,1.175147314222884321e+00
6.400000000000000000e+02,6.250000000000000000e-01,4.629100498862757096e-01,-5.916473916527345001e-01,1.175143192484429111e+00
6.410000000000000000e+02,6.259765625000000000e-01,4.629100498862757096e-01,-8.209453274651363763e-01,1.175134113082958676e+00
6.420000000000000000e+02,6.269531250000000000e-01,4.629100498862757096e-01,-1.001120820792715138e+00,1.175139597636734479e+00
6.430000000000000000e+02,6.279296875000000000e-01,4.629100498862757096e-01,-1.121053155031477955e+00,1.175133539189033405e+00
6.440000000000000000e+02,6.289062500000000000e-01,4.629100498862757096e-01,-1.173190195156753823e+00,1.175133667028089857e+00
6.450000000000000000e+02,6.298828125000000000e-01,4.629100498862757096e-01,-1.154047002614919215e+00,1.175133923588102869e+00
6.460000000000000000e+02,6.308593750000000000e-01,4.629100498862757096e-01,-1.064462797721611453e+00,1.175144878886054345e+00
6.470000000000000000e+02,6.318359375000000000e-01,4.629100498862757096e-01,-9.095963663974044877e-01,1.175148610191217191e+00
6.480000000000000000e+02,6.328125000000000000e-01,4.629100498862757096e-01,-6.986557304327145612e-01,1.175142229100845537e+00
6.490000000000000000e+02,6.337890625000000000e-01,4.629100498862757096e-01,-4.443742483214644934e-01,1.175144623907307340e+00
6.500000000000000000e+02,6.347656250000000000e-01,4.629100498862757096e-01,-1.622612863185408649e-01,1.175143535883739876e+00
6.510000000000000000e+02,6.357421875000000000e-01,4.629100498862757096e-01,1.303298100347716204e-01,1.175135232560209131e+00
6.520000000000000000e+02,6.367187500000000000e-01,4.629100498862757096e-01,4.152614548965102292e-01,1.175146588517311574e+00
6.530000000000000000e+02,6.376953125000000000e-01,4.629100498862757096e-01,6.747351866767062889e-01,1.175144156601688250e+00
6.540000000000000000e+02,6.386718750000000000e-01,4.629100498862757096e-01,8.924092960317991929e-01,1.175138293898332575e+00
6.550000000000000000e+02,6.396484375000000000e-01,4.629100498862757096e-01,1.054440330190758779e+00,1.175135333803736470e+00
6.560000000000000000e+02,6.406250000000000000e-01,4.629100498862757096e-01,1.150381489952729597e+00,1.175140967311675722e+00
6.570000000000000000e+02,6.416015625000000000e-01,4.629100498862757096e-01,1.173878667036446055e+00,1.175144332206256914e+00
6.580000000000000000e+02,6.425781250000000000e-01,4.629100498862757096e-01,1.123116548856665231e+00,1.175139838777221613e+00
6.590000000000000000e+02,6.435546875000000000e-01,4.629100498862757096e-01,1.000982201490731249e+00,1.175135943556055329e+00
6.600000000000000000e+02,6.445312500000000000e-01,4.629100498862757096e-01,8.149309548269049186e-01,1.175137944408997326e+00
6.610000000000000000e+02,6.455078125000000000e-01,4.629100498862757096e-01,5.765581999540991820e-01,1.175134422622972297e+00
6.620000000000000000e+02,6.464843750000000000e-01,4.629100498862757096e-01,3.008996916847441749e-01,1.175138508156277517e+00
6.630000000000000000e+02,6.474609375000000000e-01,4.629100498862757096e-01,5.500905792632760152e-03,1.175151650874943998e+00
6.640000000000000000e+02,6.484375000000000000e-01,4.629100498862757096e-01,-2.906882604949089233e-01,1.175130157501959260e+00
6.650000000000000000e+02,6.494140625000000000e-01,4.629100498862757096e-01,-5.685247164266049591e-01,1.175143566238484150e+00
6.660000000000000000e+02,6.503906250000000000e-01,4.629100498862757096e-01,-8.099123620713025717e-01,1.175142877680326770e+00
6.670000000000000000e+02,6.513671875000000000e-01,4.629100498862757096e-01,-9.989908570927744647e-01,1.175132836335158082e+00
6.680000000000000000e+02,6.523437500000000000e-01,4.629100498862757096e-01,-1.123194393377541678e+00,1.175139791687095592e+00
6.690000000000000000e+02,6.533203125000000000e-01,4.629100498862757096e-01,-1.174108888966067799e+00,1.175137547496127421e+00
6.700000000000000000e+02,6.542968750000000000e-01,4.629100498862757096e-01,-1.148067896634764162e+00,1.175143535412099149e+00
6.710000000000000000e+02,6.552734375000000000e-01,4.629100498862757096e-01,-1.046443612453814787e+00,1.175154075293479927e+00
6.720000000000000000e+02,6.562500000000000000e-01,4.629100498862757096e-01,-8.756087164651176202e-01,1.175131564864603462e+00
6.730000000000000000e+02,6.572265625000000000e-01,4.629100498862757096e-01,-6.465661734082290835e-01,1.175142050105073110e+00
6.740000000000000000e+02,6.582031250000000000e-01,4.629100498862757096e-01,-3.742661887979243929e-01,1.175139617969967354e+00
6.750000000000000000e+02,6.591796875000000000e-01,4.629100498862757096e-01,-7.665079298329367796e-02,1.175144376902582000e+00
6.760000000000000000e+02,6.601562500000000000e-01,4.629100498862757096e-01,2.265144368886072568e-01,1.175137967030791764e+00
6.770000000000000000e+02,6.611328125000000000e-01,4.629100498862757096e-01,5.149465497097205358e-01,1.175139214884749483e+00
6.780000000000000000e+02,6.621093750000000000e-01,4.629100498862757096e-01,7.692035787574604822e-01,1.175134400272022317e+00
6.790000000000000000e+02,6.630859375000000000e-01,4.629100498862757096e-01,9.720041970193730174e-01,1.175137765653365918e+00
6.800000000000000000e+02,6.640625000000000000e-01,4.629100498862757096e-01,1.109418656974147988e+00,1.175146972779026910e+00
6.810000000000000000e+02,6.650390625000000000e-01,4.629100498862757096e-01,1.171848026403534249e+00,1.175133737104925302e+00
6.820000000000000000e+02,6.660156250000000000e-01,4.629100498862757096e-01,1.154721578351369127e+00,1.175140801253528933e+00
6.830000000000000000e+02,6.669921875000000000e-01,4.629100498862757096e-01,1.058860127601094270e+00,1.175134853807588087e+00
6.840000000000000000e+02,6.679687500000000000e-01,4.629100498862757096e-01,8.904750221838924062e-01,1.175150125385578725e+00
6.850000000000000000e+02,6.689453125000000000e-01,4.629100498862757096e-01,6.607969845502505990e-01,1.175141169126213470e+00
6.860000000000000000e+02,6.699218750000000000e-01,4.629100498862757096e-01,3.853544236646484489e-01,1.175131299248492578e+00
6.870000000000000000e+02,6.708984375000000000e-01,4.629100498862757096e-01,8.294546605762868896e-02,1.175124108735864814e+00
6.880000000000000000e+02,6.718750000000000000e-01,4.629100498862757096e-01,-2.256299524018156866e-01,1.175138241698772124e+00
6.890000000000000000e+02,6.728515625000000000e-01,4.629100498862757096e-01,-5.189936360581215435e-01,1.175133902356013449e+00
6.900000000000000000e+02,6.738281250000000000e-01,4.629100498862757096e-01,-7.766715629304042912e-01,1.175146933496922896e+00
6.910000000000000000e+02,6.748046875000000000e-01,4.629100498862757096e-01,-9.805324926243913497e-01,1.175139918097008351e+00
6.920000000000000000e+02,6.757812500000000000e-01,4.629100498862757096e-01,-1.116081174730445325e+00,1.175134334102296618e+00
6.930000000000000000e+02,6.767578125000000000e-01,4.629100498862757096e-01,-1.173512902069606678e+00,1.175141045936463735e+00
6.940000000000000000e+02,6.777343750000000000e-01,4.629100498862757096e-01,-1.148451243169978930e+00,1.175139331133343346e+00
6.950000000000000000e+02,6.787109375000000000e-01,4.629100498862757096e-01,-1.042311746288973717e+00,1.175145923367136191e+00
6.960000000000000000e+02,6.796875000000000000e-01,4.629100498862757096e-01,-8.622598862065783409e-01,1.175134103227835514e+00
6.970000000000000000e+02,6.806640625000000000e-01,4.629100498862757096e-01,-6.207598177357699365e-01,1.175140096485235652e+00
6.980000000000000000e+02,6.816406250000000000e-01,4.629100498862757096e-01,-3.347396506349579748e-01,1.175135856934437451e+00
6.990000000000000000e+02,6.826171875000000000e-01,4.629100498862757096e-01,-2.442689819563584677e-02,1.175136415467084472e+00
7.000000000000000000e+02,6.835937500000000000e-01,4.629100498862757096e-01,2.880675642974587225e-01,1.175147180283467874e+00
7.010000000000000000e+02,6.845703125000000000e-01,4.629100498862757096e-01,5.803191259768166743e-01,1.175135312920531971e+00
7.020000000000000000e+02,6.855468750000000000e-01,4.629100498862757096e-01,8.312018335599732355e-01,1.175132446289922639e+00
7.030000000000000000e+02,6.865234375000000000e-01,4.629100498862757096e-01,1.022427576107906910e+00,1.175146206279626293e+00
7.040000000000000000e+02,6.875000000000000000e-01,4.629100498862757096e-01,-5.793049564491431491e-01,1.175137843103942537e+00
7.050000000000000000e+02,6.884765625000000000e-01,4.629100498862757096e-01,-8.313333085667541367e-01,1.175135313301333584e+00
7.060000000000000000e+02,6.894531250000000000e-01,4.629100498862757096e-01,-1.023184876628237427e+00,1.175134469692087125e+00
7.070000000000000000e+02,6.904296875000000000e-01,4.629100498862757096e-01,-1.140598227994032765e+00,1.175142236480110958e+00
7.080000000000000000e+02,6.914062500000000000e-01,4.629100498862757096e-01,-1.174663494200992364e+00,1.175141869547341011e+00
7.090000000000000000e+02,6.923828125000000000e-01,4.629100498862757096e-01,-1.122529795254141538e+00,1.175137027796939959e+00
7.100000000000000000e+02,6.933593750000000000e-01,4.629100498862757096e-01,-9.876749526281398683e-01,1.175126637392232887e+00
7.110000000000000000e+02,6.943359375000000000e-01,4.629100498862757096e-01,-7.797107432591992016e-01,1.175134050670970209e+00
7.120000000000000000e+02,6.953125000000000000e-01,4.629100498862757096e-01,-5.137309443131250486e-01,1.175145072330986196e+00
7.130000000000000000e+02,6.962890625000000000e-01,4.629100498862757096e-01,-2.092435956991860746e-01,1.175125789379507957e+00
7.140000000000000000e+02,6.972656250000000000e-01,4.629100498862757096e-01,1.112392891348655544e-01,1.175144017868881230e+00
7.150000000000000000e+02,6.982421875000000000e-01,4.629100498862757096e-01,4.238543470948551439e-01,1.175142500174538585e+00
7.160000000000000000e+02,6.992187500000000000e-01,4.629100498862757096e-01,7.051615835261207943e-01,1.175143284803137345e+00
7.170000000000000000e+02,7.001953125000000000e-01,4.629100498862757096e-01,9.339095608701722950e-01,1.175147523333009758e+00
7.180000000000000000e+02,7.011718750000000000e-01,4.629100498862757096e-01,1.092657758980357441e+00,1.175144965482096016e+00
7.190000000000000000e+02,7.021484375000000000e-01,4.629100498862757096e-01,1.169131199239198615e+00,1.175137970458207448e+00
7.200000000000000000e+02,7.031250000000000000e-01,4.629100498862757096e-01,1.157200483260547585e+00,1.175145162807712085e+00
7.210000000000000000e+02,7.041015625000000000e-01,4.629100498862757096e-01,1.057406975374049596e+00,1.175131401674134324e+00
7.220000000000000000e+02,7.050781250000000000e-01,4.629100498862757096e-01,8.769861254298387809e-01,1.175132312725328587e+00
7.230000000000000000e+02,7.060546875000000000e-01,4.629100498862757096e-01,6.293794915997689143e-01,1.175147266897857534e+00
7.240000000000000000e+02,7.070312500000000000e-01,4.629100498862757096e-01,3.332650944493670830e-01,1.175146390627694659e+00
7.250000000000000000e+02,7.080078125000000000e-01,4.629100498862757096e-01,1.117333605894763916e-02,1.175140694710878231e+00
7.260000000000000000e+02,7.089843750000000000e-01,4.629100498862757096e-01,-3.122110910779358206e-01,1.175146070296317014e+00
7.270000000000000000e+02,7.099609375000000000e-01,4.629100498862757096e-01,-6.119347788366040763e-01,1.175130462579498269e+00
7.280000000000000000e+02,7.109375000000000000e-01,4.629100498862757096e-01,-8.647053189524073202e-01,1.175142936321910136e+00
7.290000000000000000e+02,7.119140625000000000e-01,4.629100498862757096e-01,-1.050715814438226259e+00,1.175136509202062474e+00
7.300000000000000000e+02,7.128906250000000000e-01,4.629100498862757096e-01,-1.155220377926333919e+00,1.175147915235400520e+00
7.310000000000000000e+02,7.138671875000000000e-01,4.629100498862757096e-01,-1.169733717796765049e+00,1.175138228745961078e+00
7.320000000000000000e+02,7.148437500000000000e-01,4.629100498862757096e-01,-1.092755134095212854e+00,1.175138572348099819e+00
7.330000000000000000e+02,7.158203125000000000e-01,4.629100498862757096e-01,-9.299528744905322108e-01,1.175138363687267651e+00
7.340000000000000000e+02,7.167968750000000000e-01,4.629100498862757096e-01,-6.937862168622263015e-01,1.175126905048530013e+00
7.350000000000000000e+02,7.177734375000000000e-01,4.629100498862757096e-01,-4.025867030774841759e-01,1.175154011807916454e+00
7.360000000000000000e+02,7.187500000000000000e-01,4.629100498862757096e-01,-7.916320958387823570e-02,1.175134408326877766e+00
7.370000000000000000e+02,7.197265625000000000e-01,4.629100498862757096e-01,2.509654598185948049e-01,1.175147373670933915e+00
7.380000000000000000e+02,7.207031250000000000e-01,4.629100498862757096e-01,5.615752489345311460e-01,1.175150372059107884e+00
7.390000000000000000e+02,7.216796875000000000e-01,4.629100498862757096e-01,8.278222297932578133e-01,1.175137425722803330e+00
7.400000000000000000e+02,7.226562500000000000e-01,4.629100498862757096e-01,1.028242897512269938e+00,1.175145291381146873e+00
7.410000000000000000e+02,7.236328125000000000e-01,4.629100498862757096e-01,1.146507504463146976e+00,1.175135923044590802e+00
7.420000000000000000e+02,7.246093750000000000e-01,4.629100498862757096e-01,1.172781608375157214e+00,1.175126742342574859e+00
7.430000000000000000e+02,7.255859375000000000e-01,4.629100498862757096e-01,1.104580114458146411e+00,1.175126990743727839e+00
7.440000000000000000e+02,7.265625000000000000e-01,4.629100498862757096e-01,9.470371684995565476e-01,1.175146754643581648e+00
7.450000000000000000e+02,7.275390625000000000e-01,4.629100498862757096e-01,7.125613558651803237e-01,1.175138697145905242e+00
7.460000000000000000e+02,7.285156250000000000e-01,4.629100498862757096e-01,4.198951808468414093e-01,1.175133943516415203e+00
7.470000000000000000e+02,7.294921875000000000e-01,4.629100498862757096e-01,9.264676975199755138e-02,1.175141766756534922e+00
7.480000000000000000e+02,7.304687500000000000e-01,4.629100498862757096e-01,-2.425938691478286835e-01,1.175141816806746897e+00
7.490000000000000000e+02,7.314453125000000000e-01,4.629100498862757096e-01,-5.584056399847008301e-01,1.175124899810135348e+00
7.500000000000000000e+02,7.324218750000000000e-01,4.629100498862757096e-01,-8.287812603224307129e-01,1.175142228076353490e+00
7.510000000000000000e+02,7.333984375000000000e-01,4.629100498862757096e-01,-1.031282551405976911e+00,1.175142446781650252e+00
7.520000000000000000e+02,7.343750000000000000e-01,4.629100498862757096e-01,-1.148926625960397852e+00,1.175144190671401745e+00
7.530000000000000000e+02,7.353515625000000000e-01,4.629100498862757096e-01,-1.171642692961893495e+00,1.175136009940679571e+00
7.540000000000000000e+02,7.363281250000000000e-01,4.629100498862757096e-01,-1.097172134902093310e+00,1.175144747973758230e+00
7.550000000000000000e+02,7.373046875000000000e-01,4.629100498862757096e-01,-9.313287341544053133e-01,1.175146314620206356e+00
7.560000000000000000e+02,7.382812500000000000e-01,4.629100498862757096e-01,-6.875879831441501500e-01,1.175140466983644494e+00
7.570000000000000000e+02,7.392578125000000000e-01,4.629100498862757096e-01,-3.860301141103478217e-01,1.175135621007748155e+00
7.580000000000000000e+02,7.402343750000000000e-01,4.629100498862757096e-01,-5.171622129186191630e-02,1.175147852714857999e+00
7.590000000000000000e+02,7.412109375000000000e-01,4.629100498862757096e-01,2.873740204903355577e-01,1.175134596201600656e+00
7.600000000000000000e+02,7.421875000000000000e-01,4.629100498862757096e-01,6.026752956224545876e-01,1.175134075497936248e+00
7.610000000000000000e+02,7.431640625000000000e-01,4.629100498862757096e-01,8.674467010763439179e-01,1.175131012241600548e+00
7.620000000000000000e+02,7.441406250000000000e-01,4.629100498862757096e-01,1.059055507274158092e+00,1.175140468687534856e+00
7.630000000000000000e+02,7.451171875000000000e-01,4.629100498862757096e-01,1.160938495746441257e+00,1.175138500880786863e+00
7.640000000000000000e+02,7.460937500000000000e-01,4.629100498862757096e-01,1.164068916792721398e+00,1.175140062417451503e+00
7.650000000000000000e+02,7.470703125000000000e-01,4.629100498862757096e-01,1.067796488423311541e+00,1.175142194061455703e+00
7.660000000000000000e+02,7.480468750000000000e-01,4.629100498862757096e-01,8.799793953241444866e-01,1.175137532152776387e+00
7.670000000000000000e+02,7.490234375000000000e-01,4.629100498862757096e-01,6.163867738240466077e-01,1.175135281613410632e+00
7.680000000000000000e+02,7.500000000000000000e-01,-1.543033499620919125e-01,-2.658382679413318628e-01,1.175148452341275629e+00
7.690000000000000000e+02,7.509765625000000000e-01,-1.543033499620919125e-01,-4.695966233837244319e-01,1.175142861380608084e+00
7.700000000000000000e+02,7.519531250000000000e-01,-1.543033499620919125e-01,-6.329882688114284450e-01,1.175138539498611578e+00
7.710000000000000000e+02,7.529296875000000000e-01,-1.543033499620919125e-01,-7.416859228901979684e-01,1.175134116458734335e+00
7.720000000000000000e+02,7.539062500000000000e-01,-1.543033499620919125e-01,-7.860271367114499697e-01,1.175142538322350161e+00
7.730000000000000000e+02,7.548828125000000000e-01,-1.543033499620919125e-01,-7.618991827293160046e-01,1.175145710727635961e+00
7.740000000000000000e+02,7.558593750000000000e-01,-1.543033499620919125e-01,-6.711487146106810409e-01,1.175140612352332026e+00
7.750000000000000000e+02,7.568359375000000000e-01,-1.543033499620919125e-01,-5.214734977630185453e-01,1.175146676846959615e+00
7.760000000000000000e+02,7.578125000000000000e-01,-1.543033499620919125e-01,-3.257983872532792535e-01,1.175141781639001071e+00
7.770000000000000000e+02,7.587890625000000000e-01,-1.543033499620919125e-01,-1.011832848273170049e-01,1.175148790657952302e+00
7.780000000000000000e+02,7.597656250000000000e-01,-1.543033499620919125e-01,1.326469824391861285e-01,1.175135819299939710e+00
7.790000000000000000e+02,7.607421875000000000e-01,-1.543033499620919125e-01,3.550258763568315823e-01,1.175133530881404598e+00
7.800000000000000000e+02,7.617187500000000000e-01,-1.543033499620919125e-01,5.461718725591178103e-01,1.175134764926528019e+00
7.810000000000000000e+02,7.626953125000000000e-01,-1.543033499620919125e-01,6.889573888346866015e-01,1.175147199025831313e+00
7.820000000000000000e+02,7.636718750000000000e-01,-1.543033499620919125e-01,7.704610869718435673e-01,1.175142318674874398e+00
7.830000000000000000e+02,7.646484375000000000e-01,-1.543033499620919125e-01,7.831614861516942305e-01,1.175140625710820563e+00
7.840000000000000000e+02,7.656250000000000000e-01,-1.543033499620919125e-01,7.256596873684550975e-01,1.175144226903827915e+00
7.850000000000000000e+02,7.666015625000000000e-01,-1.543033499620919125e-01,6.028595550518801582e-01,1.175144856394652049e+00
7.860000000000000000e+02,7.675781250000000000e-01,-1.543033499620919125e-01,4.255814999829091727e-01,1.175150247173959883e+00
7.870000000000000000e+02,7.685546875000000000e-01,-1.543033499620919125e-01,2.096368812286034389e-01,1.175147288250926403e+00
7.880000000000000000e+02,7.695312500000000000e-01,-1.543033499620919125e-01,-2.556056251984465885e-02,7.867820910723514194e-01
7.890000000000000000e+02,7.705078125000000000e-01,-1.543033499620919125e-01,-2.587264623171423028e-01,7.867781265801842006e-01
7.900000000000000000e+02,7.714843750000000000e-01,-1.543033499620919125e-01,-4.686276850557962170e-01,7.867942852080567206e-01
7.910000000000000000e+02,7.724609375000000000e-01,-1.543033499620919125e-01,-6.360213487424797307e-01,7.867933438268014390e-01
7.920000000000000000e+02,7.734375000000000000e-01,-1.543033499620919125e-01,-7.454336020347953617e-01,7.867848565306292397e-01
7.930000000000000000e+02,7.744140625000000000e-01,-1.543033499620919125e-01,-7.866125922399063164e-01,7.868000958752771057e-01
7.940000000000000000e+02,7.753906250000000000e-01,-1.543033499620919125e-01,-7.555173415809927073e-01,7.867932403698929544e-01
7.950000000000000000e+02,7.763671875000000000e-01,-1.543033499620919125e-01,-6.547448423343104063e-01,7.867889628703019778e-01
7.960000000000000000e+02,7.773437500000000000e-01,-1.543033499620919125e-01,-4.933480898055639940e-01,7.867987661422636281e-01
7.970000000000000000e+02,7.783203125000000000e-01,-1.543033499620919125e-01,-2.860535237117862728e-01,7.867884311064523573e-01
7.980000000000000000e+02,7.792968750000000000e-01,-1.543033499620919125e-01,-5.194236349600005187e-02,7.867866715571852909e-01
7.990000000000000000e+02,7.802734375000000000e-01,-1.543033499620919125e-01,1.872886246977252256e-01,7.867922064150800754e-01
8.000000000000000000e+02,7.812500000000000000e-01,-1.543033499620919125e-01,4.093301882628768706e-01,7.867971534919866450e-01
8.010000000000000000e+02,7.822265625000000000e-01,-1.543033499620919125e-01,5.933434573909979193e-01,7.867907426000991800e-01
8.020000000000000000e+02,7.832031250000000000e-01,-1.543033499620919125e-01,7.219281177492300472e-01,7.867907614459929144e-01
8.030000000000000000e+02,7.841796875000000000e-01,-1.543033499620919125e-01,7.827890297414176191e-01,7.868053105016604709e-01
8.040000000000000000e+02,7.851562500000000000e-01,-1.543033499620919125e-01,7.699398847265872536e-01,7.867905399243013687e-01
8.050000000000000000e+02,7.861328125000000000e-01,-1.543033499620919125e-01,6.843236999568527157e-01,7.867976803539328268e-01
8.060000000000000000e+02,7.871093750000000000e-01,-1.543033499620919125e-01,5.337833478782215701e-01,7.868024594384979142e-01
8.070000000000000000e+02,7.880859375000000000e-01,-1.543033499620919125e-01,3.323760638607747842e-01,7.867968489363690310e-01
8.080000000000000000e+02,7.890625000000000000e-01,-1.543033499620919125e-01,9.908833432583494250e-02,7.868008972423754521e-01
8.090000000000000000e+02,7.900390625000000000e-01,-1.543033499620919125e-01,-1.439342076631408562e-01,7.867819500232801078e-01
8.100000000000000000e+02,7.910156250000000000e-01,-1.543033499620919125e-01,-3.734789360849318784e-01,7.868056471339205382e-01
8.110000000000000000e+02,7.919921875000000000e-01,-1.543033499620919125e-01,-5.674839404492680872e-01,7.867967809222229381e-01
8.120000000000000000e+02,7.929687500000000000e-01,-1.543033499620919125e-01,-7.071695540470254171e-01,7.867959121540071266e-01
8.130000000000000000e+02,7.939453125000000000e-01,-1.543033499620919125e-01,-7.788768948117005264e-01,7.868020571389703344e-01
8.140000000000000000e+02,7.949218750000000000e-01,-1.543033499620919125e-01,-7.754316538039285334e-01,7.867903217560139328e-01
8.150000000000000000e+02,7.958984375000000000e-01,-1.543033499620919125e-01,-6.968945121648982832e-01,7.867927742144050773e-01
8.160000000000000000e+02,7.968750000000000000e-01,-1.543033499620919125e-01,-5.506169952288189062e-01,7.867984378398463763e-01
8.170000000000000000e+02,7.978515625000000000e-01,-1.543033499620919125e-01,-3.505879762959400736e-01,7.867784446684636945e-01
8.180000000000000000e+02,7.988281250000000000e-01,-1.543033499620919125e-01,-1.161251134739495622e-01,7.867970038394725973e-01
8.190000000000000000e+02,7.998046875000000000e-01,-1.543033499620919125e-01,1.299694769040041498e-01,7.867918951043998410e-01
8.200000000000000000e+02,8.007812500000000000e-01,-1.543033499620919125e-01,3.636155134940627365e-01,7.868004682511847703e-01
8.210000000000000000e+02,8.017578125000000000e-01,-1.543033499620919125e-01,5.618106352345305643e-01,7.867942455162264537e-01
8.220000000000000000e+02,8.027343750000000000e-01,-1.543033499620919125e-01,7.049059675367587152e-01,7.867945165211296388e-01
8.230000000000000000e+02,8.037109375000000000e-01,-1.543033499620919125e-01,7.785751784790955199e-01,7.867927292296835740e-01
8.240000000000000000e+02,8.046875000000000000e-01,-1.543033499620919125e-01,7.752778479137781842e-01,7.867892547093359168e-01
8.250000000000000000e+02,8.056640625000000000e-01,-1.543033499620919125e-01,6.950650776412491405e-01,7.868016328408284910e-01
8.260000000000000000e+02,8.066406250000000000e-01,-1.543033499620919125e-01,5.456383893313706546e-01,7.868006477054676484e-01
8.270000000000000000e+02,8.076171875000000000e-01,-1.543033499620919125e-01,3.416461096810843867e-01,7.867951749810430107e-01
8.280000000000000000e+02,8.085937500000000000e-01,-1.543033499620919125e-01,1.032775061660876625e-01,7.868004072449711339e-01
8.290000000000000000e+02,8.095703125000000000e-01,-1.543033499620919125e-01,-1.457136683858363813e-01,7.867880376640679074e-01
8.300000000000000000e+02,8.105468750000000000e-01,-1.543033499620919125e-01,-3.803651224592320412e-01,7.867959596854721127e-01
8.310000000000000000e+02,8.115234375000000000e-01,-1.543033499620919125e-01,-5.770091197220064139e-01,7.867996822318341632e-01
8.320000000000000000e+02,8.125000000000000000e-01,1.080123449734643470e+00,7.577902633342601391e-01,7.867952948389304035e-01
8.330000000000000000e+02,8.134765625000000000e-01,1.080123449734643470e+00,4.729249791869066244e-01,7.868026163220839253e-01
8.340000000000000000e+02,8.144531250000000000e-01,1.080123449734643470e+00,1.397921104873272313e-01,7.868034996476288567e-01
8.350000000000000000e+02,8.154296875000000000e-01,1.080123449734643470e+00,-2.079300005116337113e-01,7.867903286438139299e-01
8.360000000000000000e+02,8.164062500000000000e-01,1.080123449734643470e+00,-5.348773006759527382e-01,7.867979929293782426e-01
8.370000000000000000e+02,8.173828125000000000e-01,1.080123449734643470e+00,-8.075976143419117959e-01,7.867910324492877194e-01
8.380000000000000000e+02,8.183593750000000000e-01,1.080123449734643470e+00,-9.979909629421078732e-01,7.868022593364875084e-01
8.390000000000000000e+02,8.193359375000000000e-01,1.080123449734643470e+00,-1.086237308535795254e+00,7.868024167969261962e-01
8.400000000000000000e+02,8.203125000000000000e-01,1.080123449734643470e+00,-1.062903691261711359e+00,7.867954741802547503e-01
8.410000000000000000e+02,8.212890625000000000e-01,1.080123449734643470e+00,-9.300026623339563425e-01,7.868039278215507304e-01
8.420000000000000000e+02,8.222656250000000000e-01,1.080123449734643470e+00,-7.008788831119751039e-01,7.867934350403842370e-01
8.430000000000000000e+02,8.232421875000000000e-01,1.080123449734643470e+00,-3.989203764242580386e-01,7.867853965123048354e-01
8.440000000000000000e+02,8.242187500000000000e-01,1.080123449734643470e+00,-5.521302780505154412e-02,7.868023989385789507e-01
8.450000000000000000e+02,8.251953125000000000e-01,1.080123449734643470e+00,2.946311444529792767e-01,7.868020124157875106e-01
8.460000000000000000e+02,8.261718750000000000e-01,1.080123449734643470e+00,6.141516069244855602e-01,7.867954330593844858e-01
8.470000000000000000e+02,8.271484375000000000e-01,1.080123449734643470e+00,8.698446026904613770e-01,7.868018304422662590e-01
8.480000000000000000e+02,8.281250000000000000e-01,1.080123449734643470e+00,1.034698708856511384e+00,7.867903426447594439e-01
8.490000000000000000e+02,8.291015625000000000e-01,1.080123449734643470e+00,1.091085531005848042e+00,7.867950739098177326e-01
8.500000000000000000e+02,8.300781250000000000e-01,1.080123449734643470e+00,1.032692639955338443e+00,7.867999066186563972e-01
8.510000000000000000e+02,8.310546875000000000e-01,1.080123449734643470e+00,8.652822641935298265e-01,7.868067170919598174e-01
8.520000000000000000e+02,8.320312500000000000e-01,1.080123449734643470e+00,6.061802968030891581e-01,1.091089432243085078e+00
8.530000000000000000e+02,8.330078125000000000e-01,1.080123449734643470e+00,2.825334890565780466e-01,1.091086072670688356e+00
8.540000000000000000e+02,8.339843750000000000e-01,1.080123449734643470e+00,-7.149566925124767325e-02,1.091081701264998705e+00
8.550000000000000000e+02,8.349609375000000000e-01,1.080123449734643470e+00,-4.183110253406772117e-01,1.091090105044266734e+00
8.560000000000000000e+02,8.359375000000000000e-01,1.080123449734643470e+00,-7.208690613583010887e-01,1.091084368661274784e+00
8.570000000000000000e+02,8.369140625000000000e-01,1.080123449734643470e+00,-9.466477237063426475e-01,1.091080050183902417e+00
8.580000000000000000e+02,8.378906250000000000e-01,1.080123449734643470e+00,-1.071171580207313401e+00,1.091089616064395917e+00
8.590000000000000000e+02,8.388671875000000000e-01,1.080123449734643470e+00,-1.080708402331318263e+00,1.091093841541188159e+00
8.600000000000000000e+02,8.398437500000000000e-01,1.080123449734643470e+00,-9.738358325577297636e-01,1.091090494588009774e+00
8.610000000000000000e+02,8.408203125000000000e-01,1.080123449734643470e+00,-7.616944145626766138e-01,1.091089822859148128e+00
8.620000000000000000e+02,8.417968750000000000e-01,1.080123449734643470e+00,-4.668828506328318029e-01,1.091096836953818094e+00
8.630000000000000000e+02,8.427734375000000000e-01,1.080123449734643470e+00,-1.210981632789977086e-01,1.091101187165047337e+00
8.640000000000000000e+02,8.437500000000000000e-01,1.080123449734643470e+00,2.382383804344749001e-01,1.091095966534704864e+00
8.650000000000000000e+02,8.447265625000000000e-01,1.080123449734643470e+00,5.720144362563678309e-01,1.091095736348393963e+00
8.660000000000000000e+02,8.457031250000000000e-01,1.080123449734643470e+00,8.436862859162089778e-01,1.091094293112379709e+00
8.670000000000000000e+02,8.466796875000000000e-01,1.080123449734643470e+00,1.023301205839355799e+00,1.091092846981575715e+00
8.680000000000000000e+02,8.476562500000000000e-01,1.080123449734643470e+00,1.090837762005310463e+00,1.091097501418182070e+00
8.690000000000000000e+02,8.486328125000000000e-01,1.080123449734643470e+00,1.038487748537210154e+00,1.091089408948043848e+00
8.700000000000000000e+02,8.496093750000000000e-01,1.080123449734643470e+00,8.716146743720728507e-01,1.091095165875826556e+00
8.710000000000000000e+02,8.505859375000000000e-01,1.080123449734643470e+00,6.082661437425642692e-01,1.091090072155097790e+00
8.720000000000000000e+02,8.515625000000000000e-01,1.080123449734643470e+00,2.772759752345785866e-01,1.091081208416671888e+00
8.730000000000000000e+02,8.525390625000000000e-01,1.080123449734643470e+00,-8.485085542448801699e-02,1.091089288891666342e+00
8.740000000000000000e+02,8.535156250000000000e-01,1.080123449734643470e+00,-4.379389358692526435e-01,1.091089364961973729e+00
8.750000000000000000e+02,8.544921875000000000e-01,1.080123449734643470e+00,-7.425935061041483154e-01,1.091106397050146004e+00
8.760000000000000000e+02,8.554687500000000000e-01,1.080123449734643470e+00,-9.646097815548011489e-01,1.091076581555011416e+00
8.770000000000000000e+02,8.564453125000000000e-01,1.080123449734643470e+00,-1.078845769979605684e+00,1.091081892246553053e+00
8.780000000000000000e+02,8.574218750000000000e-01,1.080123449734643470e+00,-1.072116816133619199e+00,1.091087483367937372e+00
8.790000000000000000e+02,8.583984375000000000e-01,1.080123449734643470e+00,-9.447737670842966118e-01,1.091085641464395684e+00
8.800000000000000000e+02,8.593750000000000000e-01,1.080123449734643470e+00,-7.107702634735753033e-01,1.091079218742739831e+00
8.810000000000000000e+02,8.603515625000000000e-01,1.080123449734643470e+00,-3.961927365557015857e-01,1.091094513213218153e+00
8.820000000000000000e+02,8.613281250000000000e-01,1.080123449734643470e+00,-3.640062309481434388e-02,1.091094706523971114e+00
8.830000000000000000e+02,8.623046875000000000e-01,1.080123449734643470e+00,3.279155728608213471e-01,1.091080678282783101e+00
8.840000000000000000e+02,8.632812500000000000e-01,1.080123449734643470e+00,6.553229621867794341e-01,1.091085438079458347e+00
8.850000000000000000e+02,8.642578125000000000e-01,1.080123449734643470e+00,9.083660679330103349e-01,1.091088148461739848e+00
8.860000000000000000e+02,8.652343750000000000e-01,1.080123449734643470e+00,1.057879550640720367e+00,1.091093224522865501e+00
8.870000000000000000e+02,8.662109375000000000e-01,1.080123449734643470e+00,1.086394475142569371e+00,1.091089386998567612e+00
8.880000000000000000e+02,8.671875000000000000e-01,1.080123449734643470e+00,9.902356049825604689e-01,1.091093045534680561e+00
8.890000000000000000e+02,8.681640625000000000e-01,1.080123449734643470e+00,7.800521002773715962e-01,1.091086197386339496e+00
8.900000000000000000e+02,8.691406250000000000e-01,1.080123449734643470e+00,4.797010795394186511e-01,1.091090876571687351e+00
8.910000000000000000e+02,8.701171875000000000e-01,1.080123449734643470e+00,1.235928948927899895e-01,1.091080873845537091e+00
8.920000000000000000e+02,8.710937500000000000e-01,1.080123449734643470e+00,-2.472130815214338140e-01,1.091092546912130867e+00
8.930000000000000000e+02,8.720703125000000000e-01,1.080123449734643470e+00,-5.897239647024815623e-01,1.091098468929072141e+00
8.940000000000000000e+02,8.730468750000000000e-01,1.080123449734643470e+00,-8.640011130286366914e-01,1.091105564646224879e+00
8.950000000000000000e+02,8.740234375000000000e-01,1.080123449734643470e+00,-1.037841493892010858e+00,1.091093257586807530e+00
8.960000000000000000e+02,8.750000000000000000e-01,4.629100498862757096e-01,-4.297149304385257107e-01,1.091095428010300905e+00
8.970000000000000000e+02,8.759765625000000000e-01,4.629100498862757096e-01,-3.265771579920734302e-01,1.091086546018430692e+00
8.980000000000000000e+02,8.769531250000000000e-01,4.629100498862757096e-01,-1.850010675704082119e-01,1.091092996235402568e+00
8.990000000000000000e+02,8.779296875000000000e-01,4.629100498862757096e-01,-2.151350572519537818e-02,1.091089183290575360e+00
9.000000000000000000e+02,8.789062500000000000e-01,4.629100498862757096e-01,1.446846655061019282e-01,1.091078669646583732e+00
9.010000000000000000e+02,8.798828125000000000e-01,4.629100498862757096e-01,2.939669978958043273e-01,1.091088381731559309e+00
9.020000000000000000e+02,8.808593750000000000e-01,4.629100498862757096e-01,4.086026045748618607e-01,1.091080072119317679e+00
9.030000000000000000e+02,8.818359375000000000e-01,4.629100498862757096e-01,4.748752672706037514e-01,1.091078670047843202e+00
9.040000000000000000e+02,8.828125000000000000e-01,4.629100498862757096e-01,4.847458542992071906e-01,1.091080717962588986e+00
9.050000000000000000e+02,8.837890625000000000e-01,4.629100498862757096e-01,4.368542383945580032e-01,1.091089681064603356e+00
9.060000000000000000e+02,8.847656250000000000e-01,4.629100498862757096e-01,3.367329631630068265e-01,1.091095203677706849e+00
9.070000000000000000e+02,8.857421875000000000e-01,4.629100498862757096e-01,1.961975393664781298e-01,1.091089578324715870e+00
9.080000000000000000e+02,8.867187500000000000e-01,4.629100498862757096e-01,3.197663381583690234e-02,1.091101921755923243e+00
9.090000000000000000e+02,8.876953125000000000e-01,4.629100498862757096e-01,-1.362621989248730681e-01,1.091090912358669618e+00
9.100000000000000000e+02,8.886718750000000000e-01,4.629100498862757096e-01,-2.882604637915484047e-01,1.091080913567938238e+00
9.110000000000000000e+02,8.896484375000000000e-01,4.629100498862757096e-01,-4.056111162372809109e-01,1.091092670729980396e+00
9.120000000000000000e+02,8.906250000000000000e-01,4.629100498862757096e-01,-4.740007488579274231e-01,1.091099868468824452e+00
9.130000000000000000e+02,8.916015625000000000e-01,4.629100498862757096e-01,-4.849770453044772722e-01,1.091090332802848950e+00
9.140000000000000000e+02,8.925781250000000000e-01,4.629100498862757096e-01,-4.370208374577512767e-01,1.091087110731086662e+00
9.150000000000000000e+02,8.935546875000000000e-01,4.629100498862757096e-01,-3.357837650352945014e-01,1.091090152804934599e+00
9.160000000000000000e+02,8.945312500000000000e-01,4.629100498862757096e-01,-1.934525282812445957e-01,4.879405532383759847e-01
9.170000000000000000e+02,8.955078125000000000e-01,4.629100498862757096e-01,-2.730712938740958995e-02,4.879462382435986734e-01
9.180000000000000000e+02,8.964843750000000000e-01,4.629100498862757096e-01,1.423596333130542069e-01,4.879522499836854155e-01
9.190000000000000000e+02,8.974609375000000000e-01,4.629100498862757096e-01,2.947132361129260469e-01,4.879478460962211606e-01
9.200000000000000000e+02,8.984375000000000000e-01,4.629100498862757096e-01,4.109392472174197564e-01,4.879609085680559066e-01
9.210000000000000000e+02,8.994140625000000000e-01,4.629100498862757096e-01,4.765806420240562002e-01,4.879644897986226693e-01
9.220000000000000000e+02,9.003906250000000000e-01,4.629100498862757096e-01,4.833587235109689795e-01,4.879537264670399943e-01
9.230000000000000000e+02,9.013671875000000000e-01,4.629100498862757096e-01,4.302457116431060435e-01,4.879498900459143251e-01
9.240000000000000000e+02,9.023437500000000000e-01,4.629100498862757096e-01,3.236468382470257255e-01,4.879545274879042438e-01
9.250000000000000000e+02,9.033203125000000000e-01,4.629100498862757096e-01,1.766587278598601984e-01,4.879607212537362959e-01
9.260000000000000000e+02,9.042968750000000000e-01,4.629100498862757096e-01,7.485701001346370051e-03,4.879447085247688998e-01
9.270000000000000000e+02,9.052734375000000000e-01,4.629100498862757096e-01,-1.627978684245956487e-01,4.879498204688379470e-01
9.280000000000000000e+02,9.062500000000000000e-01,4.629100498862757096e-01,-3.128663911814082432e-01,4.879498126709727601e-01
9.290000000000000000e+02,9.072265625000000000e-01,4.629100498862757096e-01,-4.238186443816582272e-01,4.879514117536688511e-01
9.300000000000000000e+02,9.082031250000000000e-01,4.629100498862757096e-01,-4.815739778064356269e-01,4.879481611364161475e-01
9.310000000000000000e+02,9.091796875000000000e-01,4.629100498862757096e-01,-4.786835976256313407e-01,4.879525340198117567e-01
9.320000000000000000e+02,9.101562500000000000e-01,4.629100498862757096e-01,-4.153210930688539526e-01,4.879402336666423534e-01
9.330000000000000000e+02,9.111328125000000000e-01,4.629100498862757096e-01,-2.993170984175517746e-01,4.879579855896838403e-01
9.340000000000000000e+02,9.121093750000000000e-01,4.629100498862757096e-01,-1.452224877812980375e-01,4.879472427073375251e-01
9.350000000000000000e+02,9.130859375000000000e-01,4.629100498862757096e-01,2.749209389399510928e-02,4.879409541547681251e-01
9.360000000000000000e+02,9.140625000000000000e-01,4.629100498862757096e-01,1.968809312540168999e-01,4.879435674742029772e-01
9.370000000000000000e+02,9.150390625000000000e-01,4.629100498862757096e-01,3.413073759342068469e-01,4.879448455711918320e-01
9.380000000000000000e+02,9.160156250000000000e-01,4.629100498862757096e-01,4.422149469634669705e-01,4.879587162756390817e-01
9.390000000000000000e+02,9.169921875000000000e-01,4.629100498862757096e-01,4.865297289930346492e-01,4.879444741978635203e-01
9.400000000000000000e+02,9.179687500000000000e-01,4.629100498862757096e-01,4.683809156344767022e-01,4.879494641613483785e-01
9.410000000000000000e+02,9.189453125000000000e-01,4.629100498862757096e-01,3.899099044349130239e-01,4.879485683895396497e-01
9.420000000000000000e+02,9.199218750000000000e-01,4.629100498862757096e-01,2.610528979442830466e-01,4.879432268993126320e-01
9.430000000000000000e+02,9.208984375000000000e-01,4.629100498862757096e-01,9.831322581685050799e-02,4.879666089861484646e-01
9.440000000000000000e+02,9.218750000000000000e-01,4.629100498862757096e-01,-7.732915785337876602e-02,4.879502374913601837e-01
9.450000000000000000e+02,9.228515625000000000e-01,4.629100498862757096e-01,-2.431093977174817178e-01,4.879480433051344712e-01
9.460000000000000000e+02,9.238281250000000000e-01,4.629100498862757096e-01,-3.774271990225112616e-01,4.879631383450770410e-01
9.470000000000000000e+02,9.248046875000000000e-01,4.629100498862757096e-01,-4.626722129971775899e-01,4.879472851514659038e-01
9.480000000000000000e+02,9.257812500000000000e-01,4.629100498862757096e-01,-4.875545389118906559e-01,4.879579881351219228e-01
9.490000000000000000e+02,9.267578125000000000e-01,4.629100498862757096e-01,-4.486293258874952672e-01,4.879553069596909154e-01
9.500000000000000000e+02,9.277343750000000000e-01,4.629100498862757096e-01,-3.508060448714349078e-01,4.879427718264509051e-01
9.510000000000000000e+02,9.287109375000000000e-01,4.629100498862757096e-01,-2.067637556164471924e-01,4.879571967256264853e-01
9.520000000000000000e+02,9.296875000000000000e-01,4.629100498862757096e-01,-3.533688184554061723e-02,4.879582776368185382e-01
9.530000000000000000e+02,9.306640625000000000e-01,4.629100498862757096e-01,1.409270819120285734e-01,4.879526841590078323e-01
9.540000000000000000e+02,9.316406250000000000e-01,4.629100498862757096e-01,2.987241289428370639e-01,4.879522596908851817e-01
9.550000000000000000e+02,9.326171875000000000e-01,4.629100498862757096e-01,4.170782709819577661e-01,4.879540286971947860e-01
9.560000000000000000e+02,9.335937500000000000e-01,4.629100498862757096e-01,4.801454996008933662e-01,4.879392925567235806e-01
9.570000000000000000e+02,9.345703125000000000e-01,4.629100498862757096e-01,4.793604903165685771e-01,4.879487984806978873e-01
9.580000000000000000e+02,9.355468750000000000e-01,4.629100498862757096e-01,4.146320195384917140e-01,4.879532918159980026e-01
9.590000000000000000e+02,9.365234375000000000e-01,4.629100498862757096e-01,2.944163617038598746e-01,4.879524095341548628e-01
9.600000000000000000e+02,9.375000000000000000e-01,1.080123449734643470e+00,-2.795980472502697101e-01,4.879424901892642219e-01
9.610000000000000000e+02,9.384765625000000000e-01,1.080123449734643470e+00,-8.018226402900568983e-01,4.879512286658311826e-01
9.620000000000000000e+02,9.394531250000000000e-01,1.080123449734643470e+00,-1.216724269842526907e+00,4.879517253966280665e-01
9.630000000000000000e+02,9.404296875000000000e-01,1.080123449734643470e+00,-1.468056905731821349e+00,4.879475040286727072e-01
9.640000000000000000e+02,9.414062500000000000e-01,1.080123449734643470e+00,-1.521378864393768682e+00,4.879547942164066399e-01
9.650000000000000000e+02,9.423828125000000000e-01,1.080123449734643470e+00,-1.368871118690799582e+00,4.879531504038964185e-01
9.660000000000000000e+02,9.433593750000000000e-01,1.080123449734643470e+00,-1.030588635875093972e+00,4.879559159333191620e-01
9.670000000000000000e+02,9.443359375000000000e-01,1.080123449734643470e+00,-5.519342848527182266e-01,4.879514997679996191e-01
9.680000000000000000e+02,9.453125000000000000e-01,1.080123449734643470e+00,2.343193439455926869e-03,4.879433877298971489e-01
9.690000000000000000e+02,9.462890625000000000e-01,1.080123449734643470e+00,5.568469839996516013e-01,4.879516990908882579e-01
9.700000000000000000e+02,9.472656250000000000e-01,1.080123449734643470e+00,1.035766321589136840e+00,4.879613233510736170e-01
9.710000000000000000e+02,9.482421875000000000e-01,1.080123449734643470e+00,1.373261399110182079e+00,4.879555140735423735e-01
9.720000000000000000e+02,9.492187500000000000e-01,1.080123449734643470e+00,1.522574355006475200e+00,4.879567326821753204e-01
9.730000000000000000e+02,9.501953125000000000e-01,1.080123449734643470e+00,1.462598062049419445e+00,4.879391461429106736e-01
9.740000000000000000e+02,9.511718750000000000e-01,1.080123449734643470e+00,1.200968277084876856e+00,4.879491074811160845e-01
9.750000000000000000e+02,9.521484375000000000e-01,1.080123449734643470e+00,7.732128726899659688e-01,4.879428118487928456e-01
9.760000000000000000e+02,9.531250000000000000e-01,1.080123449734643470e+00,2.380318092247879491e-01,4.879510675778379047e-01
9.770000000000000000e+02,9.541015625000000000e-01,1.080123449734643470e+00,-3.306805169886224971e-01,4.879409545010890414e-01
9.780000000000000000e+02,9.550781250000000000e-01,1.080123449734643470e+00,-8.539977930333234601e-01,4.879465967684505912e-01
9.790000000000000000e+02,9.560546875000000000e-01,1.080123449734643470e+00,-1.258917785536203038e+00,4.879431864350419201e-01
9.800000000000000000e+02,9.570312500000000000e-01,1.080123449734643470e+00,-1.488591261274425870e+00,1.527529645797240709e+00
9.810000000000000000e+02,9.580078125000000000e-01,1.080123449734643470e+00,-1.510384952343398757e+00,1.527520465671435179e+00
9.820000000000000000e+02,9.589843750000000000e-01,1.080123449734643470e+00,-1.320624379802519899e+00,1.527525320459147906e+00
9.830000000000000000e+02,9.599609375000000000e-01,1.080123449734643470e+00,-9.453135537935610788e-01,1.527529508850925977e+00
9.840000000000000000e+02,9.609375000000000000e-01,1.080123449734643470e+00,-4.366856057155920068e-01,1.527507888374310063e+00
9.850000000000000000e+02,9.619140625000000000e-01,1.080123449734643470e+00,1.339755093103960071e-01,1.527522526811051717e+00
9.860000000000000000e+02,9.628906250000000000e-01,1.080123449734643470e+00,6.862693504582344506e-01,1.527519138479368266e+00
9.870000000000000000e+02,9.638671875000000000e-01,1.080123449734643470e+00,1.141993463974195100e+00,1.527529060526432891e+00
9.880000000000000000e+02,9.648437500000000000e-01,1.080123449734643470e+00,1.436248249181635961e+00,1.527517210833017058e+00
9.890000000000000000e+02,9.658203125000000000e-01,1.080123449734643470e+00,1.526751486800455471e+00,1.527507051003762939e+00
9.900000000000000000e+02,9.667968750000000000e-01,1.080123449734643470e+00,1.400016191103053087e+00,1.527536650338333857e+00
9.910000000000000000e+02,9.677734375000000000e-01,1.080123449734643470e+00,1.073475603821500313e+00,1.527517964640827897e+00
9.920000000000000000e+02,9.687500000000000000e-01,1.080123449734643470e+00,5.932068574194688804e-01,1.527534113194431553e+00
9.930000000000000000e+02,9.697265625000000000e-01,1.080123449734643470e+00,2.753104296545535665e-02,1.527518682188339527e+00
9.940000000000000000e+02,9.707031250000000000e-01,1.080123449734643470e+00,-5.426368503572430724e-01,1.527519327942198801e+00
9.950000000000000000e+02,9.716796875000000000e-01,1.080123449734643470e+00,-1.035335684076506446e+00,1.527520946155009662e+00
9.960000000000000000e+02,9.726562500000000000e-01,1.080123449734643470e+00,-1.379360033215833781e+00,1.527515524200162789e+00
9.970000000000000000e+02,9.736328125000000000e-01,1.080123449734643470e+00,-1.524614567909758911e+00,1.527530997645621502e+00
9.980000000000000000e+02,9.746093750000000000e-01,1.080123449734643470e+00,-1.449506816573681300e+00,1.527517520555944142e+00
9.990000000000000000e+02,9.755859375000000000e-01,1.080123449734643470e+00,-1.164274076872292119e+00,1.527534677413866948e+00
1.000000000000000000e+03,9.765625000000000000e-01,1.080123449734643470e+00,-7.097167664297778789e-01,1.527521768900207189e+00
1.001000000000000000e+03,9.775390625000000000e-01,1.080123449734643470e+00,-1.514724889413731346e-01,1.527525260429466014e+00
1.002000000000000000e+03,9.785156250000000000e-01,1.080123449734643470e+00,4.293826472660615678e-01,1.527529763048636635e+00
1.003000000000000000e+03,9.794921875000000000e-01,1.080123449734643470e+00,9.480719416493396112e-01,1.527526899871413102e+00
1.004000000000000000e+03,9.804687500000000000e-01,1.080123449734643470e+00,1.328501963643951900e+00,1.527536858969611000e+00
1.005000000000000000e+03,9.814453125000000000e-01,1.080123449734643470e+00,1.514482516519363609e+00,1.527518683193036741e+00
1.006000000000000000e+03,9.824218750000000000e-01,1.080123449734643470e+00,1.478120734101882050e+00,1.527519638404364555e+00
1.007000000000000000e+03,9.833984375000000000e-01,1.080123449734643470e+00,1.224122322351720360e+00,1.527523621722465030e+00
1.008000000000000000e+03,9.843750000000000000e-01,1.080123449734643470e+00,7.893208609963417999e-01,1.527525457685388499e+00
1.009000000000000000e+03,9.853515625000000000e-01,1.080123449734643470e+00,2.374531491784359627e-01,1.527514852089932873e+00
1.010000000000000000e+03,9.863281250000000000e-01,1.080123449734643470e+00,-3.500967090214177624e-01,1.527516533963588996e+00
1.011000000000000000e+03,9.873046875000000000e-01,1.080123449734643470e+00,-8.862539923520231788e-01,1.527528237945819267e+00
1.012000000000000000e+03,9.882812500000000000e-01,1.080123449734643470e+00,-1.291161560016632848e+00,1.527524963168257921e+00
1.013000000000000000e+03,9.892578125000000000e-01,1.080123449734643470e+00,-1.504126153216383655e+00,1.527526714865685475e+00
1.014000000000000000e+03,9.902343750000000000e-01,1.080123449734643470e+00,-1.492808671329412862e+00,1.527524748928251519e+00
1.015000000000000000e+03,9.912109375000000000e-01,1.080123449734643470e+00,-1.258253864729066640e+00,1.527530613768090850e+00
1.016000000000000000e+03,9.921875000000000000e-01,1.080123449734643470e+00,-8.349608218337746246e-01,1.527516524636009843e+00
1.017000000000000000e+03,9.931640625000000000e-01,1.080123449734643470e+00,-2.859304605877320826e-01,1.527527974989739690e+00
1.018000000000000000e+03,9.941406250000000000e-01,1.080123449734643470e+00,3.066185507611904892e-01,1.527513777634909697e+00
1.019000000000000000e+03,9.951171875000000000e-01,1.080123449734643470e+00,8.535120337538176782e-01,1.527525199382903986e+00
1.020000000000000000e+03,9.960937500000000000e-01,1.080123449734643470e+00,1.272040161748083431e+00,1.527522656223758490e+00
1.021000000000000000e+03,9.970703125000000000e-01,1.080123449734643470e+00,1.498516121975143056e+00,1.527527034755121749e+00
1.022000000000000000e+03,9.980468750000000000e-01,1.080123449734643470e+00,1.498059868848916398e+00,1.527525571033161889e+00
1.023000000000000000e+03,9.990234375000000000e-01,1.080123449734643470e+00,1.270090812143999770e+00,1.527529847854728118e+00


==> mod_fmcw.csv <==
1.000000000000000000e+00,9.999991133144644495e-01
2.000000000000000000e+00,1.000005586198833951e+00
3.000000000000000000e+00,1.000009093649604663e+00
4.000000000000000000e+00,1.000010314199145878e+00
5.000000000000000000e+00,9.999916198478856488e-01
6.000000000000000000e+00,1.000014340820645220e+00
7.000000000000000000e+00,9.999858447249539983e-01
8.000000000000000000e+00,9.999981376887884243e-01
9.000000000000000000e+00,9.999916266555396449e-01
1.000000000000000000e+01,9.999974540411478152e-01
1.100000000000000000e+01,9.999983813024715396e-01
1.200000000000000000e+01,1.000000402128755628e+00
1.300000000000000000e+01,9.999998727588179648e-01
1.400000000000000000e+01,1.000000175917145739e+00
1.500000000000000000e+01,1.000008327970959954e+00
1.600000000000000000e+01,1.000005018669474666e+00
1.700000000000000000e+01,9.999963296324357875e-01
1.800000000000000000e+01,1.000001252713217825e+00
1.900000000000000000e+01,1.000003237619295771e+00
2.000000000000000000e+01,9.999989935680776432e-01
2.100000000000000000e+01,1.000003195028700498e+00
2.200000000000000000e+01,9.999923996175481555e-01
2.300000000000000000e+01,1.000014485171780043e+00
2.400000000000000000e+01,1.000002851948037508e+00
2.500000000000000000e+01,1.000001238543848592e+00
2.600000000000000000e+01,9.999908857617234581e-01
2.700000000000000000e+01,9.999994120965787214e-01
2.800000000000000000e+01,1.000000911845182250e+00
2.900000000000000000e+01,9.999951267327802373e-01
3.000000000000000000e+01,1.000004557776434488e+00
3.100000000000000000e+01,1.000000212958784385e+00
3.200000000000000000e+01,9.999952037891431944e-01
3.300000000000000000e+01,1.999998918998128872e+00
3.400000000000000000e+01,2.000014191990094670e+00
3.500000000000000000e+01,2.000016870053645590e+00
3.600000000000000000e+01,2.000006985400582860e+00
3.700000000000000000e+01,1.999997336515317636e+00
3.800000000000000000e+01,1.999996563078493494e+00
3.900000000000000000e+01,2.000014182468992541e+00
4.000000000000000000e+01,2.000002618272263000e+00
4.100000000000000000e+01,2.000018523361200895e+00
4.200000000000000000e+01,2.000001565820723304e+00
4.300000000000000000e+01,1.999994147451311655e+00
4.400000000000000000e+01,1.999990561553884882e+00
4.500000000000000000e+01,2.000006223291226792e+00
4.600000000000000000e+01,2.000006334467499425e+00
4.700000000000000000e+01,1.999992588002128757e+00
4.800000000000000000e+01,2.000005837766401395e+00
4.900000000000000000e+01,1.999998207660343752e+00
5.000000000000000000e+01,2.000001119161107788e+00
5.100000000000000000e+01,2.000001696313519428e+00
5.200000000000000000e+01,2.000005385736661534e+00
5.300000000000000000e+01,2.000001060344970494e+00
5.400000000000000000e+01,1.999984374490962002e+00
5.500000000000000000e+01,1.999995292006175651e+00
5.600000000000000000e+01,1.999992665930342195e+00
5.700000000000000000e+01,2.000005099517455420e+00
5.800000000000000000e+01,2.000000404889027639e+00
5.900000000000000000e+01,1.999990216202013782e+00
6.000000000000000000e+01,2.000003739473710240e+00
6.100000000000000000e+01,2.000004122931478445e+00
6.200000000000000000e+01,2.000014997636337721e+00
6.300000000000000000e+01,1.999996345069688264e+00
6.400000000000000000e+01,1.999995109413714500e+00
6.500000000000000000e+01,9.999989054253095588e-01
6.600000000000000000e+01,9.999908522124519861e-01
6.700000000000000000e+01,9.999942153304884895e-01
6.800000000000000000e+01,1.000008871719794579e+00
6.900000000000000000e+01,1.000013981905468974e+00
7.000000000000000000e+01,1.000002550586170713e+00
7.100000000000000000e+01,9.999990437879395788e-01
7.200000000000000000e+01,9.999866886683955736e-01
7.300000000000000000e+01,1.000001346988822704e+00
7.400000000000000000e+01,9.999890296908229281e-01
7.500000000000000000e+01,1.000000877019679324e+00
7.600000000000000000e+01,9.999880274390233748e-01
7.700000000000000000e+01,1.000006829508737649e+00
7.800000000000000000e+01,1.000004448848399896e+00
7.900000000000000000e+01,9.999898042189381275e-01
8.000000000000000000e+01,9.999852002443678778e-01
8.100000000000000000e+01,1.000005199382010934e+00
8.200000000000000000e+01,1.000011633599060312e+00
8.300000000000000000e+01,9.999927432996216226e-01
8.400000000000000000e+01,9.999859193196881657e-01
8.500000000000000000e+01,1.000011824654861270e+00
8.600000000000000000e+01,9.999947899111568672e-01
8.700000000000000000e+01,9.999981523420994334e-01
8.800000000000000000e+01,9.999990946121517510e-01
8.900000000000000000e+01,9.999937068262574336e-01
9.000000000000000000e+01,1.000013550601533741e+00
9.100000000000000000e+01,9.999922213365260992e-01
9.200000000000000000e+01,9.999997478484760061e-01
9.300000000000000000e+01,9.999972350546605382e-01
9.400000000000000000e+01,1.000001993014338897e+00
9.500000000000000000e+01,9.999899113080079616e-01
9.600000000000000000e+01,1.000011243240437109e+00
9.700000000000000000e+01,1.000004753184951634e+00
9.800000000000000000e+01,1.000006150201226074e+00
9.900000000000000000e+01,1.000003255772357713e+00
1.000000000000000000e+02,1.000001750484006191e+00
1.010000000000000000e+02,9.999909930331830621e-01
1.020000000000000000e+02,9.999987932341258823e-01
1.030000000000000000e+02,1.000015187405744355e+00
1.040000000000000000e+02,1.000008655375157485e+00
1.050000000000000000e+02,9.999930175927500553e-01
1.060000000000000000e+02,1.000002675588259615e+00
1.070000000000000000e+02,9.999945343085994143e-01
1.080000000000000000e+02,1.000000086016467282e+00
1.090000000000000000e+02,1.000005159658881926e+00
1.100000000000000000e+02,9.999873628488891164e-01
1.110000000000000000e+02,1.000006518894561491e+00
1.120000000000000000e+02,9.999840242377442401e-01
1.130000000000000000e+02,9.999904218842946557e-01
1.140000000000000000e+02,9.999979517759345349e-01
1.150000000000000000e+02,9.999930891654572607e-01
1.160000000000000000e+02,9.999955652940342166e-01
1.170000000000000000e+02,9.999935399498164346e-01
1.180000000000000000e+02,9.999945262703364701e-01
1.190000000000000000e+02,1.000001139863119448e+00
1.200000000000000000e+02,1.000007760416909530e+00
1.210000000000000000e+02,1.000002156761281791e+00
1.220000000000000000e+02,1.000009131116214256e+00
1.230000000000000000e+02,9.999960165600499939e-01
1.240000000000000000e+02,9.999845240692049053e-01
1.250000000000000000e+02,1.000001827451088676e+00
1.260000000000000000e+02,1.000011570442662201e+00
1.270000000000000000e+02,9.999998773055108758e-01
1.280000000000000000e+02,9.999879972217718960e-01
1.290000000000000000e+02,1.000003353671714557e+00
1.300000000000000000e+02,1.000002443685989117e+00
1.310000000000000000e+02,9.999943689713093331e-01
1.320000000000000000e+02,9.999961123936422780e-01
1.330000000000000000e+02,9.999944000920527598e-01
1.340000000000000000e+02,1.000005598283743913e+00
1.350000000000000000e+02,1.000002352020530783e+00
1.360000000000000000e+02,1.000005758766496777e+00
1.370000000000000000e+02,1.000003501621950175e+00
1.380000000000000000e+02,9.999939874061393175e-01
1.390000000000000000e+02,1.000002651367722040e+00
1.400000000000000000e+02,9.999926348491884331e-01
1.410000000000000000e+02,1.000004368223247342e+00
1.420000000000000000e+02,9.999942849167352543e-01
1.430000000000000000e+02,1.000002187903173301e+00
1.440000000000000000e+02,1.000003262429844275e+00
1.450000000000000000e+02,9.999903017573675834e-01
1.460000000000000000e+02,1.000009028862903548e+00
1.470000000000000000e+02,9.999875840769663071e-01
1.480000000000000000e+02,1.000002475597593365e+00
1.490000000000000000e+02,1.000022440800318213e+00
1.500000000000000000e+02,1.000009546467476529e+00
1.510000000000000000e+02,1.000003180541688907e+00
1.520000000000000000e+02,9.999953964178474042e-01
1.530000000000000000e+02,1.000007112059664305e+00
1.540000000000000000e+02,9.999959080245862664e-01
1.550000000000000000e+02,1.000009379030593948e+00
1.560000000000000000e+02,9.999891634327117140e-01
1.570000000000000000e+02,1.000001623429656927e+00
1.580000000000000000e+02,9.999959380992304858e-01
1.590000000000000000e+02,1.000000028204574010e+00
1.600000000000000000e+02,1.000004149398624698e+00
1.610000000000000000e+02,1.000003829651833431e+00
1.620000000000000000e+02,9.999996768677141823e-01
1.630000000000000000e+02,1.000001991803217916e+00
1.640000000000000000e+02,1.000003721188623462e+00
1.650000000000000000e+02,9.999993850857866740e-01
1.660000000000000000e+02,9.999995368516801930e-01
1.670000000000000000e+02,9.999920367584124170e-01
1.680000000000000000e+02,1.000007306809741037e+00
1.690000000000000000e+02,9.999993885586936360e-01
1.700000000000000000e+02,1.000003731244303751e+00
1.710000000000000000e+02,9.999970225167139626e-01
1.720000000000000000e+02,1.000008945719381481e+00
1.730000000000000000e+02,9.999905214447419866e-01
1.740000000000000000e+02,9.999950195242756079e-01
1.750000000000000000e+02,1.000002977058395137e+00
1.760000000000000000e+02,9.999971404314290657e-01
1.770000000000000000e+02,1.000000799641895588e+00
1.780000000000000000e+02,9.999993596220516645e-01
1.790000000000000000e+02,9.999925781433408600e-01
1.800000000000000000e+02,1.000001435380171833e+00
1.810000000000000000e+02,9.999941182249175720e-01
1.820000000000000000e+02,1.000000185136427078e+00
1.830000000000000000e+02,9.999996520567585589e-01
1.840000000000000000e+02,1.000001549511073673e+00
1.850000000000000000e+02,9.999987559576626328e-01
1.860000000000000000e+02,9.999953502557252794e-01
1.870000000000000000e+02,1.000003536931969528e+00
1.880000000000000000e+02,9.999981543598660538e-01
1.890000000000000000e+02,9.999887684212714900e-01
1.900000000000000000e+02,1.000004460936414485e+00
1.910000000000000000e+02,9.999972119537871018e-01
1.920000000000000000e+02,1.000009574493975650e+00
1.930000000000000000e+02,9.999979949568527093e-01
1.940000000000000000e+02,1.000003740850319289e+00
1.950000000000000000e+02,1.000001026478576360e+00
1.960000000000000000e+02,1.000005333913637662e+00
1.970000000000000000e+02,1.000000823458791377e+00
1.980000000000000000e+02,1.000000328815464190e+00
1.990000000000000000e+02,9.999886618140647609e-01
2.000000000000000000e+02,9.999975408353980466e-01
2.010000000000000000e+02,9.999918867649856269e-01
2.020000000000000000e+02,1.000003768937134607e+00
2.030000000000000000e+02,1.000009634410781389e+00
2.040000000000000000e+02,1.000006652312537714e+00
2.050000000000000000e+02,1.000000111013882975e+00
2.060000000000000000e+02,1.000002508636840703e+00
2.070000000000000000e+02,9.999973948572086213e-01
2.080000000000000000e+02,1.000004205775741895e+00
2.090000000000000000e+02,9.999995381900873559e-01
2.100000000000000000e+02,1.000014590850602403e+00
2.110000000000000000e+02,1.000015390026449902e+00
2.120000000000000000e+02,9.999959050566838981e-01
2.130000000000000000e+02,9.999922162500360923e-01
2.140000000000000000e+02,1.000006701404087872e+00
2.150000000000000000e+02,1.000003511972188841e+00
2.160000000000000000e+02,1.000011095595955579e+00
2.170000000000000000e+02,1.000006689466705012e+00
2.180000000000000000e+02,9.999923133746085879e-01
2.190000000000000000e+02,9.999923927525391498e-01
2.200000000000000000e+02,1.000007641842068473e+00
2.210000000000000000e+02,1.000000006853252854e+00
2.220000000000000000e+02,9.999961324865347390e-01
2.230000000000000000e+02,9.999932716329039684e-01
2.240000000000000000e+02,1.000008407271746780e+00
2.250000000000000000e+02,9.999938922620837944e-01
2.260000000000000000e+02,1.000002439478949734e+00
2.270000000000000000e+02,1.000000821417403429e+00
2.280000000000000000e+02,9.999960302559035563e-01
2.290000000000000000e+02,1.000004242758235629e+00
2.300000000000000000e+02,9.999971382544258214e-01
2.310000000000000000e+02,1.000002150532148359e+00
2.320000000000000000e+02,9.999997702483928164e-01
2.330000000000000000e+02,1.000003910415828035e+00
2.340000000000000000e+02,9.999979071020727028e-01
2.350000000000000000e+02,1.000008067839703418e+00
2.360000000000000000e+02,9.999934117337315742e-01
2.370000000000000000e+02,1.000003279854524640e+00
2.380000000000000000e+02,1.000005526440695958e+00
2.390000000000000000e+02,9.999993671504443515e-01
2.400000000000000000e+02,1.000008625478036262e+00
2.410000000000000000e+02,1.000002400492667087e+00
2.420000000000000000e+02,1.000010810122507587e+00
2.430000000000000000e+02,1.000003341921953837e+00
2.440000000000000000e+02,9.999886215684488100e-01
2.450000000000000000e+02,1.000002521039839332e+00
2.460000000000000000e+02,9.999933005990285784e-01
2.470000000000000000e+02,1.000000907579192022e+00
2.480000000000000000e+02,1.000002358779390255e+00
2.490000000000000000e+02,1.000012295582859867e+00
2.500000000000000000e+02,9.999961758973383574e-01
2.510000000000000000e+02,9.999860943729620422e-01
2.520000000000000000e+02,1.000006465943349410e+00
2.530000000000000000e+02,1.000005228103695076e+00
2.540000000000000000e+02,9.999979885455576589e-01
2.550000000000000000e+02,9.999950624107041275e-01
2.560000000000000000e+02,1.000003659262595601e+00
2.570000000000000000e+02,9.999990139211953899e-01
2.580000000000000000e+02,9.999907624241585191e-01
2.590000000000000000e+02,9.999865036644979277e-01
2.600000000000000000e+02,9.999944750294776918e-01
2.610000000000000000e+02,9.999956633781185156e-01
2.620000000000000000e+02,9.999979937397611707e-01
2.630000000000000000e+02,1.000010317979796337e+00
2.640000000000000000e+02,9.999897508364420373e-01
2.650000000000000000e+02,1.000007782448488536e+00
2.660000000000000000e+02,9.999999854807399835e-01
2.670000000000000000e+02,9.999987725601203747e-01
2.680000000000000000e+02,1.000010702821894526e+00
2.690000000000000000e+02,1.000008147756227261e+00
2.700000000000000000e+02,1.000010242193110743e+00
2.710000000000000000e+02,9.999972275140822653e-01
2.720000000000000000e+02,1.000007623871329132e+00
2.730000000000000000e+02,1.000015200569326579e+00
2.740000000000000000e+02,1.000001593621511198e+00
2.750000000000000000e+02,1.000007903021549405e+00
2.760000000000000000e+02,9.999950101919097278e-01
2.770000000000000000e+02,9.999955869286339949e-01
2.780000000000000000e+02,9.999916507717683256e-01
2.790000000000000000e+02,9.999896036119459986e-01
2.800000000000000000e+02,9.999999324099922982e-01
2.810000000000000000e+02,1.000003401174397455e+00
2.820000000000000000e+02,9.999950364680153525e-01
2.830000000000000000e+02,1.000004038155412500e+00
2.840000000000000000e+02,1.000017594923632513e+00
2.850000000000000000e+02,1.000006701480106175e+00
2.860000000000000000e+02,1.000007569397015628e+00
2.870000000000000000e+02,1.000003685737488102e+00
2.880000000000000000e+02,9.999992245855938711e-01
2.890000000000000000e+02,9.999908023510851729e-01
2.900000000000000000e+02,9.999965046828166448e-01
2.910000000000000000e+02,1.000001194724974285e+00
2.920000000000000000e+02,1.000006460009521758e+00
2.930000000000000000e+02,1.000005008949426344e+00
2.940000000000000000e+02,9.999999607096095033e-01
2.950000000000000000e+02,9.999932291963716802e-01
2.960000000000000000e+02,9.999965532990354733e-01
2.970000000000000000e+02,1.000005688519119085e+00
2.980000000000000000e+02,9.999954351044552103e-01
2.990000000000000000e+02,9.999898764669149509e-01
3.000000000000000000e+02,9.999984350472826966e-01
3.010000000000000000e+02,9.999994357758166252e-01
3.020000000000000000e+02,1.000004782010430082e+00
3.030000000000000000e+02,1.000001861691740768e+00
3.040000000000000000e+02,9.999973773392538678e-01
3.050000000000000000e+02,1.000001418374627749e+00
3.060000000000000000e+02,9.999986204199557971e-01
3.070000000000000000e+02,9.999909011417531524e-01
3.080000000000000000e+02,1.000008587859833931e+00
3.090000000000000000e+02,9.999865637559075537e-01
3.100000000000000000e+02,9.999962475704810005e-01
3.110000000000000000e+02,9.999986176411420624e-01
3.120000000000000000e+02,1.000009094565236012e+00
3.130000000000000000e+02,9.999986474108570889e-01
3.140000000000000000e+02,1.000004585791813838e+00
3.150000000000000000e+02,9.999953079168398817e-01
3.160000000000000000e+02,1.000001319381432996e+00
3.170000000000000000e+02,9.999925642350907529e-01
3.180000000000000000e+02,1.000003500287506286e+00
3.190000000000000000e+02,9.999984064416994611e-01
3.200000000000000000e+02,1.000001067091773388e+00
3.210000000000000000e+02,9.999978327067398087e-01
3.220000000000000000e+02,9.999972094870596129e-01
3.230000000000000000e+02,9.999976003763950683e-01
3.240000000000000000e+02,9.999983168798823874e-01
3.250000000000000000e+02,9.999943843631831086e-01
3.260000000000000000e+02,9.999971033896977168e-01
3.270000000000000000e+02,1.000001971723398553e+00
3.280000000000000000e+02,1.000001054785302435e+00
3.290000000000000000e+02,1.000005966325661744e+00
3.300000000000000000e+02,1.000001820025528287e+00
3.310000000000000000e+02,1.000000622275177165e+00
3.320000000000000000e+02,9.999968741038693931e-01
3.330000000000000000e+02,9.999854303207252881e-01
3.340000000000000000e+02,9.999969064070856062e-01
3.350000000000000000e+02,1.000000144208349040e+00
3.360000000000000000e+02,1.000000278905693873e+00
3.370000000000000000e+02,1.000003751560182508e+00
3.380000000000000000e+02,9.999988816282180393e-01
3.390000000000000000e+02,1.000001201739812551e+00
3.400000000000000000e+02,9.999957348756353115e-01
3.410000000000000000e+02,1.000001066901580637e+00
3.420000000000000000e+02,1.000003141190386469e+00
3.430000000000000000e+02,1.000005044093450257e+00
3.440000000000000000e+02,1.000008018803104859e+00
3.450000000000000000e+02,9.999970814576705225e-01
3.460000000000000000e+02,1.000001712833020306e+00
3.470000000000000000e+02,1.000002007935889115e+00
3.480000000000000000e+02,1.000007748698804377e+00
3.490000000000000000e+02,9.999995641933471235e-01
3.500000000000000000e+02,1.000008497414928810e+00
3.510000000000000000e+02,9.999974868952994367e-01
3.520000000000000000e+02,1.000003571621771004e+00
3.530000000000000000e+02,9.999996740711462051e-01
3.540000000000000000e+02,1.000002504702597772e+00
3.550000000000000000e+02,1.000010217953311908e+00
3.560000000000000000e+02,9.999981961999208080e-01
3.570000000000000000e+02,9.999944258603002956e-01
3.580000000000000000e+02,1.000010554942918350e+00
3.590000000000000000e+02,1.000005176996691114e+00
3.600000000000000000e+02,9.999972745022384091e-01
3.610000000000000000e+02,9.999947634768235893e-01
3.620000000000000000e+02,1.000009393671646540e+00
3.630000000000000000e+02,9.999963549407561159e-01
3.640000000000000000e+02,9.999932938668183446e-01
3.650000000000000000e+02,1.000001614163502195e+00
3.660000000000000000e+02,9.999989139665375060e-01
3.670000000000000000e+02,9.999955299427968347e-01
3.680000000000000000e+02,9.999990916069485536e-01
3.690000000000000000e+02,1.000003590725763836e+00
3.700000000000000000e+02,9.999928169873379957e-01
3.710000000000000000e+02,1.000003816584251526e+00
3.720000000000000000e+02,9.999959747976209234e-01
3.730000000000000000e+02,1.000000103830746001e+00
3.740000000000000000e+02,1.000001000284676866e+00
3.750000000000000000e+02,1.000003209173548679e+00
3.760000000000000000e+02,1.000011019464676298e+00
3.770000000000000000e+02,9.999978330137707649e-01
3.780000000000000000e+02,9.999959180896760280e-01
3.790000000000000000e+02,9.999879682175616402e-01
3.800000000000000000e+02,1.000008562300483295e+00
3.810000000000000000e+02,9.999948999925786230e-01
3.820000000000000000e+02,1.000004962796423813e+00
3.830000000000000000e+02,9.999953339782537975e-01
3.840000000000000000e+02,9.999966848431744992e-01
3.850000000000000000e+02,1.000005672212404439e+00
3.860000000000000000e+02,9.999943208440001952e-01
3.870000000000000000e+02,9.999841235077979729e-01
3.880000000000000000e+02,9.999982896452791481e-01
3.890000000000000000e+02,1.000010798368920373e+00
3.900000000000000000e+02,1.000001423068883399e+00
3.910000000000000000e+02,9.999885356997959551e-01
3.920000000000000000e+02,1.000000534348105763e+00
3.930000000000000000e+02,9.999938630881144430e-01
3.940000000000000000e+02,9.999960291762192144e-01
3.950000000000000000e+02,1.000004940726660685e+00
3.960000000000000000e+02,9.999984275478379647e-01
3.970000000000000000e+02,1.000009151367324600e+00
3.980000000000000000e+02,9.999882821108079245e-01
3.990000000000000000e+02,1.000012957965828564e+00
4.000000000000000000e+02,1.000000617804047920e+00
4.010000000000000000e+02,9.999941537665294478e-01
4.020000000000000000e+02,1.000002401153986975e+00
4.030000000000000000e+02,1.000001666809595013e+00
4.040000000000000000e+02,1.000002389073277875e+00
4.050000000000000000e+02,1.000007930004303880e+00
4.060000000000000000e+02,9.999954780226500972e-01
4.070000000000000000e+02,1.000002935750792021e+00
4.080000000000000000e+02,9.999989832752977925e-01
4.090000000000000000e+02,9.999950727018929175e-01
4.100000000000000000e+02,1.000001202694720925e+00
4.110000000000000000e+02,1.000000926273220792e+00
4.120000000000000000e+02,1.000010442451804593e+00
4.130000000000000000e+02,1.000005926912520104e+00
4.140000000000000000e+02,9.999994338184836629e-01
4.150000000000000000e+02,1.000003403995862961e+00
4.160000000000000000e+02,1.000003466391998552e+00
4.170000000000000000e+02,9.999897379933300190e-01
4.180000000000000000e+02,1.000007417940914634e+00
4.190000000000000000e+02,1.000002166696468242e+00
4.200000000000000000e+02,1.000008518790880485e+00
4.210000000000000000e+02,9.999930865334515362e-01
4.220000000000000000e+02,1.000004680903497478e+00
4.230000000000000000e+02,1.000003463477721066e+00
4.240000000000000000e+02,1.000010651176536536e+00
4.250000000000000000e+02,9.999967495532425810e-01
4.260000000000000000e+02,1.000005244142576410e+00
4.270000000000000000e+02,1.000010480674025759e+00
4.280000000000000000e+02,1.000004695808792698e+00
4.290000000000000000e+02,1.000007555724629738e+00
4.300000000000000000e+02,1.000012814810580464e+00
4.310000000000000000e+02,9.999997164370217906e-01
4.320000000000000000e+02,9.999928417159517080e-01
4.330000000000000000e+02,1.000009026742594509e+00
4.340000000000000000e+02,1.000006354520294405e+00
4.350000000000000000e+02,1.000011530959264094e+00
4.360000000000000000e+02,1.000007077241457765e+00
4.370000000000000000e+02,9.999956183462415105e-01
4.380000000000000000e+02,9.999978482794367185e-01
4.390000000000000000e+02,1.000008554706000474e+00
4.400000000000000000e+02,1.000010342498690363e+00
4.410000000000000000e+02,9.999923295385395594e-01
4.420000000000000000e+02,9.999996719729655759e-01
4.430000000000000000e+02,9.999975667160969639e-01
4.440000000000000000e+02,9.999975170772495980e-01
4.450000000000000000e+02,9.999899969529117971e-01
4.460000000000000000e+02,1.000008708241230337e+00
4.470000000000000000e+02,1.000002257316829901e+00
4.480000000000000000e+02,9.999829366211128168e-01
4.490000000000000000e+02,1.000007892375182283e+00
4.500000000000000000e+02,9.999945499967444196e-01
4.510000000000000000e+02,9.999858827659598992e-01
4.520000000000000000e+02,1.000006950016383733e+00
4.530000000000000000e+02,9.999929709144962375e-01
4.540000000000000000e+02,9.999822127036059882e-01
4.550000000000000000e+02,1.000013987093090639e+00
4.560000000000000000e+02,9.999953168824103900e-01
4.570000000000000000e+02,1.000009979628036394e+00
4.580000000000000000e+02,9.999970569736829074e-01
4.590000000000000000e+02,1.000017292845438943e+00
4.600000000000000000e+02,9.999959062972624269e-01
4.610000000000000000e+02,9.999919476655783068e-01
4.620000000000000000e+02,9.999975842729419417e-01
4.630000000000000000e+02,1.000008774724490568e+00
4.640000000000000000e+02,9.999924985684768286e-01
4.650000000000000000e+02,9.999821896835243695e-01
4.660000000000000000e+02,9.999951591726848887e-01
4.670000000000000000e+02,9.999970056300692134e-01
4.680000000000000000e+02,1.000001649325887421e+00
4.690000000000000000e+02,9.999973977944918158e-01
4.700000000000000000e+02,9.999964081608792021e-01
4.710000000000000000e+02,1.000013505432622019e+00
4.720000000000000000e+02,1.000002289841488423e+00
4.730000000000000000e+02,9.999997297753147052e-01
4.740000000000000000e+02,9.999957749778036753e-01
4.750000000000000000e+02,9.999888953525073454e-01
4.760000000000000000e+02,9.999972365428955179e-01
4.770000000000000000e+02,1.000003362245959648e+00
4.780000000000000000e+02,9.999988823320052900e-01
4.790000000000000000e+02,9.999888605232010175e-01
4.800000000000000000e+02,9.999942589580245178e-01
4.810000000000000000e+02,1.000010822810680988e+00
4.820000000000000000e+02,1.000002982652733241e+00
4.830000000000000000e+02,1.000005700294085198e+00
4.840000000000000000e+02,9.999907527265716745e-01
4.850000000000000000e+02,9.999953299886608082e-01
4.860000000000000000e+02,9.999974116254242151e-01
4.870000000000000000e+02,1.000003913595486793e+00
4.880000000000000000e+02,1.000002119650390986e+00
4.890000000000000000e+02,1.000009362726168805e+00
4.900000000000000000e+02,1.000004404420517412e+00
4.910000000000000000e+02,1.000008226877764361e+00
4.920000000000000000e+02,1.000015612387953334e+00
4.930000000000000000e+02,9.999884801466395468e-01
4.940000000000000000e+02,9.999977915103634984e-01
4.950000000000000000e+02,9.999967076911031594e-01
4.960000000000000000e+02,9.999996800908976802e-01
4.970000000000000000e+02,9.999972713243090450e-01
4.980000000000000000e+02,9.999869283362460282e-01
4.990000000000000000e+02,1.000000391531169708e+00
5.000000000000000000e+02,9.999920330185609885e-01
5.010000000000000000e+02,9.999989005968398237e-01
5.020000000000000000e+02,1.000007614447287585e+00
5.030000000000000000e+02,9.999975441033552848e-01
5.040000000000000000e+02,9.999917182346624855e-01
5.050000000000000000e+02,9.999979505803932023e-01
5.060000000000000000e+02,1.000004155465052058e+00
5.070000000000000000e+02,9.999956322209216930e-01
5.080000000000000000e+02,1.000000405745391063e+00
5.090000000000000000e+02,1.000000776212217390e+00
5.100000000000000000e+02,9.999965193539730457e-01
5.110000000000000000e+02,9.999875787144103523e-01
5.120000000000000000e+02,9.999981172796895690e-01
5.130000000000000000e+02,9.999925694182104641e-01
5.140000000000000000e+02,9.999959264995456065e-01
5.150000000000000000e+02,1.000004436437972988e+00
5.160000000000000000e+02,1.000009427251929317e+00
5.170000000000000000e+02,9.999977481088164755e-01
5.180000000000000000e+02,9.999904315835920210e-01
5.190000000000000000e+02,1.000007785212549738e+00
5.200000000000000000e+02,9.999907168736928975e-01
5.210000000000000000e+02,9.999862010368159027e-01
5.220000000000000000e+02,9.999891005612590034e-01
5.230000000000000000e+02,1.000002473725815300e+00
5.240000000000000000e+02,9.999973565970221578e-01
5.250000000000000000e+02,9.999974029346508919e-01
5.260000000000000000e+02,1.000001190060964440e+00
5.270000000000000000e+02,1.000019749612216957e+00
5.280000000000000000e+02,1.000009611575869872e+00
5.290000000000000000e+02,9.999982315905701080e-01
5.300000000000000000e+02,9.999895705648412791e-01
5.310000000000000000e+02,1.000000052096684078e+00
5.320000000000000000e+02,1.000001121240716273e+00
5.330000000000000000e+02,9.999898695983421293e-01
5.340000000000000000e+02,9.999896925506147616e-01
5.350000000000000000e+02,1.000004698678182091e+00
5.360000000000000000e+02,1.000016819020948855e+00
5.370000000000000000e+02,1.000005406953028420e+00
5.380000000000000000e+02,1.000010865163492912e+00
5.390000000000000000e+02,9.999951480678818116e-01
5.400000000000000000e+02,1.000005248645828182e+00
5.410000000000000000e+02,1.000000996189624125e+00
5.420000000000000000e+02,1.000004384680848180e+00
5.430000000000000000e+02,9.999951545949362641e-01
5.440000000000000000e+02,9.999955195462529867e-01
5.450000000000000000e+02,9.999895321661900205e-01
5.460000000000000000e+02,9.999916230892267333e-01
5.470000000000000000e+02,9.999973385767936263e-01
5.480000000000000000e+02,1.000008383333063744e+00
5.490000000000000000e+02,9.999953939977382911e-01
5.500000000000000000e+02,9.999990010178977373e-01
5.510000000000000000e+02,1.000006047151591915e+00
5.520000000000000000e+02,1.000005596706250000e+00
5.530000000000000000e+02,9.999930330481571206e-01
5.540000000000000000e+02,1.000000696155402657e+00
5.550000000000000000e+02,9.999955996793794544e-01
5.560000000000000000e+02,9.999992196121987309e-01
5.570000000000000000e+02,1.000000015722739555e+00
5.580000000000000000e+02,9.999959578146097039e-01
5.590000000000000000e+02,9.999966757365708059e-01
5.600000000000000000e+02,9.999890073914859956e-01
5.610000000000000000e+02,1.000003205804997464e+00
5.620000000000000000e+02,9.999975604952145991e-01
5.630000000000000000e+02,1.000001701613582483e+00
5.640000000000000000e+02,1.000000484272578927e+00
5.650000000000000000e+02,1.000000560759240820e+00
5.660000000000000000e+02,1.000006085399958389e+00
5.670000000000000000e+02,9.999938667268623016e-01
5.680000000000000000e+02,1.000006523569015426e+00
5.690000000000000000e+02,1.000006911284456734e+00
5.700000000000000000e+02,9.999998624962381788e-01
5.710000000000000000e+02,9.999907701138057714e-01
5.720000000000000000e+02,9.999937307905617523e-01
5.730000000000000000e+02,9.999962967903308630e-01
5.740000000000000000e+02,9.999944465927186332e-01
5.750000000000000000e+02,9.999915958847216402e-01
5.760000000000000000e+02,1.000004572986848084e+00
5.770000000000000000e+02,9.999913247489475854e-01
5.780000000000000000e+02,1.000006951529482491e+00
5.790000000000000000e+02,1.000012569244409510e+00
5.800000000000000000e+02,1.000000128465544202e+00
5.810000000000000000e+02,9.999961361857699904e-01
5.820000000000000000e+02,9.999949098565259487e-01
5.830000000000000000e+02,1.000002289879384110e+00
5.840000000000000000e+02,1.000008042756210136e+00
5.850000000000000000e+02,9.999999252587622456e-01
5.860000000000000000e+02,9.999965794349381376e-01
5.870000000000000000e+02,9.999876001276790660e-01
5.880000000000000000e+02,9.999997503356731210e-01
5.890000000000000000e+02,1.000002651683197463e+00
5.900000000000000000e+02,9.999995344823531251e-01
5.910000000000000000e+02,1.000007376880390320e+00
5.920000000000000000e+02,9.999920153781025611e-01
5.930000000000000000e+02,1.000003923296876929e+00
5.940000000000000000e+02,9.999869041081087540e-01
5.950000000000000000e+02,9.999940880475324256e-01
5.960000000000000000e+02,9.999953396949832207e-01
5.970000000000000000e+02,1.000013147840200567e+00
5.980000000000000000e+02,9.999993514949083728e-01
5.990000000000000000e+02,1.000004464238402724e+00
6.000000000000000000e+02,1.000001600917138855e+00
6.010000000000000000e+02,9.999931296077525511e-01
6.020000000000000000e+02,9.999896400618643044e-01
6.030000000000000000e+02,9.999829332988657837e-01
6.040000000000000000e+02,1.000005909137370086e+00
6.050000000000000000e+02,1.000004506610576938e+00
6.060000000000000000e+02,9.999967535872412716e-01
6.070000000000000000e+02,9.999962308203881323e-01
6.080000000000000000e+02,9.999946323026663864e-01
6.090000000000000000e+02,1.000006916791502665e+00
6.100000000000000000e+02,1.000001811495305759e+00
6.110000000000000000e+02,9.999862613305010584e-01
6.120000000000000000e+02,1.000001232255392170e+00
6.130000000000000000e+02,1.000005157206301787e+00
6.140000000000000000e+02,1.000009533188207067e+00
6.150000000000000000e+02,1.000007494639642891e+00
6.160000000000000000e+02,1.000012825972120822e+00
6.170000000000000000e+02,1.000007159118018851e+00
6.180000000000000000e+02,9.999940631558664750e-01
6.190000000000000000e+02,1.000010695284456075e+00
6.200000000000000000e+02,9.999893667708728007e-01
6.210000000000000000e+02,1.000010346395219463e+00
6.220000000000000000e+02,9.999985640742524717e-01
6.230000000000000000e+02,1.000006699701032620e+00
6.240000000000000000e+02,1.000008537220288707e+00
6.250000000000000000e+02,9.999897453093248290e-01
6.260000000000000000e+02,9.999993206266764023e-01
6.270000000000000000e+02,1.000000109053380548e+00
6.280000000000000000e+02,9.999958534611921301e-01
6.290000000000000000e+02,9.999967196433258154e-01
6.300000000000000000e+02,1.000006084369149173e+00
6.310000000000000000e+02,9.999972640675779401e-01
6.320000000000000000e+02,9.999988025570046846e-01
6.330000000000000000e+02,9.999940198082390985e-01
6.340000000000000000e+02,9.999994241616987356e-01
6.350000000000000000e+02,1.000002002910605370e+00
6.360000000000000000e+02,9.999955060244722915e-01
6.370000000000000000e+02,9.999996196236610180e-01
6.380000000000000000e+02,1.000007216135553323e+00
6.390000000000000000e+02,1.000003054717366613e+00
6.400000000000000000e+02,9.999885705181987827e-01
6.410000000000000000e+02,1.000000280111797313e+00
6.420000000000000000e+02,1.000000755754882897e+00
6.430000000000000000e+02,9.999975668162625064e-01
6.440000000000000000e+02,9.999968797705401924e-01
6.450000000000000000e+02,1.000000268786955582e+00
6.460000000000000000e+02,1.000010803890733824e+00
6.470000000000000000e+02,9.999970215831386344e-01
6.480000000000000000e+02,9.999984515255810891e-01
6.490000000000000000e+02,1.000010348184806608e+00
6.500000000000000000e+02,9.999902306024696097e-01
6.510000000000000000e+02,9.999994728774046493e-01
6.520000000000000000e+02,9.999988735948324159e-01
6.530000000000000000e+02,1.000007366936451980e+00
6.540000000000000000e+02,9.999955033794499792e-01
6.550000000000000000e+02,9.999972556103119414e-01
6.560000000000000000e+02,9.999877080141841290e-01
6.570000000000000000e+02,1.000001172739480193e+00
6.580000000000000000e+02,9.999878799238041127e-01
6.590000000000000000e+02,9.999935438910589891e-01
6.600000000000000000e+02,1.000007658214495665e+00
6.610000000000000000e+02,1.000002677363604819e+00
6.620000000000000000e+02,1.000005627971509270e+00
6.630000000000000000e+02,9.999911116995768845e-01
6.640000000000000000e+02,9.999998437195486423e-01
6.650000000000000000e+02,9.999814067020191821e-01
6.660000000000000000e+02,9.999949663638657560e-01
6.670000000000000000e+02,1.000005657759879485e+00
6.680000000000000000e+02,9.999958380995983553e-01
6.690000000000000000e+02,9.999960059880315111e-01
6.700000000000000000e+02,9.999976892350963542e-01
6.710000000000000000e+02,9.999960420804878680e-01
6.720000000000000000e+02,1.000006671991918950e+00
6.730000000000000000e+02,9.999961830416994601e-01
6.740000000000000000e+02,1.000008423127600743e+00
6.750000000000000000e+02,9.999960315930024324e-01
6.760000000000000000e+02,9.999907637708262964e-01
6.770000000000000000e+02,1.000010284511504421e+00
6.780000000000000000e+02,1.000005878125567627e+00
6.790000000000000000e+02,9.999998816154559433e-01
6.800000000000000000e+02,1.000004803808060894e+00
6.810000000000000000e+02,9.999809462208560928e-01
6.820000000000000000e+02,1.000012730280330775e+00
6.830000000000000000e+02,9.999990763854571529e-01
6.840000000000000000e+02,1.000011098119110153e+00
6.850000000000000000e+02,9.999927580201541932e-01
6.860000000000000000e+02,9.999999388704806647e-01
6.870000000000000000e+02,9.999937356600664407e-01
6.880000000000000000e+02,9.999874398124105612e-01
6.890000000000000000e+02,1.000013278139026740e+00
6.900000000000000000e+02,1.000002353889652973e+00
6.910000000000000000e+02,9.999948508118573498e-01
6.920000000000000000e+02,9.999938572522441005e-01
6.930000000000000000e+02,9.999932057935402296e-01
6.940000000000000000e+02,1.000000957888737885e+00
6.950000000000000000e+02,9.999841778412914550e-01
6.960000000000000000e+02,1.000003352591527062e+00
6.970000000000000000e+02,9.999942522198250749e-01
6.980000000000000000e+02,9.999992884632201706e-01
6.990000000000000000e+02,1.000002636182164784e+00
7.000000000000000000e+02,9.999886377072202404e-01
7.010000000000000000e+02,9.999967802583209497e-01
7.020000000000000000e+02,1.000007007770985945e+00
7.030000000000000000e+02,9.999891806943984607e-01
7.040000000000000000e+02,1.000000671965594723e+00
7.050000000000000000e+02,9.999903535958329925e-01
7.060000000000000000e+02,9.999904146272157179e-01
7.070000000000000000e+02,9.999894203282340133e-01
7.080000000000000000e+02,9.999863494619263271e-01
7.090000000000000000e+02,9.999916386289694481e-01
7.100000000000000000e+02,1.000001134545496440e+00
7.110000000000000000e+02,9.999933613832910906e-01
7.120000000000000000e+02,9.999903887676241387e-01
7.130000000000000000e+02,9.999996272509196205e-01
7.140000000000000000e+02,1.000001725576094458e+00
7.150000000000000000e+02,1.000011478505205442e+00
7.160000000000000000e+02,9.999934707234002795e-01
7.170000000000000000e+02,1.000002881780783559e+00
7.180000000000000000e+02,9.999983292694027970e-01
7.190000000000000000e+02,9.999989888218983047e-01
7.200000000000000000e+02,1.000011085352262130e+00
7.210000000000000000e+02,1.000006098691766265e+00
7.220000000000000000e+02,9.999917572481161754e-01
7.230000000000000000e+02,1.000004840900502900e+00
7.240000000000000000e+02,9.999910711736976765e-01
7.250000000000000000e+02,1.000011406691007299e+00
7.260000000000000000e+02,1.000003981787311202e+00
7.270000000000000000e+02,1.000001440423968990e+00
7.280000000000000000e+02,9.999936783504973503e-01
7.290000000000000000e+02,9.999910538867031740e-01
7.300000000000000000e+02,1.000009656179420947e+00
7.310000000000000000e+02,9.999922516991123222e-01
7.320000000000000000e+02,1.000001193553035961e+00
7.330000000000000000e+02,9.999961627889797366e-01
7.340000000000000000e+02,9.999956770260002292e-01
7.350000000000000000e+02,1.000008051007170495e+00
7.360000000000000000e+02,9.999923078311010460e-01
7.370000000000000000e+02,1.000004404772041777e+00
7.380000000000000000e+02,1.000004124169199926e+00
7.390000000000000000e+02,1.000000293141152907e+00
7.400000000000000000e+02,1.000002226964422869e+00
7.410000000000000000e+02,1.000001264407621271e+00
7.420000000000000000e+02,1.000011897577152142e+00
7.430000000000000000e+02,9.999986568318589564e-01
7.440000000000000000e+02,9.999977178353220975e-01
7.450000000000000000e+02,9.999975700982179916e-01
7.460000000000000000e+02,1.000001285890780967e+00
7.470000000000000000e+02,1.000007312759618960e+00
7.480000000000000000e+02,9.999950991312686055e-01
7.490000000000000000e+02,1.000000264597634914e+00
7.500000000000000000e+02,1.000005960219532586e+00
7.510000000000000000e+02,9.999840913291468958e-01
7.520000000000000000e+02,1.000006145041653305e+00
7.530000000000000000e+02,1.000007756967377537e+00
7.540000000000000000e+02,9.999925663652360353e-01
7.550000000000000000e+02,1.000007473826365345e+00
7.560000000000000000e+02,9.999911892250490375e-01
7.570000000000000000e+02,1.000004622111650532e+00
7.580000000000000000e+02,9.999936366991520886e-01
7.590000000000000000e+02,1.000011390055674632e+00
7.600000000000000000e+02,1.000001952994652443e+00
7.610000000000000000e+02,9.999821724732461670e-01
7.620000000000000000e+02,9.999996899880881918e-01
7.630000000000000000e+02,1.000010294541277878e+00
7.640000000000000000e+02,1.000003346506228130e+00
7.650000000000000000e+02,1.000006092291958470e+00
7.660000000000000000e+02,1.000003116135663284e+00
7.670000000000000000e+02,1.000006572297625684e+00
7.680000000000000000e+02,1.000005060060083162e+00
7.690000000000000000e+02,1.000003050737052979e+00
7.700000000000000000e+02,1.000003094270592863e+00
7.710000000000000000e+02,1.000005684495158587e+00
7.720000000000000000e+02,9.999956270562678773e-01
7.730000000000000000e+02,9.999999035097694167e-01
7.740000000000000000e+02,1.000005467686322813e+00
7.750000000000000000e+02,9.999953778280331607e-01
7.760000000000000000e+02,1.000013672576330448e+00
7.770000000000000000e+02,9.999961233053480392e-01
7.780000000000000000e+02,1.000004286878785509e+00
7.790000000000000000e+02,9.999994218706046434e-01
7.800000000000000000e+02,9.999986139745015157e-01
7.810000000000000000e+02,1.000007839116597408e+00
7.820000000000000000e+02,1.000008805623519681e+00
7.830000000000000000e+02,9.999934806380725849e-01
7.840000000000000000e+02,1.000011978982030536e+00
7.850000000000000000e+02,1.000004128349444521e+00
7.860000000000000000e+02,1.000001908561183983e+00
7.870000000000000000e+02,9.999986414243042798e-01
7.880000000000000000e+02,9.999990738623213415e-01
7.890000000000000000e+02,1.000004983312874129e+00
7.900000000000000000e+02,9.999882683426418728e-01
7.910000000000000000e+02,9.999926404539346558e-01
7.920000000000000000e+02,1.000012799285596277e+00
7.930000000000000000e+02,1.000000362481308080e+00
7.940000000000000000e+02,1.000005456710666873e+00
7.950000000000000000e+02,1.000006693156268112e+00
7.960000000000000000e+02,1.000001270671689424e+00
7.970000000000000000e+02,1.000001719875059480e+00
7.980000000000000000e+02,1.000012099201296634e+00
7.990000000000000000e+02,9.999891404974559084e-01
8.000000000000000000e+02,1.000001612471386414e+00
8.010000000000000000e+02,1.000006536293412962e+00
8.020000000000000000e+02,9.999897173535740036e-01
8.030000000000000000e+02,9.999958745647691272e-01
8.040000000000000000e+02,9.999892020870421172e-01
8.050000000000000000e+02,9.999947568564131473e-01
8.060000000000000000e+02,9.999976744030298903e-01
8.070000000000000000e+02,1.000005962838000251e+00
8.080000000000000000e+02,1.000000876861733223e+00
8.090000000000000000e+02,1.000000533889968457e+00
8.100000000000000000e+02,9.999956354191477104e-01
8.110000000000000000e+02,1.000003325932809828e+00
8.120000000000000000e+02,1.000008005368793418e+00
8.130000000000000000e+02,1.000009220093558415e+00
8.140000000000000000e+02,1.000002776005930016e+00
8.150000000000000000e+02,1.000004168768592105e+00
8.160000000000000000e+02,9.999960134011570689e-01
8.170000000000000000e+02,1.000017647583062885e+00
8.180000000000000000e+02,1.000009369556727812e+00
8.190000000000000000e+02,1.000004401506781271e+00
8.200000000000000000e+02,1.000002976970588486e+00
8.210000000000000000e+02,9.999984441517846268e-01
8.220000000000000000e+02,1.000003206360550401e+00
8.230000000000000000e+02,9.999981881818887919e-01
8.240000000000000000e+02,1.000005624928684611e+00
8.250000000000000000e+02,9.999977594464964925e-01
8.260000000000000000e+02,9.999938279446830558e-01
8.270000000000000000e+02,1.000000622965707242e+00
8.280000000000000000e+02,1.000008055691780529e+00
8.290000000000000000e+02,1.000008586581193182e+00
8.300000000000000000e+02,9.999951213027005181e-01
8.310000000000000000e+02,1.000001837626243617e+00
8.320000000000000000e+02,1.000001096503328579e+00
8.330000000000000000e+02,9.999903559224426752e-01
8.340000000000000000e+02,9.999908162083031016e-01
8.350000000000000000e+02,9.999948836209966441e-01
8.360000000000000000e+02,9.999996634282450891e-01
8.370000000000000000e+02,9.999950925726097672e-01
8.380000000000000000e+02,1.000011852515316324e+00
8.390000000000000000e+02,9.999971333663955075e-01
8.400000000000000000e+02,1.000010961462294068e+00
8.410000000000000000e+02,1.000005551620408717e+00
8.420000000000000000e+02,9.999942220752054967e-01
8.430000000000000000e+02,9.999926029786710968e-01
8.440000000000000000e+02,1.000003896306120854e+00
8.450000000000000000e+02,9.999893410222934209e-01
8.460000000000000000e+02,9.999968217510188939e-01
8.470000000000000000e+02,9.999981989031654361e-01
8.480000000000000000e+02,9.999941879952043422e-01
8.490000000000000000e+02,1.000006069380915186e+00
8.500000000000000000e+02,1.000003219556899303e+00
8.510000000000000000e+02,1.000001499663443205e+00
8.520000000000000000e+02,9.999966796608550368e-01
8.530000000000000000e+02,9.999952714493718364e-01
8.540000000000000000e+02,9.999980973630736569e-01
8.550000000000000000e+02,1.000001688705100866e+00
8.560000000000000000e+02,9.999979928261191198e-01
8.570000000000000000e+02,9.999976424363340444e-01
8.580000000000000000e+02,1.000011370139900491e+00
8.590000000000000000e+02,1.000008890515712956e+00
8.600000000000000000e+02,9.999917016798735014e-01
8.610000000000000000e+02,9.999918433145391639e-01
8.620000000000000000e+02,9.999917342614509375e-01
8.630000000000000000e+02,9.999990108024471303e-01
8.640000000000000000e+02,1.000004842056941623e+00
8.650000000000000000e+02,1.000009331231066501e+00
8.660000000000000000e+02,9.999934405398820392e-01
8.670000000000000000e+02,1.000001035721137077e+00
8.680000000000000000e+02,9.999874218170461404e-01
8.690000000000000000e+02,1.000003324742134048e+00
8.700000000000000000e+02,1.000017377592822942e+00
8.710000000000000000e+02,1.000001189220272924e+00
8.720000000000000000e+02,9.999944326751052381e-01
8.730000000000000000e+02,9.999862660956390092e-01
8.740000000000000000e+02,9.999945156497861420e-01
8.750000000000000000e+02,1.000010328171552443e+00
8.760000000000000000e+02,1.000012394916707015e+00
8.770000000000000000e+02,1.000001118307446202e+00
8.780000000000000000e+02,9.999984992023798203e-01
8.790000000000000000e+02,1.000016212641477997e+00
8.800000000000000000e+02,9.999981221800330333e-01
8.810000000000000000e+02,1.000003294989964209e+00
8.820000000000000000e+02,9.999929112047147850e-01
8.830000000000000000e+02,1.000003338787001761e+00
8.840000000000000000e+02,9.999849104002143108e-01
8.850000000000000000e+02,9.999938817698331706e-01
8.860000000000000000e+02,1.000000271594746470e+00
8.870000000000000000e+02,1.000005356589045213e+00
8.880000000000000000e+02,1.000001317103120346e+00
8.890000000000000000e+02,1.000007228221531319e+00
8.900000000000000000e+02,1.000001458169291535e+00
8.910000000000000000e+02,9.999961044552293510e-01
8.920000000000000000e+02,1.000001763052340120e+00
8.930000000000000000e+02,1.000010415818252119e+00
8.940000000000000000e+02,9.999928587463118301e-01
8.950000000000000000e+02,9.999976654191740089e-01
8.960000000000000000e+02,9.999964101363536528e-01
8.970000000000000000e+02,1.000000486450525861e+00
8.980000000000000000e+02,1.000000916906961912e+00
8.990000000000000000e+02,9.999962988500386007e-01
9.000000000000000000e+02,9.999939891717510854e-01
9.010000000000000000e+02,9.999947435870850665e-01
9.020000000000000000e+02,9.999992723233779301e-01
9.030000000000000000e+02,1.000006532145208737e+00
9.040000000000000000e+02,1.000002728234799187e+00
9.050000000000000000e+02,9.999922923580368828e-01
9.060000000000000000e+02,9.999994047667603025e-01
9.070000000000000000e+02,9.999933098074949012e-01
9.080000000000000000e+02,9.999968264600742618e-01
9.090000000000000000e+02,9.999966473838025616e-01
9.100000000000000000e+02,9.999952213993162919e-01
9.110000000000000000e+02,9.999946853680178327e-01
9.120000000000000000e+02,9.999957652201643121e-01
9.130000000000000000e+02,1.000000685818610791e+00
9.140000000000000000e+02,1.000001709073775613e+00
9.150000000000000000e+02,1.000003956021999096e+00
9.160000000000000000e+02,9.999935632001523134e-01
9.170000000000000000e+02,9.999968842181222728e-01
9.180000000000000000e+02,1.000000468574297363e+00
9.190000000000000000e+02,1.000007056715661147e+00
9.200000000000000000e+02,9.999995147028304388e-01
9.210000000000000000e+02,9.999943438699104847e-01
9.220000000000000000e+02,1.000008490891512114e+00
9.230000000000000000e+02,9.999968770267438911e-01
9.240000000000000000e+02,1.000012198624081750e+00
9.250000000000000000e+02,1.000010437850727296e+00
9.260000000000000000e+02,1.000002953899658875e+00
9.270000000000000000e+02,9.999973297258896165e-01
9.280000000000000000e+02,9.999907456519666615e-01
9.290000000000000000e+02,9.999945929364599806e-01
9.300000000000000000e+02,1.000001360107940940e+00
9.310000000000000000e+02,1.000010852689604546e+00
9.320000000000000000e+02,1.000000773465753889e+00
9.330000000000000000e+02,1.000001718815179741e+00
9.340000000000000000e+02,1.000000054551841266e+00
9.350000000000000000e+02,1.000009164833572051e+00
9.360000000000000000e+02,1.000001139056891697e+00
9.370000000000000000e+02,9.999900241845142146e-01
9.380000000000000000e+02,9.999901702201923204e-01
9.390000000000000000e+02,1.000010886211200933e+00
9.400000000000000000e+02,1.000011666123616916e+00
9.410000000000000000e+02,9.999925097671479302e-01
9.420000000000000000e+02,9.999985575489311884e-01
9.430000000000000000e+02,1.000007081205108728e+00
9.440000000000000000e+02,9.999969391062757396e-01
9.450000000000000000e+02,9.999996536107320644e-01
9.460000000000000000e+02,9.999954617981884342e-01
9.470000000000000000e+02,1.000000475337070149e+00
9.480000000000000000e+02,9.999995547102034088e-01
9.490000000000000000e+02,9.999959453016507016e-01
9.500000000000000000e+02,9.999857895556680809e-01
9.510000000000000000e+02,9.999947539988046641e-01
9.520000000000000000e+02,9.999982645084054544e-01
9.530000000000000000e+02,9.999984019339921426e-01
9.540000000000000000e+02,1.000002651562987621e+00
9.550000000000000000e+02,9.999932415934607022e-01
9.560000000000000000e+02,9.999989931887839356e-01
9.570000000000000000e+02,1.000014876274733400e+00
9.580000000000000000e+02,1.000003528863076419e+00
9.590000000000000000e+02,1.000015867525430924e+00
9.600000000000000000e+02,9.999969921992875044e-01
9.610000000000000000e+02,1.000009530484608611e+00
9.620000000000000000e+02,1.000007237442537500e+00
9.630000000000000000e+02,1.000002161673603895e+00
9.640000000000000000e+02,9.999843703203696865e-01
9.650000000000000000e+02,1.000006680414048166e+00
9.660000000000000000e+02,9.999959344191298172e-01
9.670000000000000000e+02,1.000001597223626693e+00
9.680000000000000000e+02,9.999910350396098435e-01
9.690000000000000000e+02,1.000006249896994381e+00
9.700000000000000000e+02,9.999880155632902001e-01
9.710000000000000000e+02,9.999956343745169951e-01
9.720000000000000000e+02,9.999903984090610098e-01
9.730000000000000000e+02,1.000003237283023649e+00
9.740000000000000000e+02,1.000010986850498940e+00
9.750000000000000000e+02,9.999984947430352600e-01
9.760000000000000000e+02,9.999979751530561067e-01
9.770000000000000000e+02,9.999900952033892176e-01
9.780000000000000000e+02,9.999997369117514801e-01
9.790000000000000000e+02,9.999950731875312249e-01
9.800000000000000000e+02,9.999978253448982279e-01
9.810000000000000000e+02,1.000004819249581622e+00
9.820000000000000000e+02,1.000001630381220474e+00
9.830000000000000000e+02,9.999988817189091606e-01
9.840000000000000000e+02,1.000002894224865768e+00
9.850000000000000000e+02,1.000008622658604907e+00
9.860000000000000000e+02,9.999996750034849669e-01
9.870000000000000000e+02,1.000003732275879909e+00
9.880000000000000000e+02,9.999941719733154155e-01
9.890000000000000000e+02,1.000007275251165062e+00
9.900000000000000000e+02,9.999983024449198288e-01
9.910000000000000000e+02,1.000007157223643750e+00
9.920000000000000000e+02,1.000004060789287275e+00
9.930000000000000000e+02,9.999935032058773210e-01
9.940000000000000000e+02,9.999937403286854876e-01
9.950000000000000000e+02,1.000007673113447737e+00
9.960000000000000000e+02,1.000004908149710436e+00
9.970000000000000000e+02,9.999968907683778330e-01
9.980000000000000000e+02,9.999885688763545666e-01
9.990000000000000000e+02,9.999957058630213336e-01
1.000000000000000000e+03,9.999987802811378668e-01
1.001000000000000000e+03,1.000009722477947838e+00
1.002000000000000000e+03,9.999935031202529245e-01
1.003000000000000000e+03,1.000000713561162824e+00
1.004000000000000000e+03,1.000002786515341358e+00
1.005000000000000000e+03,9.999921021935176402e-01
1.006000000000000000e+03,1.000006450725483109e+00
1.007000000000000000e+03,9.999992839053859495e-01
1.008000000000000000e+03,1.000003172667654816e+00
1.009000000000000000e+03,1.000006014650973052e+00
1.010000000000000000e+03,1.000000864342635687e+00
1.011000000000000000e+03,1.000001203521446280e+00
1.012000000000000000e+03,9.999985092877102799e-01
1.013000000000000000e+03,9.999943575612999513e-01
1.014000000000000000e+03,9.999999932328628161e-01
1.015000000000000000e+03,9.999933621934302685e-01
1.016000000000000000e+03,9.999955909181026392e-01
1.017000000000000000e+03,1.000002308229942960e+00
1.018000000000000000e+03,9.999988593377047152e-01
1.019000000000000000e+03,9.999989564429184741e-01
1.020000000000000000e+03,1.000004690176182098e+00
1.021000000000000000e+03,1.000018216049936015e+00
1.022000000000000000e+03,9.999999997789191797e-01
1.023000000000000000e+03,9.999968742279607969e-01
1.024000000000000000e+03,9.999958780830787708e-01


==> mod_fmcw2.csv <==
1.000000000000000000e+00,1.091087811218229398e+00
2.000000000000000000e+00,1.091076949002437901e+00
3.000000000000000000e+00,1.091099718030194010e+00
4.000000000000000000e+00,1.091092811569933430e+00
5.000000000000000000e+00,1.091077736475742022e+00
6.000000000000000000e+00,1.091099257467865513e+00
7.000000000000000000e+00,1.091078837182283934e+00
8.000000000000000000e+00,1.091104797416440730e+00
9.000000000000000000e+00,1.091086923434412270e+00
1.000000000000000000e+01,1.091089344665242322e+00
1.100000000000000000e+01,1.091101671614210122e+00
1.200000000000000000e+01,1.091084893969465508e+00
1.300000000000000000e+01,1.091076975015219830e+00
1.400000000000000000e+01,1.091084907309827656e+00
1.500000000000000000e+01,1.091096632689056767e+00
1.600000000000000000e+01,1.091104194596402177e+00
1.700000000000000000e+01,1.091086249207088521e+00
1.800000000000000000e+01,1.091098773388092580e+00
1.900000000000000000e+01,1.091078470867620887e+00
2.000000000000000000e+01,1.091094718273017961e+00
2.100000000000000000e+01,1.091082941846136967e+00
2.200000000000000000e+01,1.091085451052148159e+00
2.300000000000000000e+01,1.091082453989137724e+00
2.400000000000000000e+01,1.091097807309787449e+00
2.500000000000000000e+01,1.091083689374493959e+00
2.600000000000000000e+01,1.091090426851601070e+00
2.700000000000000000e+01,1.091095547593510018e+00
2.800000000000000000e+01,1.091087943082352796e+00
2.900000000000000000e+01,1.091101249626087455e+00
3.000000000000000000e+01,1.091096861867236312e+00
3.100000000000000000e+01,1.091087619006155585e+00
3.200000000000000000e+01,1.091087806768302304e+00
3.300000000000000000e+01,1.327356050606737004e+00
3.400000000000000000e+01,1.327370699639926599e+00
3.500000000000000000e+01,1.327361461979618129e+00
3.600000000000000000e+01,1.327363253306810487e+00
3.700000000000000000e+01,1.327369143735580792e+00
3.800000000000000000e+01,1.327375675115493259e+00
3.900000000000000000e+01,1.327365417149372950e+00
4.000000000000000000e+01,1.327362176621880829e+00
4.100000000000000000e+01,1.327370664261267708e+00
4.200000000000000000e+01,1.327369211064847843e+00
4.300000000000000000e+01,1.327353835198280985e+00
4.400000000000000000e+01,1.327356635375827931e+00
4.500000000000000000e+01,1.327369482674418011e+00
4.600000000000000000e+01,1.327359406284397636e+00
4.700000000000000000e+01,1.327366428780336616e+00
4.800000000000000000e+01,1.327359046869605042e+00
4.900000000000000000e+01,1.327376362280363598e+00
5.000000000000000000e+01,1.327358028495541076e+00
5.100000000000000000e+01,1.327368366094953567e+00
5.200000000000000000e+01,1.327353006372858690e+00
5.300000000000000000e+01,1.327362786970131436e+00
5.400000000000000000e+01,1.327387157453844946e+00
5.500000000000000000e+01,1.327374296519429953e+00
5.600000000000000000e+01,1.327355967152716198e+00
5.700000000000000000e+01,1.327380093098121439e+00
5.800000000000000000e+01,1.327358217596599443e+00
5.900000000000000000e+01,1.327366238384926511e+00
6.000000000000000000e+01,1.327385959706674612e+00
6.100000000000000000e+01,1.327385414333286384e+00
6.200000000000000000e+01,1.327373000300163808e+00
6.300000000000000000e+01,1.327364503139020657e+00
6.400000000000000000e+01,1.327364898645506885e+00
6.500000000000000000e+01,8.997338993447723254e-01
6.600000000000000000e+01,8.997403225579074793e-01
6.700000000000000000e+01,8.997234640629229174e-01
6.800000000000000000e+01,8.997370574681705646e-01
6.900000000000000000e+01,8.997289438288085250e-01
7.000000000000000000e+01,8.997358857379871289e-01
7.100000000000000000e+01,8.997451328995477171e-01
7.200000000000000000e+01,8.997388185026279350e-01
7.300000000000000000e+01,8.997408538923366006e-01
7.400000000000000000e+01,8.997395148628952732e-01
7.500000000000000000e+01,8.997311913932517502e-01
7.600000000000000000e+01,8.997302178445024667e-01
7.700000000000000000e+01,8.997363651560861264e-01
7.800000000000000000e+01,8.997372771837262029e-01
7.900000000000000000e+01,8.997468267288765142e-01
8.000000000000000000e+01,8.997372858398264839e-01
8.100000000000000000e+01,8.997388547332995090e-01
8.200000000000000000e+01,8.997384195467410528e-01
8.300000000000000000e+01,8.997244344765686908e-01
8.400000000000000000e+01,8.997345882261328365e-01
8.500000000000000000e+01,8.997422739242620926e-01
8.600000000000000000e+01,8.997370014793002468e-01
8.700000000000000000e+01,8.997406781462226055e-01
8.800000000000000000e+01,8.997344067350421248e-01
8.900000000000000000e+01,8.997405876183570683e-01
9.000000000000000000e+01,8.997322034283475878e-01
9.100000000000000000e+01,8.997380144827827886e-01
9.200000000000000000e+01,8.997277899239626286e-01
9.300000000000000000e+01,8.997215515314880285e-01
9.400000000000000000e+01,8.997356460552767832e-01
9.500000000000000000e+01,8.997280429346715680e-01
9.600000000000000000e+01,8.997307604344174647e-01
9.700000000000000000e+01,7.867988619203422074e-01
9.800000000000000000e+01,7.868019370120661327e-01
9.900000000000000000e+01,7.868098108106507116e-01
1.000000000000000000e+02,7.867961701609367253e-01
1.010000000000000000e+02,7.867868831881059677e-01
1.020000000000000000e+02,7.868050335074445734e-01
1.030000000000000000e+02,7.868036620154024163e-01
1.040000000000000000e+02,7.867906109802437209e-01
1.050000000000000000e+02,7.868075392297536608e-01
1.060000000000000000e+02,7.868012247643033641e-01
1.070000000000000000e+02,7.867897647590634813e-01
1.080000000000000000e+02,7.867909403469335317e-01
1.090000000000000000e+02,7.868008310741134714e-01
1.100000000000000000e+02,7.867908758313478801e-01
1.110000000000000000e+02,7.867953595121511823e-01
1.120000000000000000e+02,7.868014774830388580e-01
1.130000000000000000e+02,7.867942542125412331e-01
1.140000000000000000e+02,7.868033753151156828e-01
1.150000000000000000e+02,7.867932001690082222e-01
1.160000000000000000e+02,7.867856874797126698e-01
1.170000000000000000e+02,7.867869733915403563e-01
1.180000000000000000e+02,7.867948303071506944e-01
1.190000000000000000e+02,7.867893273890458339e-01
1.200000000000000000e+02,7.867935618421761923e-01
1.210000000000000000e+02,7.867938480014616820e-01
1.220000000000000000e+02,7.868001008168281629e-01
1.230000000000000000e+02,7.867798513456218945e-01
1.240000000000000000e+02,7.867976172399844259e-01
1.250000000000000000e+02,7.867984087991567455e-01
1.260000000000000000e+02,7.868031203893907088e-01
1.270000000000000000e+02,7.867868854854905836e-01
1.280000000000000000e+02,7.867936088014116924e-01
1.290000000000000000e+02,1.091084098981324413e+00
1.300000000000000000e+02,1.091080115567023112e+00
1.310000000000000000e+02,1.091086699937782400e+00
1.320000000000000000e+02,1.091082926390029684e+00
1.330000000000000000e+02,1.091088044540807545e+00
1.340000000000000000e+02,1.091088688983978372e+00
1.350000000000000000e+02,1.091083721661066708e+00
1.360000000000000000e+02,1.091101599824843893e+00
1.370000000000000000e+02,1.091096888055716807e+00
1.380000000000000000e+02,1.091082056235727960e+00
1.390000000000000000e+02,1.091085876274735300e+00
1.400000000000000000e+02,1.091086533720143414e+00
1.410000000000000000e+02,1.091086342811378618e+00
1.420000000000000000e+02,1.091088564539852923e+00
1.430000000000000000e+02,1.091092255380587295e+00
1.440000000000000000e+02,1.091081128468391226e+00
1.450000000000000000e+02,1.091095001147256216e+00
1.460000000000000000e+02,1.091085017255193135e+00
1.470000000000000000e+02,1.091092682041195028e+00
1.480000000000000000e+02,1.091107168645576220e+00
1.490000000000000000e+02,1.091089010121258251e+00
1.500000000000000000e+02,1.091091845972238961e+00
1.510000000000000000e+02,1.091093630223174848e+00
1.520000000000000000e+02,1.091079905671246575e+00
1.530000000000000000e+02,1.091077389773233319e+00
1.540000000000000000e+02,1.091080971408630695e+00
1.550000000000000000e+02,1.091087809375240303e+00
1.560000000000000000e+02,1.091094346544637661e+00
1.570000000000000000e+02,1.091078206387750438e+00
1.580000000000000000e+02,1.091090754828811127e+00
1.590000000000000000e+02,1.091091256808669030e+00
1.600000000000000000e+02,1.091085760445611896e+00
1.610000000000000000e+02,4.879413903128217989e-01
1.620000000000000000e+02,4.879403364522060804e-01
1.630000000000000000e+02,4.879513290016652682e-01
1.640000000000000000e+02,4.879566137986038887e-01
1.650000000000000000e+02,4.879507457657453195e-01
1.660000000000000000e+02,4.879448871628659923e-01
1.670000000000000000e+02,4.879443068091243174e-01
1.680000000000000000e+02,4.879536819982815410e-01
1.690000000000000000e+02,4.879435316847454129e-01
1.700000000000000000e+02,4.879495272202018508e-01
1.710000000000000000e+02,4.879572673599565924e-01
1.720000000000000000e+02,4.879430534167345512e-01
1.730000000000000000e+02,4.879528265574368251e-01
1.740000000000000000e+02,4.879559392179840249e-01
1.750000000000000000e+02,4.879617620175982218e-01
1.760000000000000000e+02,4.879553679013976519e-01
1.770000000000000000e+02,4.879397543380583624e-01
1.780000000000000000e+02,4.879480239568462219e-01
1.790000000000000000e+02,4.879380353023023420e-01
1.800000000000000000e+02,4.879544873316797871e-01
1.810000000000000000e+02,4.879558624036985925e-01
1.820000000000000000e+02,4.879532042907213096e-01
1.830000000000000000e+02,4.879563472111757005e-01
1.840000000000000000e+02,4.879461068338267760e-01
1.850000000000000000e+02,4.879351592001774929e-01
1.860000000000000000e+02,4.879530642248326999e-01
1.870000000000000000e+02,4.879632489631467451e-01
1.880000000000000000e+02,4.879469755730224678e-01
1.890000000000000000e+02,4.879500571121666019e-01
1.900000000000000000e+02,4.879542355168975387e-01
1.910000000000000000e+02,4.879477994902921556e-01
1.920000000000000000e+02,4.879490675876547168e-01
1.930000000000000000e+02,1.327369634171049029e+00
1.940000000000000000e+02,1.327366256305635428e+00
1.950000000000000000e+02,1.327359469381651724e+00
1.960000000000000000e+02,1.327360257486961848e+00
1.970000000000000000e+02,1.327363817196246965e+00
1.980000000000000000e+02,1.327367148087674309e+00
1.990000000000000000e+02,1.327355667557192254e+00
2.000000000000000000e+02,1.327386625223546668e+00
2.010000000000000000e+02,1.327374167872394706e+00
2.020000000000000000e+02,1.327369866648903329e+00
2.030000000000000000e+02,1.327370183418471239e+00
2.040000000000000000e+02,1.327361196740495686e+00
2.050000000000000000e+02,1.327363716651007719e+00
2.060000000000000000e+02,1.327375267726268904e+00
2.070000000000000000e+02,1.327365381754202156e+00
2.080000000000000000e+02,1.327376948776621601e+00
2.090000000000000000e+02,1.327358194492774146e+00
2.100000000000000000e+02,1.327362205288406427e+00
2.110000000000000000e+02,1.327355939919363736e+00
2.120000000000000000e+02,1.327372736029093225e+00
2.130000000000000000e+02,1.327364536093690317e+00
2.140000000000000000e+02,1.327374308350184551e+00
2.150000000000000000e+02,1.327371742428022694e+00
2.160000000000000000e+02,1.327369257905119948e+00
2.170000000000000000e+02,1.327370627970301697e+00
2.180000000000000000e+02,1.327369654334057181e+00
2.190000000000000000e+02,1.327371671209370385e+00
2.200000000000000000e+02,1.327368206894778080e+00
2.210000000000000000e+02,1.327370355794461387e+00
2.220000000000000000e+02,1.327363043258436459e+00
2.230000000000000000e+02,1.327367924125942400e+00
2.240000000000000000e+02,1.327359647601604298e+00
2.250000000000000000e+02,4.879446556355332421e-01
2.260000000000000000e+02,4.879550131476725894e-01
2.270000000000000000e+02,4.879546804185956876e-01
2.280000000000000000e+02,4.879461130444809891e-01
2.290000000000000000e+02,4.879491815067465432e-01
2.300000000000000000e+02,4.879515819639837493e-01
2.310000000000000000e+02,4.879583149880340476e-01
2.320000000000000000e+02,4.879440141591567248e-01
2.330000000000000000e+02,4.879442845545545193e-01
2.340000000000000000e+02,4.879547748864375145e-01
2.350000000000000000e+02,4.879479980589140897e-01
2.360000000000000000e+02,4.879463077723423248e-01
2.370000000000000000e+02,4.879398652338301501e-01
2.380000000000000000e+02,4.879380472669659352e-01
2.390000000000000000e+02,4.879453910902880609e-01
2.400000000000000000e+02,4.879489472450769250e-01
2.410000000000000000e+02,4.879410012190186219e-01
2.420000000000000000e+02,4.879607235157514822e-01
2.430000000000000000e+02,4.879537830102907980e-01
2.440000000000000000e+02,4.879521687211941239e-01
2.450000000000000000e+02,4.879481173734865340e-01
2.460000000000000000e+02,4.879416734391567867e-01
2.470000000000000000e+02,4.879390695842693582e-01
2.480000000000000000e+02,4.879492798036528245e-01
2.490000000000000000e+02,4.879399271146516170e-01
2.500000000000000000e+02,4.879529635417212408e-01
2.510000000000000000e+02,4.879510345670595162e-01
2.520000000000000000e+02,4.879554256485698627e-01
2.530000000000000000e+02,4.879467283328566829e-01
2.540000000000000000e+02,4.879408355713832357e-01
2.550000000000000000e+02,4.879443102939843846e-01
2.560000000000000000e+02,4.879406768885584667e-01
2.570000000000000000e+02,1.091101931638225997e+00
2.580000000000000000e+02,1.091090031213894251e+00
2.590000000000000000e+02,1.091099355829927120e+00
2.600000000000000000e+02,1.091094405186616045e+00
2.610000000000000000e+02,1.091100047913116544e+00
2.620000000000000000e+02,1.091094848729786015e+00
2.630000000000000000e+02,1.091091397280056885e+00
2.640000000000000000e+02,1.091092837133904148e+00
2.650000000000000000e+02,1.091094850530479610e+00
2.660000000000000000e+02,1.091103097336231675e+00
2.670000000000000000e+02,1.091100972875124864e+00
2.680000000000000000e+02,1.091083953648063876e+00
2.690000000000000000e+02,1.091091050792566186e+00
2.700000000000000000e+02,1.091082166692253663e+00
2.710000000000000000e+02,1.091094218114811554e+00
2.720000000000000000e+02,1.091091814745484445e+00
2.730000000000000000e+02,1.091088418292808893e+00
2.740000000000000000e+02,1.091099041436693007e+00
2.750000000000000000e+02,1.091085700841941675e+00
2.760000000000000000e+02,1.091096293735298817e+00
2.770000000000000000e+02,1.091082950571507393e+00
2.780000000000000000e+02,1.091084902626671127e+00
2.790000000000000000e+02,1.091079981126303888e+00
2.800000000000000000e+02,1.091094817408555295e+00
2.810000000000000000e+02,1.091084499330108315e+00
2.820000000000000000e+02,1.091085274500586788e+00
2.830000000000000000e+02,1.091100634454882590e+00
2.840000000000000000e+02,1.091084734849518290e+00
2.850000000000000000e+02,1.091090050501595465e+00
2.860000000000000000e+02,1.091096654986145165e+00
2.870000000000000000e+02,1.091090612914427549e+00
2.880000000000000000e+02,1.091085127002789479e+00
2.890000000000000000e+02,4.879457960043377951e-01
2.900000000000000000e+02,4.879492815882878753e-01
2.910000000000000000e+02,4.879517901494149212e-01
2.920000000000000000e+02,4.879392235788708176e-01
2.930000000000000000e+02,4.879426669289594343e-01
2.940000000000000000e+02,4.879549490388667699e-01
2.950000000000000000e+02,4.879494052756830347e-01
2.960000000000000000e+02,4.879486200192428846e-01
2.970000000000000000e+02,4.879412690174674827e-01
2.980000000000000000e+02,4.879378579320829412e-01
2.990000000000000000e+02,4.879609654846615019e-01
3.000000000000000000e+02,4.879490161045157426e-01
3.010000000000000000e+02,4.879510589066466952e-01
3.020000000000000000e+02,4.879463696020187036e-01
3.030000000000000000e+02,4.879395361884195648e-01
3.040000000000000000e+02,4.879637961424484471e-01
3.050000000000000000e+02,4.879600121297467674e-01
3.060000000000000000e+02,4.879430499471523741e-01
3.070000000000000000e+02,4.879520063972221378e-01
3.080000000000000000e+02,4.879408337898989423e-01
3.090000000000000000e+02,4.879544494552146006e-01
3.100000000000000000e+02,4.879546724764554089e-01
3.110000000000000000e+02,4.879417888862694341e-01
3.120000000000000000e+02,4.879472392659778279e-01
3.130000000000000000e+02,4.879534979286795360e-01
3.140000000000000000e+02,4.879633289738243840e-01
3.150000000000000000e+02,4.879592944366443197e-01
3.160000000000000000e+02,4.879415623158478432e-01
3.170000000000000000e+02,4.879535406540992382e-01
3.180000000000000000e+02,4.879550205035519950e-01
3.190000000000000000e+02,4.879525274072393781e-01
3.200000000000000000e+02,4.879475658860204512e-01
3.210000000000000000e+02,7.867891361707891607e-01
3.220000000000000000e+02,7.868000162628356886e-01
3.230000000000000000e+02,7.868016273946788486e-01
3.240000000000000000e+02,7.867871371545382964e-01
3.250000000000000000e+02,7.867939088773392431e-01
3.260000000000000000e+02,7.867960817425861952e-01
3.270000000000000000e+02,7.868009256117560746e-01
3.280000000000000000e+02,7.867866822139184535e-01
3.290000000000000000e+02,7.867944698900942724e-01
3.300000000000000000e+02,7.868063204774308206e-01
3.310000000000000000e+02,7.867768067632333606e-01
3.320000000000000000e+02,7.867796187546438613e-01
3.330000000000000000e+02,7.868154826479880626e-01
3.340000000000000000e+02,7.867906295442201881e-01
3.350000000000000000e+02,7.867971151512391792e-01
3.360000000000000000e+02,7.867919176118645108e-01
3.370000000000000000e+02,7.867920762531951384e-01
3.380000000000000000e+02,7.867916408072320733e-01
3.390000000000000000e+02,7.867986662475014992e-01
3.400000000000000000e+02,7.867955202990822849e-01
3.410000000000000000e+02,7.867924496108813504e-01
3.420000000000000000e+02,7.868079830849933343e-01
3.430000000000000000e+02,7.867957638510417739e-01
3.440000000000000000e+02,7.868019604841145487e-01
3.450000000000000000e+02,7.867911651726083866e-01
3.460000000000000000e+02,7.867973089086216509e-01
3.470000000000000000e+02,7.867909481628756474e-01
3.480000000000000000e+02,7.868124658676687311e-01
3.490000000000000000e+02,7.868117707181174758e-01
3.500000000000000000e+02,7.867966245807902492e-01
3.510000000000000000e+02,7.867866446649073309e-01
3.520000000000000000e+02,7.867855135636594444e-01
3.530000000000000000e+02,1.091099824708774202e+00
3.540000000000000000e+02,1.091078785089624192e+00
3.550000000000000000e+02,1.091095279819172204e+00
3.560000000000000000e+02,1.091084046247216888e+00
3.570000000000000000e+02,1.091077449938778754e+00
3.580000000000000000e+02,1.091080651006756552e+00
3.590000000000000000e+02,1.091087107375659837e+00
3.600000000000000000e+02,1.091088210218857490e+00
3.610000000000000000e+02,1.091089507561887384e+00
3.620000000000000000e+02,1.091099938871599395e+00
3.630000000000000000e+02,1.091093543598292914e+00
3.640000000000000000e+02,1.091106623271888898e+00
3.650000000000000000e+02,1.091079463011101147e+00
3.660000000000000000e+02,1.091085413113309421e+00
3.670000000000000000e+02,1.091096898916951385e+00
3.680000000000000000e+02,1.091083902951609286e+00
3.690000000000000000e+02,1.091081079388752206e+00
3.700000000000000000e+02,1.091104579717947720e+00
3.710000000000000000e+02,1.091088744479477013e+00
3.720000000000000000e+02,1.091083575849497223e+00
3.730000000000000000e+02,1.091090383584434553e+00
3.740000000000000000e+02,1.091086731145117117e+00
3.750000000000000000e+02,1.091088194049057991e+00
3.760000000000000000e+02,1.091095290998321143e+00
3.770000000000000000e+02,1.091093041468787606e+00
3.780000000000000000e+02,1.091098426169758717e+00
3.790000000000000000e+02,1.091075461140917024e+00
3.800000000000000000e+02,1.091082432763416099e+00
3.810000000000000000e+02,1.091089042859181735e+00
3.820000000000000000e+02,1.091099731949582097e+00
3.830000000000000000e+02,1.091081032714350307e+00
3.840000000000000000e+02,1.091097163091863331e+00
3.850000000000000000e+02,1.327351415647039401e+00
3.860000000000000000e+02,1.327363552021605608e+00
3.870000000000000000e+02,1.327363106457956965e+00
3.880000000000000000e+02,1.327375586182988121e+00
3.890000000000000000e+02,1.327366095124973056e+00
3.900000000000000000e+02,1.327359648969980599e+00
3.910000000000000000e+02,1.327371975152322747e+00
3.920000000000000000e+02,1.327365508556967999e+00
3.930000000000000000e+02,1.327373992905667599e+00
3.940000000000000000e+02,1.327361000931391422e+00
3.950000000000000000e+02,1.327367907639852573e+00
3.960000000000000000e+02,1.327363320530973834e+00
3.970000000000000000e+02,1.327359525716316879e+00
3.980000000000000000e+02,1.327370762840509366e+00
3.990000000000000000e+02,1.327383566427412953e+00
4.000000000000000000e+02,1.327372795177515163e+00
4.010000000000000000e+02,1.327362548684596577e+00
4.020000000000000000e+02,1.327372646193052619e+00
4.030000000000000000e+02,1.327374555982792304e+00
4.040000000000000000e+02,1.327367987646758785e+00
4.050000000000000000e+02,1.327361636776715814e+00
4.060000000000000000e+02,1.327371248777941659e+00
4.070000000000000000e+02,1.327362921296478593e+00
4.080000000000000000e+02,1.327388561059775984e+00
4.090000000000000000e+02,1.327357210810252264e+00
4.100000000000000000e+02,1.327362765353518048e+00
4.110000000000000000e+02,1.327385051434119889e+00
4.120000000000000000e+02,1.327369076128236403e+00
4.130000000000000000e+02,1.327370430813265223e+00
4.140000000000000000e+02,1.327361478107223824e+00
4.150000000000000000e+02,1.327373746732143367e+00
4.160000000000000000e+02,1.327369726694830110e+00
4.170000000000000000e+02,2.182146929664465773e-01
4.180000000000000000e+02,2.182153318863006841e-01
4.190000000000000000e+02,2.182334648727783377e-01
4.200000000000000000e+02,2.182244317064400418e-01
4.210000000000000000e+02,2.182185576636904989e-01
4.220000000000000000e+02,2.182159393908164602e-01
4.230000000000000000e+02,2.182135752385144789e-01
4.240000000000000000e+02,2.182195995734519389e-01
4.250000000000000000e+02,2.182158487845762829e-01
4.260000000000000000e+02,2.182216877937685762e-01
4.270000000000000000e+02,2.182189174205621529e-01
4.280000000000000000e+02,2.182195386094877287e-01
4.290000000000000000e+02,2.182155779631689552e-01
4.300000000000000000e+02,2.182184089274514516e-01
4.310000000000000000e+02,2.182197623760329386e-01
4.320000000000000000e+02,2.182114033746531123e-01
4.330000000000000000e+02,2.182146933626933349e-01
4.340000000000000000e+02,2.182201396138003235e-01
4.350000000000000000e+02,2.182108719954590770e-01
4.360000000000000000e+02,2.182385174793812777e-01
4.370000000000000000e+02,2.182096117983102213e-01
4.380000000000000000e+02,2.182109409863256522e-01
4.390000000000000000e+02,2.182169230286975237e-01
4.400000000000000000e+02,2.182147042870759002e-01
4.410000000000000000e+02,2.182244592445935494e-01
4.420000000000000000e+02,2.182139101258200597e-01
4.430000000000000000e+02,2.182074211699968347e-01
4.440000000000000000e+02,2.182263214976407351e-01
4.450000000000000000e+02,2.182199843475126078e-01
4.460000000000000000e+02,2.182139133977044065e-01
4.470000000000000000e+02,2.182050461153233478e-01
4.480000000000000000e+02,2.182107651826784567e-01
4.490000000000000000e+02,1.091095131568847965e+00
4.500000000000000000e+02,1.091096698906117268e+00
4.510000000000000000e+02,1.091104747344444625e+00
4.520000000000000000e+02,1.091082561468148748e+00
4.530000000000000000e+02,1.091098799295106225e+00
4.540000000000000000e+02,1.091090086682857230e+00
4.550000000000000000e+02,1.091092314065936542e+00
4.560000000000000000e+02,1.091088619306120444e+00
4.570000000000000000e+02,1.091101497533248699e+00
4.580000000000000000e+02,1.091095871905447323e+00
4.590000000000000000e+02,1.091092786783340651e+00
4.600000000000000000e+02,1.091094469891262575e+00
4.610000000000000000e+02,1.091098854948501451e+00
4.620000000000000000e+02,1.091092702093987121e+00
4.630000000000000000e+02,1.091095493000306726e+00
4.640000000000000000e+02,1.091094487043646977e+00
4.650000000000000000e+02,1.091098179493769083e+00
4.660000000000000000e+02,1.091081381393495642e+00
4.670000000000000000e+02,1.091090029699082420e+00
4.680000000000000000e+02,1.091083835995806162e+00
4.690000000000000000e+02,1.091083066450897032e+00
4.700000000000000000e+02,1.091085603687464323e+00
4.710000000000000000e+02,1.091092090072157239e+00
4.720000000000000000e+02,1.091097541615063449e+00
4.730000000000000000e+02,1.091080514402435586e+00
4.740000000000000000e+02,1.091088995028019371e+00
4.750000000000000000e+02,1.091098745334201148e+00
4.760000000000000000e+02,1.091088083161566802e+00
4.770000000000000000e+02,1.091096542026434024e+00
4.780000000000000000e+02,1.091099312653714293e+00
4.790000000000000000e+02,1.091079371553340893e+00
4.800000000000000000e+02,1.091102411506668979e+00
4.810000000000000000e+02,1.175135563757666590e+00
4.820000000000000000e+02,1.175144705191435213e+00
4.830000000000000000e+02,1.175145551053897508e+00
4.840000000000000000e+02,1.175145334641788830e+00
4.850000000000000000e+02,1.175132422303109880e+00
4.860000000000000000e+02,1.175137726435197871e+00
4.870000000000000000e+02,1.175142512917898285e+00
4.880000000000000000e+02,1.175126752400358132e+00
4.890000000000000000e+02,1.175147416429007441e+00
4.900000000000000000e+02,1.175136625490958320e+00
4.910000000000000000e+02,1.175130273613787857e+00
4.920000000000000000e+02,1.175141604923800820e+00
4.930000000000000000e+02,1.175142063680993720e+00
4.940000000000000000e+02,1.175152265262027429e+00
4.950000000000000000e+02,1.175130077021483865e+00
4.960000000000000000e+02,1.175149489740212161e+00
4.970000000000000000e+02,1.175141519783024169e+00
4.980000000000000000e+02,1.175137524558844682e+00
4.990000000000000000e+02,1.175138184859049417e+00
5.000000000000000000e+02,1.175140477327545785e+00
5.010000000000000000e+02,1.175150661561756626e+00
5.020000000000000000e+02,1.175142823901984990e+00
5.030000000000000000e+02,1.175144269779709871e+00
5.040000000000000000e+02,1.175152657638069087e+00
5.050000000000000000e+02,1.175133104414039842e+00
5.060000000000000000e+02,1.175141964376261727e+00
5.070000000000000000e+02,1.175153349367433098e+00
5.080000000000000000e+02,1.175147598527227277e+00
5.090000000000000000e+02,1.175142447480299834e+00
5.100000000000000000e+02,1.175151434029186426e+00
5.110000000000000000e+02,1.175140273099315014e+00
5.120000000000000000e+02,1.175133111749760317e+00
5.130000000000000000e+02,1.327369362412831766e+00
5.140000000000000000e+02,1.327352001144308069e+00
5.150000000000000000e+02,1.327382681112438068e+00
5.160000000000000000e+02,1.327361057448395387e+00
5.170000000000000000e+02,1.327362411541719522e+00
5.180000000000000000e+02,1.327364331163670919e+00
5.190000000000000000e+02,1.327367473350032467e+00
5.200000000000000000e+02,1.327372772741381990e+00
5.210000000000000000e+02,1.327368499955494219e+00
5.220000000000000000e+02,1.327363559769401125e+00
5.230000000000000000e+02,1.327359049634710741e+00
5.240000000000000000e+02,1.327366072124360086e+00
5.250000000000000000e+02,1.327363454152044486e+00
5.260000000000000000e+02,1.327362951645447708e+00
5.270000000000000000e+02,1.327369793482670257e+00
5.280000000000000000e+02,1.327360721650438169e+00
5.290000000000000000e+02,1.327361433728223350e+00
5.300000000000000000e+02,1.327364868624558047e+00
5.310000000000000000e+02,1.327374479547239527e+00
5.320000000000000000e+02,1.327376215958574912e+00
5.330000000000000000e+02,1.327362046203760970e+00
5.340000000000000000e+02,1.327375464183708775e+00
5.350000000000000000e+02,1.327368269437667614e+00
5.360000000000000000e+02,1.327373958058932324e+00
5.370000000000000000e+02,1.327373638467206129e+00
5.380000000000000000e+02,1.327368314055465071e+00
5.390000000000000000e+02,1.327362445714468819e+00
5.400000000000000000e+02,1.327358021567023760e+00
5.410000000000000000e+02,1.327356488843059346e+00
5.420000000000000000e+02,1.327372329474620472e+00
5.430000000000000000e+02,1.327374193128030511e+00
5.440000000000000000e+02,1.327362018302235436e+00
5.450000000000000000e+02,1.327374868473259806e+00
5.460000000000000000e+02,1.327365166580596556e+00
5.470000000000000000e+02,1.327370664813195100e+00
5.480000000000000000e+02,1.327362779885119304e+00
5.490000000000000000e+02,1.327370717146777235e+00
5.500000000000000000e+02,1.327369653794047588e+00
5.510000000000000000e+02,1.327365417514613233e+00
5.520000000000000000e+02,1.327372044639804738e+00
5.530000000000000000e+02,1.327372611878537612e+00
5.540000000000000000e+02,1.327365575170889045e+00
5.550000000000000000e+02,1.327374689032095434e+00
5.560000000000000000e+02,1.327375437676975967e+00
5.570000000000000000e+02,1.327379278113689942e+00
5.580000000000000000e+02,1.327374967139186790e+00
5.590000000000000000e+02,1.327369351458070890e+00
5.600000000000000000e+02,1.327379352463674556e+00
5.610000000000000000e+02,1.327365613264668953e+00
5.620000000000000000e+02,1.327365283794165851e+00
5.630000000000000000e+02,1.327371469415204119e+00
5.640000000000000000e+02,1.327365903476052100e+00
5.650000000000000000e+02,1.327360218042251461e+00
5.660000000000000000e+02,1.327367100578050518e+00
5.670000000000000000e+02,1.327365667806550409e+00
5.680000000000000000e+02,1.327366256993471660e+00
5.690000000000000000e+02,1.327347909892341971e+00
5.700000000000000000e+02,1.327370491839584776e+00
5.710000000000000000e+02,1.327369418510871535e+00
5.720000000000000000e+02,1.327375444013195960e+00
5.730000000000000000e+02,1.327369424242917262e+00
5.740000000000000000e+02,1.327366059442498303e+00
5.750000000000000000e+02,1.327377194943967664e+00
5.760000000000000000e+02,1.327360573850488557e+00
5.770000000000000000e+02,1.175140923707294727e+00
5.780000000000000000e+02,1.175140186474496806e+00
5.790000000000000000e+02,1.175143873892950275e+00
5.800000000000000000e+02,1.175139686617590051e+00
5.810000000000000000e+02,1.175133375901132426e+00
5.820000000000000000e+02,1.175141896675076403e+00
5.830000000000000000e+02,1.175149039102330040e+00
5.840000000000000000e+02,1.175131789368321522e+00
5.850000000000000000e+02,1.175139604178557784e+00
5.860000000000000000e+02,1.175154069456698425e+00
5.870000000000000000e+02,1.175136843171904033e+00
5.880000000000000000e+02,1.175138123805880674e+00
5.890000000000000000e+02,1.175138150384251068e+00
5.900000000000000000e+02,1.175159397984756993e+00
5.910000000000000000e+02,1.175132539925815456e+00
5.920000000000000000e+02,1.175144173126306590e+00
5.930000000000000000e+02,1.175137219534343247e+00
5.940000000000000000e+02,1.175123208363057170e+00
5.950000000000000000e+02,1.175142852704435859e+00
5.960000000000000000e+02,1.175134871147290205e+00
5.970000000000000000e+02,1.175130597573090352e+00
5.980000000000000000e+02,1.175147611354222299e+00
5.990000000000000000e+02,1.175139179735841699e+00
6.000000000000000000e+02,1.175148119198754948e+00
6.010000000000000000e+02,1.175138559140458172e+00
6.020000000000000000e+02,1.175128796122708152e+00
6.030000000000000000e+02,1.175129836121554527e+00
6.040000000000000000e+02,1.175131476805756359e+00
6.050000000000000000e+02,1.175136008201617566e+00
6.060000000000000000e+02,1.175132289431376487e+00
6.070000000000000000e+02,1.175145665650564109e+00
6.080000000000000000e+02,1.175143613652865238e+00
6.090000000000000000e+02,1.091086577908046085e+00
6.100000000000000000e+02,1.091071588066557574e+00
6.110000000000000000e+02,1.091083431904039891e+00
6.120000000000000000e+02,1.091083822943668347e+00
6.130000000000000000e+02,1.091094068409875328e+00
6.140000000000000000e+02,1.091098452208292491e+00
6.150000000000000000e+02,1.091088307049078887e+00
6.160000000000000000e+02,1.091082020136852959e+00
6.170000000000000000e+02,1.091089333812671702e+00
6.180000000000000000e+02,1.091088228525180170e+00
6.190000000000000000e+02,1.091084371955368226e+00
6.200000000000000000e+02,1.091079841698262110e+00
6.210000000000000000e+02,1.091086905223801695e+00
6.220000000000000000e+02,1.091082412697957027e+00
6.230000000000000000e+02,1.091078797365220732e+00
6.240000000000000000e+02,1.091083880880087786e+00
6.250000000000000000e+02,1.091090940907281759e+00
6.260000000000000000e+02,1.091083808511066344e+00
6.270000000000000000e+02,1.091079421872116262e+00
6.280000000000000000e+02,1.091082231597464869e+00
6.290000000000000000e+02,1.091091691312253698e+00
6.300000000000000000e+02,1.091085380809257543e+00
6.310000000000000000e+02,1.091094394367187581e+00
6.320000000000000000e+02,1.091079237985943973e+00
6.330000000000000000e+02,1.091090700774465239e+00
6.340000000000000000e+02,1.091082618473754984e+00
6.350000000000000000e+02,1.091098816856570730e+00
6.360000000000000000e+02,1.091078917211500299e+00
6.370000000000000000e+02,1.091094871562661606e+00
6.380000000000000000e+02,1.091100961375886413e+00
6.390000000000000000e+02,1.091086412110900739e+00
6.400000000000000000e+02,1.091088028347052319e+00
6.410000000000000000e+02,1.175135410863242358e+00
6.420000000000000000e+02,1.175134923874538107e+00
6.430000000000000000e+02,1.175141431598830666e+00
6.440000000000000000e+02,1.175155419648670652e+00
6.450000000000000000e+02,1.175152077987047683e+00
6.460000000000000000e+02,1.175131352816354280e+00
6.470000000000000000e+02,1.175145440283493103e+00
6.480000000000000000e+02,1.175135867617159935e+00
6.490000000000000000e+02,1.175149273083965884e+00
6.500000000000000000e+02,1.175150714389256112e+00
6.510000000000000000e+02,1.175159052539034965e+00
6.520000000000000000e+02,1.175138523220494058e+00
6.530000000000000000e+02,1.175147778026433221e+00
6.540000000000000000e+02,1.175136125774456586e+00
6.550000000000000000e+02,1.175129245292629854e+00
6.560000000000000000e+02,1.175147497684518427e+00
6.570000000000000000e+02,1.175130350602235252e+00
6.580000000000000000e+02,1.175139080076131659e+00
6.590000000000000000e+02,1.175139006934866170e+00
6.600000000000000000e+02,1.175131653875503890e+00
6.610000000000000000e+02,1.175140941790316695e+00
6.620000000000000000e+02,1.175139080921028478e+00
6.630000000000000000e+02,1.175136690151944885e+00
6.640000000000000000e+02,1.175136781741836556e+00
6.650000000000000000e+02,1.175144789785685262e+00
6.660000000000000000e+02,1.175136953891502856e+00
6.670000000000000000e+02,1.175135801951198156e+00
6.680000000000000000e+02,1.175140754121227538e+00
6.690000000000000000e+02,1.175136384175289317e+00
6.700000000000000000e+02,1.175136899106233201e+00
6.710000000000000000e+02,1.175135779710458905e+00
6.720000000000000000e+02,1.175148232768611134e+00
6.730000000000000000e+02,6.546546002100913642e-01
6.740000000000000000e+02,6.546602043824062411e-01
6.750000000000000000e+02,6.546470088979798874e-01
6.760000000000000000e+02,6.546527424998780376e-01
6.770000000000000000e+02,6.546539446075618773e-01
6.780000000000000000e+02,6.546464806018076343e-01
6.790000000000000000e+02,6.546665409868105412e-01
6.800000000000000000e+02,6.546587796147527172e-01
6.810000000000000000e+02,6.546551522422638936e-01
6.820000000000000000e+02,6.546469065430227108e-01
6.830000000000000000e+02,6.546380642889962909e-01
6.840000000000000000e+02,6.546550316421668736e-01
6.850000000000000000e+02,6.546576302858048146e-01
6.860000000000000000e+02,6.546469952077721421e-01
6.870000000000000000e+02,6.546705857366598158e-01
6.880000000000000000e+02,6.546415414490324158e-01
6.890000000000000000e+02,6.546587262737587620e-01
6.900000000000000000e+02,6.546545073860599029e-01
6.910000000000000000e+02,6.546477569066355695e-01
6.920000000000000000e+02,6.546512475646901752e-01
6.930000000000000000e+02,6.546556161465367785e-01
6.940000000000000000e+02,6.546665510184050962e-01
6.950000000000000000e+02,6.546503354510052608e-01
6.960000000000000000e+02,6.546622241364522532e-01
6.970000000000000000e+02,6.546513683696815189e-01
6.980000000000000000e+02,6.546598923361366396e-01
6.990000000000000000e+02,6.546398477047432607e-01
7.000000000000000000e+02,6.546514755587744538e-01
7.010000000000000000e+02,6.546525866218706469e-01
7.020000000000000000e+02,6.546593944880181315e-01
7.030000000000000000e+02,6.546531125001862073e-01
7.040000000000000000e+02,6.546500970248436690e-01
7.050000000000000000e+02,1.327351644453960366e+00
7.060000000000000000e+02,1.327372644358736364e+00
7.070000000000000000e+02,1.327374748171141761e+00
7.080000000000000000e+02,1.327378819634829732e+00
7.090000000000000000e+02,1.327369967518823524e+00
7.100000000000000000e+02,1.327372608601236736e+00
7.110000000000000000e+02,1.327371515548127601e+00
7.120000000000000000e+02,1.327365493766104354e+00
7.130000000000000000e+02,1.327368543510006882e+00
7.140000000000000000e+02,1.327362656358166859e+00
7.150000000000000000e+02,1.327365639976813672e+00
7.160000000000000000e+02,1.327356902532121685e+00
7.170000000000000000e+02,1.327361008743792370e+00
7.180000000000000000e+02,1.327366156791201401e+00
7.190000000000000000e+02,1.327366281238819168e+00
7.200000000000000000e+02,1.327358472407722312e+00
7.210000000000000000e+02,1.327383746662365915e+00
7.220000000000000000e+02,1.327372291578214902e+00
7.230000000000000000e+02,1.327366298400977307e+00
7.240000000000000000e+02,1.327372243095245707e+00
7.250000000000000000e+02,1.327371723869299913e+00
7.260000000000000000e+02,1.327370459161554717e+00
7.270000000000000000e+02,1.327363186415629448e+00
7.280000000000000000e+02,1.327376343663464908e+00
7.290000000000000000e+02,1.327364558851749976e+00
7.300000000000000000e+02,1.327367889325818284e+00
7.310000000000000000e+02,1.327354092184798162e+00
7.320000000000000000e+02,1.327370729378488434e+00
7.330000000000000000e+02,1.327371839946485776e+00
7.340000000000000000e+02,1.327364966485116371e+00
7.350000000000000000e+02,1.327364285971460278e+00
7.360000000000000000e+02,1.327370071710761046e+00
7.370000000000000000e+02,1.091085905571731240e+00
7.380000000000000000e+02,1.091091524979849625e+00
7.390000000000000000e+02,1.091098831532876012e+00
7.400000000000000000e+02,1.091078667876997921e+00
7.410000000000000000e+02,1.091091137320283622e+00
7.420000000000000000e+02,1.091085756711089205e+00
7.430000000000000000e+02,1.091091671208700653e+00
7.440000000000000000e+02,1.091086250136108271e+00
7.450000000000000000e+02,1.091103758021022330e+00
7.460000000000000000e+02,1.091089061638038427e+00
7.470000000000000000e+02,1.091075637979039392e+00
7.480000000000000000e+02,1.091080143765815080e+00
7.490000000000000000e+02,1.091093589149515930e+00
7.500000000000000000e+02,1.091079814139483073e+00
7.510000000000000000e+02,1.091079218129928030e+00
7.520000000000000000e+02,1.091104433472251278e+00
7.530000000000000000e+02,1.091091314446369198e+00
7.540000000000000000e+02,1.091087979814529207e+00
7.550000000000000000e+02,1.091092951780124221e+00
7.560000000000000000e+02,1.091090301507976701e+00
7.570000000000000000e+02,1.091086695567501375e+00
7.580000000000000000e+02,1.091087124652620144e+00
7.590000000000000000e+02,1.091079912594390855e+00
7.600000000000000000e+02,1.091092986543178212e+00
7.610000000000000000e+02,1.091093354510749069e+00
7.620000000000000000e+02,1.091095449161509467e+00
7.630000000000000000e+02,1.091091893554738901e+00
7.640000000000000000e+02,1.091090366904609477e+00
7.650000000000000000e+02,1.091076892779553775e+00
7.660000000000000000e+02,1.091086303090371912e+00
7.670000000000000000e+02,1.091080999314324451e+00
7.680000000000000000e+02,1.091079877752586302e+00
7.690000000000000000e+02,1.175142134493406987e+00
7.700000000000000000e+02,1.175142900743446628e+00
7.710000000000000000e+02,1.175138525850447646e+00
7.720000000000000000e+02,1.175144866258623244e+00
7.730000000000000000e+02,1.175146581242428878e+00
7.740000000000000000e+02,1.175125378288605305e+00
7.750000000000000000e+02,1.175139917102491882e+00
7.760000000000000000e+02,1.175134334285657500e+00
7.770000000000000000e+02,1.175143475821210703e+00
7.780000000000000000e+02,1.175131942815723640e+00
7.790000000000000000e+02,1.175130677432123072e+00
7.800000000000000000e+02,1.175143461663833877e+00
7.810000000000000000e+02,1.175138728847621605e+00
7.820000000000000000e+02,1.175151234526293331e+00
7.830000000000000000e+02,1.175143126877116417e+00
7.840000000000000000e+02,1.175136934185676330e+00
7.850000000000000000e+02,1.175136141268679157e+00
7.860000000000000000e+02,1.175139380124355482e+00
7.870000000000000000e+02,1.175140010834442528e+00
7.880000000000000000e+02,1.175133514329195217e+00
7.890000000000000000e+02,1.175132922936598989e+00
7.900000000000000000e+02,1.175138932685718229e+00
7.910000000000000000e+02,1.175142038651394882e+00
7.920000000000000000e+02,1.175139788002307339e+00
7.930000000000000000e+02,1.175131991028505407e+00
7.940000000000000000e+02,1.175136272913666291e+00
7.950000000000000000e+02,1.175134561915812670e+00
7.960000000000000000e+02,1.175146731493145413e+00
7.970000000000000000e+02,1.175135535775334583e+00
7.980000000000000000e+02,1.175124629299445722e+00
7.990000000000000000e+02,1.175131383346654124e+00
8.000000000000000000e+02,1.175140997566809897e+00
8.010000000000000000e+02,7.867963021438836302e-01
8.020000000000000000e+02,7.867948143534099215e-01
8.030000000000000000e+02,7.868030080781468483e-01
8.040000000000000000e+02,7.867984248811441539e-01
8.050000000000000000e+02,7.867920683146855110e-01
8.060000000000000000e+02,7.867886480843304664e-01
8.070000000000000000e+02,7.867938262835061369e-01
8.080000000000000000e+02,7.867870002392132189e-01
8.090000000000000000e+02,7.867967281640722010e-01
8.100000000000000000e+02,7.867931385630648755e-01
8.110000000000000000e+02,7.867947884986071783e-01
8.120000000000000000e+02,7.867909967379240754e-01
8.130000000000000000e+02,7.868039192299839391e-01
8.140000000000000000e+02,7.867929386669116898e-01
8.150000000000000000e+02,7.867982429881363871e-01
8.160000000000000000e+02,7.867991828325254788e-01
8.170000000000000000e+02,7.867899660511684656e-01
8.180000000000000000e+02,7.868050685347883766e-01
8.190000000000000000e+02,7.868015248507089776e-01
8.200000000000000000e+02,7.867998615240232585e-01
8.210000000000000000e+02,7.868041055678347551e-01
8.220000000000000000e+02,7.867918519888907891e-01
8.230000000000000000e+02,7.868103106497178478e-01
8.240000000000000000e+02,7.867910538232287809e-01
8.250000000000000000e+02,7.868169283061982044e-01
8.260000000000000000e+02,7.867908327453537742e-01
8.270000000000000000e+02,7.867900894778803167e-01
8.280000000000000000e+02,7.867999181744982362e-01
8.290000000000000000e+02,7.867914159054020251e-01
8.300000000000000000e+02,7.867882145281689388e-01
8.310000000000000000e+02,7.867971335677957923e-01
8.320000000000000000e+02,7.867987115424646127e-01
8.330000000000000000e+02,1.327371918427835196e+00
8.340000000000000000e+02,1.327362104100922036e+00
8.350000000000000000e+02,1.327362831840025459e+00
8.360000000000000000e+02,1.327376647500265072e+00
8.370000000000000000e+02,1.327362312833043179e+00
8.380000000000000000e+02,1.327375421616028728e+00
8.390000000000000000e+02,1.327375246151375032e+00
8.400000000000000000e+02,1.327372968439419765e+00
8.410000000000000000e+02,1.327383305032953986e+00
8.420000000000000000e+02,1.327362768876453547e+00
8.430000000000000000e+02,1.327361518747663727e+00
8.440000000000000000e+02,1.327373882999520749e+00
8.450000000000000000e+02,1.327365561764922486e+00
8.460000000000000000e+02,1.327355924237593410e+00
8.470000000000000000e+02,1.327356181378575473e+00
8.480000000000000000e+02,1.327375452644657727e+00
8.490000000000000000e+02,1.327370454004091593e+00
8.500000000000000000e+02,1.327364758261788014e+00
8.510000000000000000e+02,1.327372458104424169e+00
8.520000000000000000e+02,1.327369422285409328e+00
8.530000000000000000e+02,1.327355724197609721e+00
8.540000000000000000e+02,1.327369304927029647e+00
8.550000000000000000e+02,1.327356710451249588e+00
8.560000000000000000e+02,1.327370663174683996e+00
8.570000000000000000e+02,1.327370114825838776e+00
8.580000000000000000e+02,1.327354855902295405e+00
8.590000000000000000e+02,1.327371220472244318e+00
8.600000000000000000e+02,1.327376216660244301e+00
8.610000000000000000e+02,1.327360990908750482e+00
8.620000000000000000e+02,1.327367047597794336e+00
8.630000000000000000e+02,1.327367030529097880e+00
8.640000000000000000e+02,1.327363134373602760e+00
8.650000000000000000e+02,1.175138690234209804e+00
8.660000000000000000e+02,1.175132580712173747e+00
8.670000000000000000e+02,1.175135047316752779e+00
8.680000000000000000e+02,1.175133979867685863e+00
8.690000000000000000e+02,1.175126667473124886e+00
8.700000000000000000e+02,1.175130421860434149e+00
8.710000000000000000e+02,1.175133298281936911e+00
8.720000000000000000e+02,1.175133316028036612e+00
8.730000000000000000e+02,1.175142125847542518e+00
8.740000000000000000e+02,1.175132205585112333e+00
8.750000000000000000e+02,1.175144883057343215e+00
8.760000000000000000e+02,1.175123241697123566e+00
8.770000000000000000e+02,1.175140672667431163e+00
8.780000000000000000e+02,1.175141147272272368e+00
8.790000000000000000e+02,1.175132674683613265e+00
8.800000000000000000e+02,1.175135618904760815e+00
8.810000000000000000e+02,1.175131047886017743e+00
8.820000000000000000e+02,1.175144476410277417e+00
8.830000000000000000e+02,1.175138557111630844e+00
8.840000000000000000e+02,1.175140291993203912e+00
8.850000000000000000e+02,1.175140056920218612e+00
8.860000000000000000e+02,1.175131676886317589e+00
8.870000000000000000e+02,1.175136508390402623e+00
8.880000000000000000e+02,1.175143265630959055e+00
8.890000000000000000e+02,1.175145637737318394e+00
8.900000000000000000e+02,1.175143737324138460e+00
8.910000000000000000e+02,1.175147159206544778e+00
8.920000000000000000e+02,1.175143493830026697e+00
8.930000000000000000e+02,1.175144537808701317e+00
8.940000000000000000e+02,1.175131599366348034e+00
8.950000000000000000e+02,1.175140892050230867e+00
8.960000000000000000e+02,1.175144355185058442e+00
8.970000000000000000e+02,1.091090365520976047e+00
8.980000000000000000e+02,1.091076277981537057e+00
8.990000000000000000e+02,1.091092228037134015e+00
9.000000000000000000e+02,1.091088509003351525e+00
9.010000000000000000e+02,1.091085957894543990e+00
9.020000000000000000e+02,1.091079818854592931e+00
9.030000000000000000e+02,1.091084652383354614e+00
9.040000000000000000e+02,1.091101865252291914e+00
9.050000000000000000e+02,1.091092837174512331e+00
9.060000000000000000e+02,1.091100620020747147e+00
9.070000000000000000e+02,1.091102252928067395e+00
9.080000000000000000e+02,1.091096810389401206e+00
9.090000000000000000e+02,1.091085605545066617e+00
9.100000000000000000e+02,1.091092627236281309e+00
9.110000000000000000e+02,1.091095386742430673e+00
9.120000000000000000e+02,1.091089474048720920e+00
9.130000000000000000e+02,1.091094543554023133e+00
9.140000000000000000e+02,1.091092868538506844e+00
9.150000000000000000e+02,1.091099041188522634e+00
9.160000000000000000e+02,1.091086625507189822e+00
9.170000000000000000e+02,1.091099940535100288e+00
9.180000000000000000e+02,1.091095823035295842e+00
9.190000000000000000e+02,1.091092440142958031e+00
9.200000000000000000e+02,1.091097726574137505e+00
9.210000000000000000e+02,1.091109163656644565e+00
9.220000000000000000e+02,1.091084898824112193e+00
9.230000000000000000e+02,1.091096901702869770e+00
9.240000000000000000e+02,1.091087855041550148e+00
9.250000000000000000e+02,1.091098067240076075e+00
9.260000000000000000e+02,1.091095909519711249e+00
9.270000000000000000e+02,1.091086610632305609e+00
9.280000000000000000e+02,1.091082053932786788e+00
9.290000000000000000e+02,1.527531155287265463e+00
9.300000000000000000e+02,1.527514420643525161e+00
9.310000000000000000e+02,1.527523423155603854e+00
9.320000000000000000e+02,1.527531680592013386e+00
9.330000000000000000e+02,1.527532875469355567e+00
9.340000000000000000e+02,1.527528406147050433e+00
9.350000000000000000e+02,1.527523354805642386e+00
9.360000000000000000e+02,1.527528612565967725e+00
9.370000000000000000e+02,1.527515736798049639e+00
9.380000000000000000e+02,1.527526142035523282e+00
9.390000000000000000e+02,1.527522933450389697e+00
9.400000000000000000e+02,1.527524523489144359e+00
9.410000000000000000e+02,1.527526589614378150e+00
9.420000000000000000e+02,1.527530504860712623e+00
9.430000000000000000e+02,1.527524265312578455e+00
9.440000000000000000e+02,1.527518830329350097e+00
9.450000000000000000e+02,1.527522420098403666e+00
9.460000000000000000e+02,1.527525357714456300e+00
9.470000000000000000e+02,1.527520750013360740e+00
9.480000000000000000e+02,1.527527460105259083e+00
9.490000000000000000e+02,1.527508455876794846e+00
9.500000000000000000e+02,1.527513142169481863e+00
9.510000000000000000e+02,1.527522753429542135e+00
9.520000000000000000e+02,1.527521352211191230e+00
9.530000000000000000e+02,1.527540434022288451e+00
9.540000000000000000e+02,1.527524917647633540e+00
9.550000000000000000e+02,1.527530366099018488e+00
9.560000000000000000e+02,1.527533459788103176e+00
9.570000000000000000e+02,1.527517656664214130e+00
9.580000000000000000e+02,1.527529744050883487e+00
9.590000000000000000e+02,1.527528876512907585e+00
9.600000000000000000e+02,1.527526375500352973e+00
9.610000000000000000e+02,1.175149778020129654e+00
9.620000000000000000e+02,1.175140518308116500e+00
9.630000000000000000e+02,1.175135983474248080e+00
9.640000000000000000e+02,1.175145983927557314e+00
9.650000000000000000e+02,1.175143492144252511e+00
9.660000000000000000e+02,1.175148546339796152e+00
9.670000000000000000e+02,1.175138333794489176e+00
9.680000000000000000e+02,1.175147229213840072e+00
9.690000000000000000e+02,1.175148870365311238e+00
9.700000000000000000e+02,1.175139627373620765e+00
9.710000000000000000e+02,1.175135607079711431e+00
9.720000000000000000e+02,1.175128073552258234e+00
9.730000000000000000e+02,1.175135470508358759e+00
9.740000000000000000e+02,1.175130040947084842e+00
9.750000000000000000e+02,1.175137482401922950e+00
9.760000000000000000e+02,1.175143160421458388e+00
9.770000000000000000e+02,1.175143491371870352e+00
9.780000000000000000e+02,1.175131391370545897e+00
9.790000000000000000e+02,1.175120773850719891e+00
9.800000000000000000e+02,1.175150308547902478e+00
9.810000000000000000e+02,1.175132192210898596e+00
9.820000000000000000e+02,1.175132657142499371e+00
9.830000000000000000e+02,1.175147826441561572e+00
9.840000000000000000e+02,1.175141905385640673e+00
9.850000000000000000e+02,1.175131318588527263e+00
9.860000000000000000e+02,1.175143442691834350e+00
9.870000000000000000e+02,1.175137547338243715e+00
9.880000000000000000e+02,1.175124959274637781e+00
9.890000000000000000e+02,1.175136450289374856e+00
9.900000000000000000e+02,1.175140857262820804e+00
9.910000000000000000e+02,1.175140819298936545e+00
9.920000000000000000e+02,1.175134797861259184e+00
9.930000000000000000e+02,1.175153587362924190e+00
9.940000000000000000e+02,1.175138828300622995e+00
9.950000000000000000e+02,1.175138228364233095e+00
9.960000000000000000e+02,1.175139151824446282e+00
9.970000000000000000e+02,1.175141404753868191e+00
9.980000000000000000e+02,1.175132838346126363e+00
9.990000000000000000e+02,1.175132240780062842e+00
1.000000000000000000e+03,1.175139575178935081e+00
1.001000000000000000e+03,1.175160832965789659e+00
1.002000000000000000e+03,1.175143539367266232e+00
1.003000000000000000e+03,1.175147259370837194e+00
1.004000000000000000e+03,1.175141221062871333e+00
1.005000000000000000e+03,1.175128726888889696e+00
1.006000000000000000e+03,1.175139607841110934e+00
1.007000000000000000e+03,1.175142595078985108e+00
1.008000000000000000e+03,1.175134651217853099e+00
1.009000000000000000e+03,1.175129720494602958e+00
1.010000000000000000e+03,1.175133840604569713e+00
1.011000000000000000e+03,1.175158884521478653e+00
1.012000000000000000e+03,1.175137028576562770e+00
1.013000000000000000e+03,1.175133090899588062e+00
1.014000000000000000e+03,1.175132044520722507e+00
1.015000000000000000e+03,1.175144305216606178e+00
1.016000000000000000e+03,1.175150500300263801e+00
1.017000000000000000e+03,1.175144577891033659e+00
1.018000000000000000e+03,1.175142190406067488e+00
1.019000000000000000e+03,1.175137439504982728e+00
1.020000000000000000e+03,1.175137099679800290e+00
1.021000000000000000e+03,1.175142629967956376e+00
1.022000000000000000e+03,1.175134386189664815e+00
1.023000000000000000e+03,1.175140424244350390e+00
1.024000000000000000e+03,1.175123738886088232e+00


==> random.dat <==
-1.034556182675299  -1.088642639137081
-1.062642392542183  -1.730800229782827
2.112061236824446   0.4213052508263926
0.2081414092873681  0.1178499381944298
0.9996769569924666  2.315473894804006
-1.860016360692352  -1.80583336044917
1.73369575407621    1.368173161256781
-0.7429308663836777 -0.320890575343841
-0.1979146573912954 -0.4365080476459813
0.4716501224453675  0.7643018830581477
1.174380766341545   2.934973750859623
0.6901490963059546  0.5055566964399909
-0.5225274899322595 -2.336402501215872
-0.04752524566243782    0.9918382785064426
-0.02545715784606146    0.6179587619354383
-1.692445541259954  0.3233798554565113
-0.230370492420001  -0.5392176955328299
0.6038059014476774  0.6821182440059813
-1.076804609398595  -0.9837056700351312
-0.1857789391152365 -1.136939273688752
-0.258208790502279  -0.1805152973444488
-0.7195599671240704 -0.8479059081735516
1.092570499347843   2.00377759530567
-0.2696062294740929 -1.132458520464889
-0.8269924788320669 -1.927117798964017
-0.1515366074290889 0.0230071339470114
-0.7103213503616422 -1.403963958892485
0.8829530102950023  1.857490683255044
1.05866349916398    0.7198501681466614
1.096466379804495   1.086525729480579
-1.32303169638362   -0.1533202087887688
0.3739354686781606  -0.03156926687636152
1.489342072707867   2.1872117646764
-0.224900534871041  0.8163766108669269
-1.587347359907595  -2.086313437701529
1.464685243093322   1.374198533145222
-1.267338251647083  -1.195439494319655
0.1251550598405904  -0.7780312340895389
0.8180551984329997  0.3179571635755173
-0.7259672309991982 1.024286153382652
-0.6347060382424617 -1.995450039583252
-0.1275879531600163 -0.9701248657421334
-1.035154214040656  -0.4345218059923297
1.112830442579158   0.9110796108289648
0.1403940614228557  0.3930966756241305
-0.5990597080153418 -2.147831326516866
-0.7035026366060558 0.8009160824851748
1.090688799524646   0.9976237777767307
0.4195835157027016  1.612462920311422
-0.2394595550413869 0.1403177798195741
1.444637305245141   1.793725253759151
0.2510826487708296  -0.9172402778780173
1.050970237168825   0.3429458548719517
-0.1547669371612623 -0.2953877678347505
-0.7077964330012175 -1.577410023672865
-1.281557650915341  -0.7019585910796728
-0.6925092860234755 0.1296573951006644
0.8917492915726694  0.8043114131875437
1.376261454402816   0.2900129349329763
0.6801069893656928  1.430824000405047
-0.2484495635256442 -0.8330824219547133
-0.4795979211826638 -2.492087400741266
1.514924124643029   2.54293071805945
0.622154322642365   0.6249697071569896
0.6434471902987018  0.6624842288917316
2.009568724897284   1.295013757951034
-0.1611358858000567 0.5972825224341278
-0.4958826045353003 0.6552123781234539
-1.546608039056112  -3.092251590256194
0.01963903742918456 -0.6358681023557348
-1.217115357590687  -1.427228304202919
-0.03318482365966646    1.244676317998937
0.1441806659737843  -0.3917848725994295
0.7327139102596605  0.179905661977997
-0.2221623219999036 2.013269450880812
-1.766951404705671  -2.055174273761125
0.1820313811963468  0.5457314419902735
1.114346122011083   1.207326114691013
-1.673897686055655  0.04471554925774202
-1.88098566831986   -0.342043266131189
0.6156730283674012  0.5612745693047205
-0.4702721814316267 -0.04543544172550568
-1.732071951319274  -3.252174730928117
0.9137493443444534  1.152947925633689
0.6178392723810281  0.4132280927224983
0.2967867922623997  -0.07841919518125928
1.396752176208157   1.878892768919695
0.6920887677132427  -0.6696496175333456
-0.2888105031888556 0.05544842238228853
0.8817399280652953  -0.5140856584657298
0.8830220191165575  0.6892944908867348
0.1547642100344178  -0.1064069449067648
0.1267761409114066  0.2672715326585765
-0.1738327099717071 -0.3007997877815971
-0.2222141791185833 -0.3913443288370902
0.3135248241729749  -1.076410808299793
-1.042708487268197  1.133781748500934
0.172987850082249   1.793537418388745
-1.919319965387205  -0.9735790026351395
-1.837375345395248  -0.6512990567395325

==> stream.csv <==

t,x
1.000000000000000000e+00,1.000000000000000000e+00
2.000000000000000000e+00,1.000000000000000000e+00
3.000000000000000000e+00,1.000000000000000000e+00
4.000000000000000000e+00,1.000000000000000000e+00
5.000000000000000000e+00,1.000000000000000000e+00
6.000000000000000000e+00,1.000000000000000000e+00
7.000000000000000000e+00,1.000000000000000000e+00
8.000000000000000000e+00,1.000000000000000000e+00
9.000000000000000000e+00,1.000000000000000000e+00
1.000000000000000000e+01,1.000000000000000000e+00
1.100000000000000000e+01,1.000000000000000000e+00
1.200000000000000000e+01,1.000000000000000000e+00
1.300000000000000000e+01,1.000000000000000000e+00
1.400000000000000000e+01,1.000000000000000000e+00
1.500000000000000000e+01,1.000000000000000000e+00
1.600000000000000000e+01,1.000000000000000000e+00
1.700000000000000000e+01,1.000000000000000000e+00
1.800000000000000000e+01,1.000000000000000000e+00
1.900000000000000000e+01,1.000000000000000000e+00
2.000000000000000000e+01,1.000000000000000000e+00
2.100000000000000000e+01,1.000000000000000000e+00
2.200000000000000000e+01,1.000000000000000000e+00
2.300000000000000000e+01,1.000000000000000000e+00
2.400000000000000000e+01,1.000000000000000000e+00
2.500000000000000000e+01,1.000000000000000000e+00
2.600000000000000000e+01,1.000000000000000000e+00
2.700000000000000000e+01,1.000000000000000000e+00
2.800000000000000000e+01,1.000000000000000000e+00
2.900000000000000000e+01,1.000000000000000000e+00
3.000000000000000000e+01,1.000000000000000000e+00
3.100000000000000000e+01,1.000000000000000000e+00
3.200000000000000000e+01,1.000000000000000000e+00
3.300000000000000000e+01,2.000000000000000000e+00
3.400000000000000000e+01,2.000000000000000000e+00
3.500000000000000000e+01,2.000000000000000000e+00
3.600000000000000000e+01,2.000000000000000000e+00
3.700000000000000000e+01,2.000000000000000000e+00
3.800000000000000000e+01,2.000000000000000000e+00
3.900000000000000000e+01,2.000000000000000000e+00
4.000000000000000000e+01,2.000000000000000000e+00
4.100000000000000000e+01,2.000000000000000000e+00
4.200000000000000000e+01,2.000000000000000000e+00
4.300000000000000000e+01,2.000000000000000000e+00
4.400000000000000000e+01,2.000000000000000000e+00
4.500000000000000000e+01,2.000000000000000000e+00
4.600000000000000000e+01,2.000000000000000000e+00
4.700000000000000000e+01,2.000000000000000000e+00
4.800000000000000000e+01,2.000000000000000000e+00
4.900000000000000000e+01,2.000000000000000000e+00
5.000000000000000000e+01,2.000000000000000000e+00
5.100000000000000000e+01,2.000000000000000000e+00
5.200000000000000000e+01,2.000000000000000000e+00
5.300000000000000000e+01,2.000000000000000000e+00
5.400000000000000000e+01,2.000000000000000000e+00
5.500000000000000000e+01,2.000000000000000000e+00
5.600000000000000000e+01,2.000000000000000000e+00
5.700000000000000000e+01,2.000000000000000000e+00
5.800000000000000000e+01,2.000000000000000000e+00
5.900000000000000000e+01,2.000000000000000000e+00
6.000000000000000000e+01,2.000000000000000000e+00
6.100000000000000000e+01,2.000000000000000000e+00
6.200000000000000000e+01,2.000000000000000000e+00
6.300000000000000000e+01,2.000000000000000000e+00
6.400000000000000000e+01,2.000000000000000000e+00
6.500000000000000000e+01,1.000000000000000000e+00
6.600000000000000000e+01,1.000000000000000000e+00
6.700000000000000000e+01,1.000000000000000000e+00
6.800000000000000000e+01,1.000000000000000000e+00
6.900000000000000000e+01,1.000000000000000000e+00
7.000000000000000000e+01,1.000000000000000000e+00
7.100000000000000000e+01,1.000000000000000000e+00
7.200000000000000000e+01,1.000000000000000000e+00
7.300000000000000000e+01,1.000000000000000000e+00
7.400000000000000000e+01,1.000000000000000000e+00
7.500000000000000000e+01,1.000000000000000000e+00
7.600000000000000000e+01,1.000000000000000000e+00
7.700000000000000000e+01,1.000000000000000000e+00
7.800000000000000000e+01,1.000000000000000000e+00
7.900000000000000000e+01,1.000000000000000000e+00
8.000000000000000000e+01,1.000000000000000000e+00
8.100000000000000000e+01,1.000000000000000000e+00
8.200000000000000000e+01,1.000000000000000000e+00
8.300000000000000000e+01,1.000000000000000000e+00
8.400000000000000000e+01,1.000000000000000000e+00
8.500000000000000000e+01,1.000000000000000000e+00
8.600000000000000000e+01,1.000000000000000000e+00
8.700000000000000000e+01,1.000000000000000000e+00
8.800000000000000000e+01,1.000000000000000000e+00
8.900000000000000000e+01,1.000000000000000000e+00
9.000000000000000000e+01,1.000000000000000000e+00
9.100000000000000000e+01,1.000000000000000000e+00
9.200000000000000000e+01,1.000000000000000000e+00
9.300000000000000000e+01,1.000000000000000000e+00
9.400000000000000000e+01,1.000000000000000000e+00
9.500000000000000000e+01,1.000000000000000000e+00
9.600000000000000000e+01,1.000000000000000000e+00
9.700000000000000000e+01,1.000000000000000000e+00
9.800000000000000000e+01,1.000000000000000000e+00
9.900000000000000000e+01,1.000000000000000000e+00
1.000000000000000000e+02,1.000000000000000000e+00
1.010000000000000000e+02,1.000000000000000000e+00
1.020000000000000000e+02,1.000000000000000000e+00
1.030000000000000000e+02,1.000000000000000000e+00
1.040000000000000000e+02,1.000000000000000000e+00
1.050000000000000000e+02,1.000000000000000000e+00
1.060000000000000000e+02,1.000000000000000000e+00
1.070000000000000000e+02,1.000000000000000000e+00
1.080000000000000000e+02,1.000000000000000000e+00
1.090000000000000000e+02,1.000000000000000000e+00
1.100000000000000000e+02,1.000000000000000000e+00
1.110000000000000000e+02,1.000000000000000000e+00
1.120000000000000000e+02,1.000000000000000000e+00
1.130000000000000000e+02,1.000000000000000000e+00
1.140000000000000000e+02,1.000000000000000000e+00
1.150000000000000000e+02,1.000000000000000000e+00
1.160000000000000000e+02,1.000000000000000000e+00
1.170000000000000000e+02,1.000000000000000000e+00
1.180000000000000000e+02,1.000000000000000000e+00
1.190000000000000000e+02,1.000000000000000000e+00
1.200000000000000000e+02,1.000000000000000000e+00
1.210000000000000000e+02,1.000000000000000000e+00
1.220000000000000000e+02,1.000000000000000000e+00
1.230000000000000000e+02,1.000000000000000000e+00
1.240000000000000000e+02,1.000000000000000000e+00
1.250000000000000000e+02,1.000000000000000000e+00
1.260000000000000000e+02,1.000000000000000000e+00
1.270000000000000000e+02,1.000000000000000000e+00
1.280000000000000000e+02,1.000000000000000000e+00
1.290000000000000000e+02,1.000000000000000000e+00
1.300000000000000000e+02,1.000000000000000000e+00
1.310000000000000000e+02,1.000000000000000000e+00
1.320000000000000000e+02,1.000000000000000000e+00
1.330000000000000000e+02,1.000000000000000000e+00
1.340000000000000000e+02,1.000000000000000000e+00
1.350000000000000000e+02,1.000000000000000000e+00
1.360000000000000000e+02,1.000000000000000000e+00
1.370000000000000000e+02,1.000000000000000000e+00
1.380000000000000000e+02,1.000000000000000000e+00
1.390000000000000000e+02,1.000000000000000000e+00
1.400000000000000000e+02,1.000000000000000000e+00
1.410000000000000000e+02,1.000000000000000000e+00
1.420000000000000000e+02,1.000000000000000000e+00
1.430000000000000000e+02,1.000000000000000000e+00
1.440000000000000000e+02,1.000000000000000000e+00
1.450000000000000000e+02,1.000000000000000000e+00
1.460000000000000000e+02,1.000000000000000000e+00
1.470000000000000000e+02,1.000000000000000000e+00
1.480000000000000000e+02,1.000000000000000000e+00
1.490000000000000000e+02,1.000000000000000000e+00
1.500000000000000000e+02,1.000000000000000000e+00
1.510000000000000000e+02,1.000000000000000000e+00
1.520000000000000000e+02,1.000000000000000000e+00
1.530000000000000000e+02,1.000000000000000000e+00
1.540000000000000000e+02,1.000000000000000000e+00
1.550000000000000000e+02,1.000000000000000000e+00
1.560000000000000000e+02,1.000000000000000000e+00
1.570000000000000000e+02,1.000000000000000000e+00
1.580000000000000000e+02,1.000000000000000000e+00
1.590000000000000000e+02,1.000000000000000000e+00
1.600000000000000000e+02,1.000000000000000000e+00
1.610000000000000000e+02,1.000000000000000000e+00
1.620000000000000000e+02,1.000000000000000000e+00
1.630000000000000000e+02,1.000000000000000000e+00
1.640000000000000000e+02,1.000000000000000000e+00
1.650000000000000000e+02,1.000000000000000000e+00
1.660000000000000000e+02,1.000000000000000000e+00
1.670000000000000000e+02,1.000000000000000000e+00
1.680000000000000000e+02,1.000000000000000000e+00
1.690000000000000000e+02,1.000000000000000000e+00
1.700000000000000000e+02,1.000000000000000000e+00
1.710000000000000000e+02,1.000000000000000000e+00
1.720000000000000000e+02,1.000000000000000000e+00
1.730000000000000000e+02,1.000000000000000000e+00
1.740000000000000000e+02,1.000000000000000000e+00
1.750000000000000000e+02,1.000000000000000000e+00
1.760000000000000000e+02,1.000000000000000000e+00
1.770000000000000000e+02,1.000000000000000000e+00
1.780000000000000000e+02,1.000000000000000000e+00
1.790000000000000000e+02,1.000000000000000000e+00
1.800000000000000000e+02,1.000000000000000000e+00
1.810000000000000000e+02,1.000000000000000000e+00
1.820000000000000000e+02,1.000000000000000000e+00
1.830000000000000000e+02,1.000000000000000000e+00
1.840000000000000000e+02,1.000000000000000000e+00
1.850000000000000000e+02,1.000000000000000000e+00
1.860000000000000000e+02,1.000000000000000000e+00
1.870000000000000000e+02,1.000000000000000000e+00
1.880000000000000000e+02,1.000000000000000000e+00
1.890000000000000000e+02,1.000000000000000000e+00
1.900000000000000000e+02,1.000000000000000000e+00
1.910000000000000000e+02,1.000000000000000000e+00
1.920000000000000000e+02,1.000000000000000000e+00
1.930000000000000000e+02,1.000000000000000000e+00
1.940000000000000000e+02,1.000000000000000000e+00
1.950000000000000000e+02,1.000000000000000000e+00
1.960000000000000000e+02,1.000000000000000000e+00
1.970000000000000000e+02,1.000000000000000000e+00
1.980000000000000000e+02,1.000000000000000000e+00
1.990000000000000000e+02,1.000000000000000000e+00
2.000000000000000000e+02,1.000000000000000000e+00
2.010000000000000000e+02,1.000000000000000000e+00
2.020000000000000000e+02,1.000000000000000000e+00
2.030000000000000000e+02,1.000000000000000000e+00
2.040000000000000000e+02,1.000000000000000000e+00
2.050000000000000000e+02,1.000000000000000000e+00
2.060000000000000000e+02,1.000000000000000000e+00
2.070000000000000000e+02,1.000000000000000000e+00
2.080000000000000000e+02,1.000000000000000000e+00
2.090000000000000000e+02,1.000000000000000000e+00
2.100000000000000000e+02,1.000000000000000000e+00
2.110000000000000000e+02,1.000000000000000000e+00
2.120000000000000000e+02,1.000000000000000000e+00
2.130000000000000000e+02,1.000000000000000000e+00
2.140000000000000000e+02,1.000000000000000000e+00
2.150000000000000000e+02,1.000000000000000000e+00
2.160000000000000000e+02,1.000000000000000000e+00
2.170000000000000000e+02,1.000000000000000000e+00
2.180000000000000000e+02,1.000000000000000000e+00
2.190000000000000000e+02,1.000000000000000000e+00
2.200000000000000000e+02,1.000000000000000000e+00
2.210000000000000000e+02,1.000000000000000000e+00
2.220000000000000000e+02,1.000000000000000000e+00
2.230000000000000000e+02,1.000000000000000000e+00
2.240000000000000000e+02,1.000000000000000000e+00
2.250000000000000000e+02,1.000000000000000000e+00
2.260000000000000000e+02,1.000000000000000000e+00
2.270000000000000000e+02,1.000000000000000000e+00
2.280000000000000000e+02,1.000000000000000000e+00
2.290000000000000000e+02,1.000000000000000000e+00
2.300000000000000000e+02,1.000000000000000000e+00
2.310000000000000000e+02,1.000000000000000000e+00
2.320000000000000000e+02,1.000000000000000000e+00
2.330000000000000000e+02,1.000000000000000000e+00
2.340000000000000000e+02,1.000000000000000000e+00
2.350000000000000000e+02,1.000000000000000000e+00
2.360000000000000000e+02,1.000000000000000000e+00
2.370000000000000000e+02,1.000000000000000000e+00
2.380000000000000000e+02,1.000000000000000000e+00
2.390000000000000000e+02,1.000000000000000000e+00
2.400000000000000000e+02,1.000000000000000000e+00
2.410000000000000000e+02,1.000000000000000000e+00
2.420000000000000000e+02,1.000000000000000000e+00
2.430000000000000000e+02,1.000000000000000000e+00
2.440000000000000000e+02,1.000000000000000000e+00
2.450000000000000000e+02,1.000000000000000000e+00
2.460000000000000000e+02,1.000000000000000000e+00
2.470000000000000000e+02,1.000000000000000000e+00
2.480000000000000000e+02,1.000000000000000000e+00
2.490000000000000000e+02,1.000000000000000000e+00
2.500000000000000000e+02,1.000000000000000000e+00
2.510000000000000000e+02,1.000000000000000000e+00
2.520000000000000000e+02,1.000000000000000000e+00
2.530000000000000000e+02,1.000000000000000000e+00
2.540000000000000000e+02,1.000000000000000000e+00
2.550000000000000000e+02,1.000000000000000000e+00
2.560000000000000000e+02,1.000000000000000000e+00
2.570000000000000000e+02,1.000000000000000000e+00
2.580000000000000000e+02,1.000000000000000000e+00
2.590000000000000000e+02,1.000000000000000000e+00
2.600000000000000000e+02,1.000000000000000000e+00
2.610000000000000000e+02,1.000000000000000000e+00
2.620000000000000000e+02,1.000000000000000000e+00
2.630000000000000000e+02,1.000000000000000000e+00
2.640000000000000000e+02,1.000000000000000000e+00
2.650000000000000000e+02,1.000000000000000000e+00
2.660000000000000000e+02,1.000000000000000000e+00
2.670000000000000000e+02,1.000000000000000000e+00
2.680000000000000000e+02,1.000000000000000000e+00
2.690000000000000000e+02,1.000000000000000000e+00
2.700000000000000000e+02,1.000000000000000000e+00
2.710000000000000000e+02,1.000000000000000000e+00
2.720000000000000000e+02,1.000000000000000000e+00
2.730000000000000000e+02,1.000000000000000000e+00
2.740000000000000000e+02,1.000000000000000000e+00
2.750000000000000000e+02,1.000000000000000000e+00
2.760000000000000000e+02,1.000000000000000000e+00
2.770000000000000000e+02,1.000000000000000000e+00
2.780000000000000000e+02,1.000000000000000000e+00
2.790000000000000000e+02,1.000000000000000000e+00
2.800000000000000000e+02,1.000000000000000000e+00
2.810000000000000000e+02,1.000000000000000000e+00
2.820000000000000000e+02,1.000000000000000000e+00
2.830000000000000000e+02,1.000000000000000000e+00
2.840000000000000000e+02,1.000000000000000000e+00
2.850000000000000000e+02,1.000000000000000000e+00
2.860000000000000000e+02,1.000000000000000000e+00
2.870000000000000000e+02,1.000000000000000000e+00
2.880000000000000000e+02,1.000000000000000000e+00
2.890000000000000000e+02,1.000000000000000000e+00
2.900000000000000000e+02,1.000000000000000000e+00
2.910000000000000000e+02,1.000000000000000000e+00
2.920000000000000000e+02,1.000000000000000000e+00
2.930000000000000000e+02,1.000000000000000000e+00
2.940000000000000000e+02,1.000000000000000000e+00
2.950000000000000000e+02,1.000000000000000000e+00
2.960000000000000000e+02,1.000000000000000000e+00
2.970000000000000000e+02,1.000000000000000000e+00
2.980000000000000000e+02,1.000000000000000000e+00
2.990000000000000000e+02,1.000000000000000000e+00
3.000000000000000000e+02,1.000000000000000000e+00
3.010000000000000000e+02,1.000000000000000000e+00
3.020000000000000000e+02,1.000000000000000000e+00
3.030000000000000000e+02,1.000000000000000000e+00
3.040000000000000000e+02,1.000000000000000000e+00
3.050000000000000000e+02,1.000000000000000000e+00
3.060000000000000000e+02,1.000000000000000000e+00
3.070000000000000000e+02,1.000000000000000000e+00
3.080000000000000000e+02,1.000000000000000000e+00
3.090000000000000000e+02,1.000000000000000000e+00
3.100000000000000000e+02,1.000000000000000000e+00
3.110000000000000000e+02,1.000000000000000000e+00
3.120000000000000000e+02,1.000000000000000000e+00
3.130000000000000000e+02,1.000000000000000000e+00
3.140000000000000000e+02,1.000000000000000000e+00
3.150000000000000000e+02,1.000000000000000000e+00
3.160000000000000000e+02,1.000000000000000000e+00
3.170000000000000000e+02,1.000000000000000000e+00
3.180000000000000000e+02,1.000000000000000000e+00
3.190000000000000000e+02,1.000000000000000000e+00
3.200000000000000000e+02,1.000000000000000000e+00
3.210000000000000000e+02,1.000000000000000000e+00
3.220000000000000000e+02,1.000000000000000000e+00
3.230000000000000000e+02,1.000000000000000000e+00
3.240000000000000000e+02,1.000000000000000000e+00
3.250000000000000000e+02,1.000000000000000000e+00
3.260000000000000000e+02,1.000000000000000000e+00
3.270000000000000000e+02,1.000000000000000000e+00
3.280000000000000000e+02,1.000000000000000000e+00
3.290000000000000000e+02,1.000000000000000000e+00
3.300000000000000000e+02,1.000000000000000000e+00
3.310000000000000000e+02,1.000000000000000000e+00
3.320000000000000000e+02,1.000000000000000000e+00
3.330000000000000000e+02,1.000000000000000000e+00
3.340000000000000000e+02,1.000000000000000000e+00
3.350000000000000000e+02,1.000000000000000000e+00
3.360000000000000000e+02,1.000000000000000000e+00
3.370000000000000000e+02,1.000000000000000000e+00
3.380000000000000000e+02,1.000000000000000000e+00
3.390000000000000000e+02,1.000000000000000000e+00
3.400000000000000000e+02,1.000000000000000000e+00
3.410000000000000000e+02,1.000000000000000000e+00
3.420000000000000000e+02,1.000000000000000000e+00
3.430000000000000000e+02,1.000000000000000000e+00
3.440000000000000000e+02,1.000000000000000000e+00
3.450000000000000000e+02,1.000000000000000000e+00
3.460000000000000000e+02,1.000000000000000000e+00
3.470000000000000000e+02,1.000000000000000000e+00
3.480000000000000000e+02,1.000000000000000000e+00
3.490000000000000000e+02,1.000000000000000000e+00
3.500000000000000000e+02,1.000000000000000000e+00
3.510000000000000000e+02,1.000000000000000000e+00
3.520000000000000000e+02,1.000000000000000000e+00
3.530000000000000000e+02,1.000000000000000000e+00
3.540000000000000000e+02,1.000000000000000000e+00
3.550000000000000000e+02,1.000000000000000000e+00
3.560000000000000000e+02,1.000000000000000000e+00
3.570000000000000000e+02,1.000000000000000000e+00
3.580000000000000000e+02,1.000000000000000000e+00
3.590000000000000000e+02,1.000000000000000000e+00
3.600000000000000000e+02,1.000000000000000000e+00
3.610000000000000000e+02,1.000000000000000000e+00
3.620000000000000000e+02,1.000000000000000000e+00
3.630000000000000000e+02,1.000000000000000000e+00
3.640000000000000000e+02,1.000000000000000000e+00
3.650000000000000000e+02,1.000000000000000000e+00
3.660000000000000000e+02,1.000000000000000000e+00
3.670000000000000000e+02,1.000000000000000000e+00
3.680000000000000000e+02,1.000000000000000000e+00
3.690000000000000000e+02,1.000000000000000000e+00
3.700000000000000000e+02,1.000000000000000000e+00
3.710000000000000000e+02,1.000000000000000000e+00
3.720000000000000000e+02,1.000000000000000000e+00
3.730000000000000000e+02,1.000000000000000000e+00
3.740000000000000000e+02,1.000000000000000000e+00
3.750000000000000000e+02,1.000000000000000000e+00
3.760000000000000000e+02,1.000000000000000000e+00
3.770000000000000000e+02,1.000000000000000000e+00
3.780000000000000000e+02,1.000000000000000000e+00
3.790000000000000000e+02,1.000000000000000000e+00
3.800000000000000000e+02,1.000000000000000000e+00
3.810000000000000000e+02,1.000000000000000000e+00
3.820000000000000000e+02,1.000000000000000000e+00
3.830000000000000000e+02,1.000000000000000000e+00
3.840000000000000000e+02,1.000000000000000000e+00
3.850000000000000000e+02,1.000000000000000000e+00
3.860000000000000000e+02,1.000000000000000000e+00
3.870000000000000000e+02,1.000000000000000000e+00
3.880000000000000000e+02,1.000000000000000000e+00
3.890000000000000000e+02,1.000000000000000000e+00
3.900000000000000000e+02,1.000000000000000000e+00
3.910000000000000000e+02,1.000000000000000000e+00
3.920000000000000000e+02,1.000000000000000000e+00
3.930000000000000000e+02,1.000000000000000000e+00
3.940000000000000000e+02,1.000000000000000000e+00
3.950000000000000000e+02,1.000000000000000000e+00
3.960000000000000000e+02,1.000000000000000000e+00
3.970000000000000000e+02,1.000000000000000000e+00
3.980000000000000000e+02,1.000000000000000000e+00
3.990000000000000000e+02,1.000000000000000000e+00
4.000000000000000000e+02,1.000000000000000000e+00
4.010000000000000000e+02,1.000000000000000000e+00
4.020000000000000000e+02,1.000000000000000000e+00
4.030000000000000000e+02,1.000000000000000000e+00
4.040000000000000000e+02,1.000000000000000000e+00
4.050000000000000000e+02,1.000000000000000000e+00
4.060000000000000000e+02,1.000000000000000000e+00
4.070000000000000000e+02,1.000000000000000000e+00
4.080000000000000000e+02,1.000000000000000000e+00
4.090000000000000000e+02,1.000000000000000000e+00
4.100000000000000000e+02,1.000000000000000000e+00
4.110000000000000000e+02,1.000000000000000000e+00
4.120000000000000000e+02,1.000000000000000000e+00
4.130000000000000000e+02,1.000000000000000000e+00
4.140000000000000000e+02,1.000000000000000000e+00
4.150000000000000000e+02,1.000000000000000000e+00
4.160000000000000000e+02,1.000000000000000000e+00
4.170000000000000000e+02,1.000000000000000000e+00
4.180000000000000000e+02,1.000000000000000000e+00
4.190000000000000000e+02,1.000000000000000000e+00
4.200000000000000000e+02,1.000000000000000000e+00
4.210000000000000000e+02,1.000000000000000000e+00
4.220000000000000000e+02,1.000000000000000000e+00
4.230000000000000000e+02,1.000000000000000000e+00
4.240000000000000000e+02,1.000000000000000000e+00
4.250000000000000000e+02,1.000000000000000000e+00
4.260000000000000000e+02,1.000000000000000000e+00
4.270000000000000000e+02,1.000000000000000000e+00
4.280000000000000000e+02,1.000000000000000000e+00
4.290000000000000000e+02,1.000000000000000000e+00
4.300000000000000000e+02,1.000000000000000000e+00
4.310000000000000000e+02,1.000000000000000000e+00
4.320000000000000000e+02,1.000000000000000000e+00
4.330000000000000000e+02,1.000000000000000000e+00
4.340000000000000000e+02,1.000000000000000000e+00
4.350000000000000000e+02,1.000000000000000000e+00
4.360000000000000000e+02,1.000000000000000000e+00
4.370000000000000000e+02,1.000000000000000000e+00
4.380000000000000000e+02,1.000000000000000000e+00
4.390000000000000000e+02,1.000000000000000000e+00
4.400000000000000000e+02,1.000000000000000000e+00
4.410000000000000000e+02,1.000000000000000000e+00
4.420000000000000000e+02,1.000000000000000000e+00
4.430000000000000000e+02,1.000000000000000000e+00
4.440000000000000000e+02,1.000000000000000000e+00
4.450000000000000000e+02,1.000000000000000000e+00
4.460000000000000000e+02,1.000000000000000000e+00
4.470000000000000000e+02,1.000000000000000000e+00
4.480000000000000000e+02,1.000000000000000000e+00
4.490000000000000000e+02,1.000000000000000000e+00
4.500000000000000000e+02,1.000000000000000000e+00
4.510000000000000000e+02,1.000000000000000000e+00
4.520000000000000000e+02,1.000000000000000000e+00
4.530000000000000000e+02,1.000000000000000000e+00
4.540000000000000000e+02,1.000000000000000000e+00
4.550000000000000000e+02,1.000000000000000000e+00
4.560000000000000000e+02,1.000000000000000000e+00
4.570000000000000000e+02,1.000000000000000000e+00
4.580000000000000000e+02,1.000000000000000000e+00
4.590000000000000000e+02,1.000000000000000000e+00
4.600000000000000000e+02,1.000000000000000000e+00
4.610000000000000000e+02,1.000000000000000000e+00
4.620000000000000000e+02,1.000000000000000000e+00
4.630000000000000000e+02,1.000000000000000000e+00
4.640000000000000000e+02,1.000000000000000000e+00
4.650000000000000000e+02,1.000000000000000000e+00
4.660000000000000000e+02,1.000000000000000000e+00
4.670000000000000000e+02,1.000000000000000000e+00
4.680000000000000000e+02,1.000000000000000000e+00
4.690000000000000000e+02,1.000000000000000000e+00
4.700000000000000000e+02,1.000000000000000000e+00
4.710000000000000000e+02,1.000000000000000000e+00
4.720000000000000000e+02,1.000000000000000000e+00
4.730000000000000000e+02,1.000000000000000000e+00
4.740000000000000000e+02,1.000000000000000000e+00
4.750000000000000000e+02,1.000000000000000000e+00
4.760000000000000000e+02,1.000000000000000000e+00
4.770000000000000000e+02,1.000000000000000000e+00
4.780000000000000000e+02,1.000000000000000000e+00
4.790000000000000000e+02,1.000000000000000000e+00
4.800000000000000000e+02,1.000000000000000000e+00
4.810000000000000000e+02,1.000000000000000000e+00
4.820000000000000000e+02,1.000000000000000000e+00
4.830000000000000000e+02,1.000000000000000000e+00
4.840000000000000000e+02,1.000000000000000000e+00
4.850000000000000000e+02,1.000000000000000000e+00
4.860000000000000000e+02,1.000000000000000000e+00
4.870000000000000000e+02,1.000000000000000000e+00
4.880000000000000000e+02,1.000000000000000000e+00
4.890000000000000000e+02,1.000000000000000000e+00
4.900000000000000000e+02,1.000000000000000000e+00
4.910000000000000000e+02,1.000000000000000000e+00
4.920000000000000000e+02,1.000000000000000000e+00
4.930000000000000000e+02,1.000000000000000000e+00
4.940000000000000000e+02,1.000000000000000000e+00
4.950000000000000000e+02,1.000000000000000000e+00
4.960000000000000000e+02,1.000000000000000000e+00
4.970000000000000000e+02,1.000000000000000000e+00
4.980000000000000000e+02,1.000000000000000000e+00
4.990000000000000000e+02,1.000000000000000000e+00
5.000000000000000000e+02,1.000000000000000000e+00
5.010000000000000000e+02,1.000000000000000000e+00
5.020000000000000000e+02,1.000000000000000000e+00
5.030000000000000000e+02,1.000000000000000000e+00
5.040000000000000000e+02,1.000000000000000000e+00
5.050000000000000000e+02,1.000000000000000000e+00
5.060000000000000000e+02,1.000000000000000000e+00
5.070000000000000000e+02,1.000000000000000000e+00
5.080000000000000000e+02,1.000000000000000000e+00
5.090000000000000000e+02,1.000000000000000000e+00
5.100000000000000000e+02,1.000000000000000000e+00
5.110000000000000000e+02,1.000000000000000000e+00
5.120000000000000000e+02,1.000000000000000000e+00
5.130000000000000000e+02,1.000000000000000000e+00
5.140000000000000000e+02,1.000000000000000000e+00
5.150000000000000000e+02,1.000000000000000000e+00
5.160000000000000000e+02,1.000000000000000000e+00
5.170000000000000000e+02,1.000000000000000000e+00
5.180000000000000000e+02,1.000000000000000000e+00
5.190000000000000000e+02,1.000000000000000000e+00
5.200000000000000000e+02,1.000000000000000000e+00
5.210000000000000000e+02,1.000000000000000000e+00
5.220000000000000000e+02,1.000000000000000000e+00
5.230000000000000000e+02,1.000000000000000000e+00
5.240000000000000000e+02,1.000000000000000000e+00
5.250000000000000000e+02,1.000000000000000000e+00
5.260000000000000000e+02,1.000000000000000000e+00
5.270000000000000000e+02,1.000000000000000000e+00
5.280000000000000000e+02,1.000000000000000000e+00
5.290000000000000000e+02,1.000000000000000000e+00
5.300000000000000000e+02,1.000000000000000000e+00
5.310000000000000000e+02,1.000000000000000000e+00
5.320000000000000000e+02,1.000000000000000000e+00
5.330000000000000000e+02,1.000000000000000000e+00
5.340000000000000000e+02,1.000000000000000000e+00
5.350000000000000000e+02,1.000000000000000000e+00
5.360000000000000000e+02,1.000000000000000000e+00
5.370000000000000000e+02,1.000000000000000000e+00
5.380000000000000000e+02,1.000000000000000000e+00
5.390000000000000000e+02,1.000000000000000000e+00
5.400000000000000000e+02,1.000000000000000000e+00
5.410000000000000000e+02,1.000000000000000000e+00
5.420000000000000000e+02,1.000000000000000000e+00
5.430000000000000000e+02,1.000000000000000000e+00
5.440000000000000000e+02,1.000000000000000000e+00
5.450000000000000000e+02,1.000000000000000000e+00
5.460000000000000000e+02,1.000000000000000000e+00
5.470000000000000000e+02,1.000000000000000000e+00
5.480000000000000000e+02,1.000000000000000000e+00
5.490000000000000000e+02,1.000000000000000000e+00
5.500000000000000000e+02,1.000000000000000000e+00
5.510000000000000000e+02,1.000000000000000000e+00
5.520000000000000000e+02,1.000000000000000000e+00
5.530000000000000000e+02,1.000000000000000000e+00
5.540000000000000000e+02,1.000000000000000000e+00
5.550000000000000000e+02,1.000000000000000000e+00
5.560000000000000000e+02,1.000000000000000000e+00
5.570000000000000000e+02,1.000000000000000000e+00
5.580000000000000000e+02,1.000000000000000000e+00
5.590000000000000000e+02,1.000000000000000000e+00
5.600000000000000000e+02,1.000000000000000000e+00
5.610000000000000000e+02,1.000000000000000000e+00
5.620000000000000000e+02,1.000000000000000000e+00
5.630000000000000000e+02,1.000000000000000000e+00
5.640000000000000000e+02,1.000000000000000000e+00
5.650000000000000000e+02,1.000000000000000000e+00
5.660000000000000000e+02,1.000000000000000000e+00
5.670000000000000000e+02,1.000000000000000000e+00
5.680000000000000000e+02,1.000000000000000000e+00
5.690000000000000000e+02,1.000000000000000000e+00
5.700000000000000000e+02,1.000000000000000000e+00
5.710000000000000000e+02,1.000000000000000000e+00
5.720000000000000000e+02,1.000000000000000000e+00
5.730000000000000000e+02,1.000000000000000000e+00
5.740000000000000000e+02,1.000000000000000000e+00
5.750000000000000000e+02,1.000000000000000000e+00
5.760000000000000000e+02,1.000000000000000000e+00
5.770000000000000000e+02,1.000000000000000000e+00
5.780000000000000000e+02,1.000000000000000000e+00
5.790000000000000000e+02,1.000000000000000000e+00
5.800000000000000000e+02,1.000000000000000000e+00
5.810000000000000000e+02,1.000000000000000000e+00
5.820000000000000000e+02,1.000000000000000000e+00
5.830000000000000000e+02,1.000000000000000000e+00
5.840000000000000000e+02,1.000000000000000000e+00
5.850000000000000000e+02,1.000000000000000000e+00
5.860000000000000000e+02,1.000000000000000000e+00
5.870000000000000000e+02,1.000000000000000000e+00
5.880000000000000000e+02,1.000000000000000000e+00
5.890000000000000000e+02,1.000000000000000000e+00
5.900000000000000000e+02,1.000000000000000000e+00
5.910000000000000000e+02,1.000000000000000000e+00
5.920000000000000000e+02,1.000000000000000000e+00
5.930000000000000000e+02,1.000000000000000000e+00
5.940000000000000000e+02,1.000000000000000000e+00
5.950000000000000000e+02,1.000000000000000000e+00
5.960000000000000000e+02,1.000000000000000000e+00
5.970000000000000000e+02,1.000000000000000000e+00
5.980000000000000000e+02,1.000000000000000000e+00
5.990000000000000000e+02,1.000000000000000000e+00
6.000000000000000000e+02,1.000000000000000000e+00
6.010000000000000000e+02,1.000000000000000000e+00
6.020000000000000000e+02,1.000000000000000000e+00
6.030000000000000000e+02,1.000000000000000000e+00
6.040000000000000000e+02,1.000000000000000000e+00
6.050000000000000000e+02,1.000000000000000000e+00
6.060000000000000000e+02,1.000000000000000000e+00
6.070000000000000000e+02,1.000000000000000000e+00
6.080000000000000000e+02,1.000000000000000000e+00
6.090000000000000000e+02,1.000000000000000000e+00
6.100000000000000000e+02,1.000000000000000000e+00
6.110000000000000000e+02,1.000000000000000000e+00
6.120000000000000000e+02,1.000000000000000000e+00
6.130000000000000000e+02,1.000000000000000000e+00
6.140000000000000000e+02,1.000000000000000000e+00
6.150000000000000000e+02,1.000000000000000000e+00
6.160000000000000000e+02,1.000000000000000000e+00
6.170000000000000000e+02,1.000000000000000000e+00
6.180000000000000000e+02,1.000000000000000000e+00
6.190000000000000000e+02,1.000000000000000000e+00
6.200000000000000000e+02,1.000000000000000000e+00
6.210000000000000000e+02,1.000000000000000000e+00
6.220000000000000000e+02,1.000000000000000000e+00
6.230000000000000000e+02,1.000000000000000000e+00
6.240000000000000000e+02,1.000000000000000000e+00
6.250000000000000000e+02,1.000000000000000000e+00
6.260000000000000000e+02,1.000000000000000000e+00
6.270000000000000000e+02,1.000000000000000000e+00
6.280000000000000000e+02,1.000000000000000000e+00
6.290000000000000000e+02,1.000000000000000000e+00
6.300000000000000000e+02,1.000000000000000000e+00
6.310000000000000000e+02,1.000000000000000000e+00
6.320000000000000000e+02,1.000000000000000000e+00
6.330000000000000000e+02,1.000000000000000000e+00
6.340000000000000000e+02,1.000000000000000000e+00
6.350000000000000000e+02,1.000000000000000000e+00
6.360000000000000000e+02,1.000000000000000000e+00
6.370000000000000000e+02,1.000000000000000000e+00
6.380000000000000000e+02,1.000000000000000000e+00
6.390000000000000000e+02,1.000000000000000000e+00
6.400000000000000000e+02,1.000000000000000000e+00
6.410000000000000000e+02,1.000000000000000000e+00
6.420000000000000000e+02,1.000000000000000000e+00
6.430000000000000000e+02,1.000000000000000000e+00
6.440000000000000000e+02,1.000000000000000000e+00
6.450000000000000000e+02,1.000000000000000000e+00
6.460000000000000000e+02,1.000000000000000000e+00
6.470000000000000000e+02,1.000000000000000000e+00
6.480000000000000000e+02,1.000000000000000000e+00
6.490000000000000000e+02,1.000000000000000000e+00
6.500000000000000000e+02,1.000000000000000000e+00
6.510000000000000000e+02,1.000000000000000000e+00
6.520000000000000000e+02,1.000000000000000000e+00
6.530000000000000000e+02,1.000000000000000000e+00
6.540000000000000000e+02,1.000000000000000000e+00
6.550000000000000000e+02,1.000000000000000000e+00
6.560000000000000000e+02,1.000000000000000000e+00
6.570000000000000000e+02,1.000000000000000000e+00
6.580000000000000000e+02,1.000000000000000000e+00
6.590000000000000000e+02,1.000000000000000000e+00
6.600000000000000000e+02,1.000000000000000000e+00
6.610000000000000000e+02,1.000000000000000000e+00
6.620000000000000000e+02,1.000000000000000000e+00
6.630000000000000000e+02,1.000000000000000000e+00
6.640000000000000000e+02,1.000000000000000000e+00
6.650000000000000000e+02,1.000000000000000000e+00
6.660000000000000000e+02,1.000000000000000000e+00
6.670000000000000000e+02,1.000000000000000000e+00
6.680000000000000000e+02,1.000000000000000000e+00
6.690000000000000000e+02,1.000000000000000000e+00
6.700000000000000000e+02,1.000000000000000000e+00
6.710000000000000000e+02,1.000000000000000000e+00
6.720000000000000000e+02,1.000000000000000000e+00
6.730000000000000000e+02,1.000000000000000000e+00
6.740000000000000000e+02,1.000000000000000000e+00
6.750000000000000000e+02,1.000000000000000000e+00
6.760000000000000000e+02,1.000000000000000000e+00
6.770000000000000000e+02,1.000000000000000000e+00
6.780000000000000000e+02,1.000000000000000000e+00
6.790000000000000000e+02,1.000000000000000000e+00
6.800000000000000000e+02,1.000000000000000000e+00
6.810000000000000000e+02,1.000000000000000000e+00
6.820000000000000000e+02,1.000000000000000000e+00
6.830000000000000000e+02,1.000000000000000000e+00
6.840000000000000000e+02,1.000000000000000000e+00
6.850000000000000000e+02,1.000000000000000000e+00
6.860000000000000000e+02,1.000000000000000000e+00
6.870000000000000000e+02,1.000000000000000000e+00
6.880000000000000000e+02,1.000000000000000000e+00
6.890000000000000000e+02,1.000000000000000000e+00
6.900000000000000000e+02,1.000000000000000000e+00
6.910000000000000000e+02,1.000000000000000000e+00
6.920000000000000000e+02,1.000000000000000000e+00
6.930000000000000000e+02,1.000000000000000000e+00
6.940000000000000000e+02,1.000000000000000000e+00
6.950000000000000000e+02,1.000000000000000000e+00
6.960000000000000000e+02,1.000000000000000000e+00
6.970000000000000000e+02,1.000000000000000000e+00
6.980000000000000000e+02,1.000000000000000000e+00
6.990000000000000000e+02,1.000000000000000000e+00
7.000000000000000000e+02,1.000000000000000000e+00
7.010000000000000000e+02,1.000000000000000000e+00
7.020000000000000000e+02,1.000000000000000000e+00
7.030000000000000000e+02,1.000000000000000000e+00
7.040000000000000000e+02,1.000000000000000000e+00
7.050000000000000000e+02,1.000000000000000000e+00
7.060000000000000000e+02,1.000000000000000000e+00
7.070000000000000000e+02,1.000000000000000000e+00
7.080000000000000000e+02,1.000000000000000000e+00
7.090000000000000000e+02,1.000000000000000000e+00
7.100000000000000000e+02,1.000000000000000000e+00
7.110000000000000000e+02,1.000000000000000000e+00
7.120000000000000000e+02,1.000000000000000000e+00
7.130000000000000000e+02,1.000000000000000000e+00
7.140000000000000000e+02,1.000000000000000000e+00
7.150000000000000000e+02,1.000000000000000000e+00
7.160000000000000000e+02,1.000000000000000000e+00
7.170000000000000000e+02,1.000000000000000000e+00
7.180000000000000000e+02,1.000000000000000000e+00
7.190000000000000000e+02,1.000000000000000000e+00
7.200000000000000000e+02,1.000000000000000000e+00
7.210000000000000000e+02,1.000000000000000000e+00
7.220000000000000000e+02,1.000000000000000000e+00
7.230000000000000000e+02,1.000000000000000000e+00
7.240000000000000000e+02,1.000000000000000000e+00
7.250000000000000000e+02,1.000000000000000000e+00
7.260000000000000000e+02,1.000000000000000000e+00
7.270000000000000000e+02,1.000000000000000000e+00
7.280000000000000000e+02,1.000000000000000000e+00
7.290000000000000000e+02,1.000000000000000000e+00
7.300000000000000000e+02,1.000000000000000000e+00
7.310000000000000000e+02,1.000000000000000000e+00
7.320000000000000000e+02,1.000000000000000000e+00
7.330000000000000000e+02,1.000000000000000000e+00
7.340000000000000000e+02,1.000000000000000000e+00
7.350000000000000000e+02,1.000000000000000000e+00
7.360000000000000000e+02,1.000000000000000000e+00
7.370000000000000000e+02,1.000000000000000000e+00
7.380000000000000000e+02,1.000000000000000000e+00
7.390000000000000000e+02,1.000000000000000000e+00
7.400000000000000000e+02,1.000000000000000000e+00
7.410000000000000000e+02,1.000000000000000000e+00
7.420000000000000000e+02,1.000000000000000000e+00
7.430000000000000000e+02,1.000000000000000000e+00
7.440000000000000000e+02,1.000000000000000000e+00
7.450000000000000000e+02,1.000000000000000000e+00
7.460000000000000000e+02,1.000000000000000000e+00
7.470000000000000000e+02,1.000000000000000000e+00
7.480000000000000000e+02,1.000000000000000000e+00
7.490000000000000000e+02,1.000000000000000000e+00
7.500000000000000000e+02,1.000000000000000000e+00
7.510000000000000000e+02,1.000000000000000000e+00
7.520000000000000000e+02,1.000000000000000000e+00
7.530000000000000000e+02,1.000000000000000000e+00
7.540000000000000000e+02,1.000000000000000000e+00
7.550000000000000000e+02,1.000000000000000000e+00
7.560000000000000000e+02,1.000000000000000000e+00
7.570000000000000000e+02,1.000000000000000000e+00
7.580000000000000000e+02,1.000000000000000000e+00
7.590000000000000000e+02,1.000000000000000000e+00
7.600000000000000000e+02,1.000000000000000000e+00
7.610000000000000000e+02,1.000000000000000000e+00
7.620000000000000000e+02,1.000000000000000000e+00
7.630000000000000000e+02,1.000000000000000000e+00
7.640000000000000000e+02,1.000000000000000000e+00
7.650000000000000000e+02,1.000000000000000000e+00
7.660000000000000000e+02,1.000000000000000000e+00
7.670000000000000000e+02,1.000000000000000000e+00
7.680000000000000000e+02,1.000000000000000000e+00
7.690000000000000000e+02,1.000000000000000000e+00
7.700000000000000000e+02,1.000000000000000000e+00
7.710000000000000000e+02,1.000000000000000000e+00
7.720000000000000000e+02,1.000000000000000000e+00
7.730000000000000000e+02,1.000000000000000000e+00
7.740000000000000000e+02,1.000000000000000000e+00
7.750000000000000000e+02,1.000000000000000000e+00
7.760000000000000000e+02,1.000000000000000000e+00
7.770000000000000000e+02,1.000000000000000000e+00
7.780000000000000000e+02,1.000000000000000000e+00
7.790000000000000000e+02,1.000000000000000000e+00
7.800000000000000000e+02,1.000000000000000000e+00
7.810000000000000000e+02,1.000000000000000000e+00
7.820000000000000000e+02,1.000000000000000000e+00
7.830000000000000000e+02,1.000000000000000000e+00
7.840000000000000000e+02,1.000000000000000000e+00
7.850000000000000000e+02,1.000000000000000000e+00
7.860000000000000000e+02,1.000000000000000000e+00
7.870000000000000000e+02,1.000000000000000000e+00
7.880000000000000000e+02,1.000000000000000000e+00
7.890000000000000000e+02,1.000000000000000000e+00
7.900000000000000000e+02,1.000000000000000000e+00
7.910000000000000000e+02,1.000000000000000000e+00
7.920000000000000000e+02,1.000000000000000000e+00
7.930000000000000000e+02,1.000000000000000000e+00
7.940000000000000000e+02,1.000000000000000000e+00
7.950000000000000000e+02,1.000000000000000000e+00
7.960000000000000000e+02,1.000000000000000000e+00
7.970000000000000000e+02,1.000000000000000000e+00
7.980000000000000000e+02,1.000000000000000000e+00
7.990000000000000000e+02,1.000000000000000000e+00
8.000000000000000000e+02,1.000000000000000000e+00
8.010000000000000000e+02,1.000000000000000000e+00
8.020000000000000000e+02,1.000000000000000000e+00
8.030000000000000000e+02,1.000000000000000000e+00
8.040000000000000000e+02,1.000000000000000000e+00
8.050000000000000000e+02,1.000000000000000000e+00
8.060000000000000000e+02,1.000000000000000000e+00
8.070000000000000000e+02,1.000000000000000000e+00
8.080000000000000000e+02,1.000000000000000000e+00
8.090000000000000000e+02,1.000000000000000000e+00
8.100000000000000000e+02,1.000000000000000000e+00
8.110000000000000000e+02,1.000000000000000000e+00
8.120000000000000000e+02,1.000000000000000000e+00
8.130000000000000000e+02,1.000000000000000000e+00
8.140000000000000000e+02,1.000000000000000000e+00
8.150000000000000000e+02,1.000000000000000000e+00
8.160000000000000000e+02,1.000000000000000000e+00
8.170000000000000000e+02,1.000000000000000000e+00
8.180000000000000000e+02,1.000000000000000000e+00
8.190000000000000000e+02,1.000000000000000000e+00
8.200000000000000000e+02,1.000000000000000000e+00
8.210000000000000000e+02,1.000000000000000000e+00
8.220000000000000000e+02,1.000000000000000000e+00
8.230000000000000000e+02,1.000000000000000000e+00
8.240000000000000000e+02,1.000000000000000000e+00
8.250000000000000000e+02,1.000000000000000000e+00
8.260000000000000000e+02,1.000000000000000000e+00
8.270000000000000000e+02,1.000000000000000000e+00
8.280000000000000000e+02,1.000000000000000000e+00
8.290000000000000000e+02,1.000000000000000000e+00
8.300000000000000000e+02,1.000000000000000000e+00
8.310000000000000000e+02,1.000000000000000000e+00
8.320000000000000000e+02,1.000000000000000000e+00
8.330000000000000000e+02,1.000000000000000000e+00
8.340000000000000000e+02,1.000000000000000000e+00
8.350000000000000000e+02,1.000000000000000000e+00
8.360000000000000000e+02,1.000000000000000000e+00
8.370000000000000000e+02,1.000000000000000000e+00
8.380000000000000000e+02,1.000000000000000000e+00
8.390000000000000000e+02,1.000000000000000000e+00
8.400000000000000000e+02,1.000000000000000000e+00
8.410000000000000000e+02,1.000000000000000000e+00
8.420000000000000000e+02,1.000000000000000000e+00
8.430000000000000000e+02,1.000000000000000000e+00
8.440000000000000000e+02,1.000000000000000000e+00
8.450000000000000000e+02,1.000000000000000000e+00
8.460000000000000000e+02,1.000000000000000000e+00
8.470000000000000000e+02,1.000000000000000000e+00
8.480000000000000000e+02,1.000000000000000000e+00
8.490000000000000000e+02,1.000000000000000000e+00
8.500000000000000000e+02,1.000000000000000000e+00
8.510000000000000000e+02,1.000000000000000000e+00
8.520000000000000000e+02,1.000000000000000000e+00
8.530000000000000000e+02,1.000000000000000000e+00
8.540000000000000000e+02,1.000000000000000000e+00
8.550000000000000000e+02,1.000000000000000000e+00
8.560000000000000000e+02,1.000000000000000000e+00
8.570000000000000000e+02,1.000000000000000000e+00
8.580000000000000000e+02,1.000000000000000000e+00
8.590000000000000000e+02,1.000000000000000000e+00
8.600000000000000000e+02,1.000000000000000000e+00
8.610000000000000000e+02,1.000000000000000000e+00
8.620000000000000000e+02,1.000000000000000000e+00
8.630000000000000000e+02,1.000000000000000000e+00
8.640000000000000000e+02,1.000000000000000000e+00
8.650000000000000000e+02,1.000000000000000000e+00
8.660000000000000000e+02,1.000000000000000000e+00
8.670000000000000000e+02,1.000000000000000000e+00
8.680000000000000000e+02,1.000000000000000000e+00
8.690000000000000000e+02,1.000000000000000000e+00
8.700000000000000000e+02,1.000000000000000000e+00
8.710000000000000000e+02,1.000000000000000000e+00
8.720000000000000000e+02,1.000000000000000000e+00
8.730000000000000000e+02,1.000000000000000000e+00
8.740000000000000000e+02,1.000000000000000000e+00
8.750000000000000000e+02,1.000000000000000000e+00
8.760000000000000000e+02,1.000000000000000000e+00
8.770000000000000000e+02,1.000000000000000000e+00
8.780000000000000000e+02,1.000000000000000000e+00
8.790000000000000000e+02,1.000000000000000000e+00
8.800000000000000000e+02,1.000000000000000000e+00
8.810000000000000000e+02,1.000000000000000000e+00
8.820000000000000000e+02,1.000000000000000000e+00
8.830000000000000000e+02,1.000000000000000000e+00
8.840000000000000000e+02,1.000000000000000000e+00
8.850000000000000000e+02,1.000000000000000000e+00
8.860000000000000000e+02,1.000000000000000000e+00
8.870000000000000000e+02,1.000000000000000000e+00
8.880000000000000000e+02,1.000000000000000000e+00
8.890000000000000000e+02,1.000000000000000000e+00
8.900000000000000000e+02,1.000000000000000000e+00
8.910000000000000000e+02,1.000000000000000000e+00
8.920000000000000000e+02,1.000000000000000000e+00
8.930000000000000000e+02,1.000000000000000000e+00
8.940000000000000000e+02,1.000000000000000000e+00
8.950000000000000000e+02,1.000000000000000000e+00
8.960000000000000000e+02,1.000000000000000000e+00
8.970000000000000000e+02,1.000000000000000000e+00
8.980000000000000000e+02,1.000000000000000000e+00
8.990000000000000000e+02,1.000000000000000000e+00
9.000000000000000000e+02,1.000000000000000000e+00
9.010000000000000000e+02,1.000000000000000000e+00
9.020000000000000000e+02,1.000000000000000000e+00
9.030000000000000000e+02,1.000000000000000000e+00
9.040000000000000000e+02,1.000000000000000000e+00
9.050000000000000000e+02,1.000000000000000000e+00
9.060000000000000000e+02,1.000000000000000000e+00
9.070000000000000000e+02,1.000000000000000000e+00
9.080000000000000000e+02,1.000000000000000000e+00
9.090000000000000000e+02,1.000000000000000000e+00
9.100000000000000000e+02,1.000000000000000000e+00
9.110000000000000000e+02,1.000000000000000000e+00
9.120000000000000000e+02,1.000000000000000000e+00
9.130000000000000000e+02,1.000000000000000000e+00
9.140000000000000000e+02,1.000000000000000000e+00
9.150000000000000000e+02,1.000000000000000000e+00
9.160000000000000000e+02,1.000000000000000000e+00
9.170000000000000000e+02,1.000000000000000000e+00
9.180000000000000000e+02,1.000000000000000000e+00
9.190000000000000000e+02,1.000000000000000000e+00
9.200000000000000000e+02,1.000000000000000000e+00
9.210000000000000000e+02,1.000000000000000000e+00
9.220000000000000000e+02,1.000000000000000000e+00
9.230000000000000000e+02,1.000000000000000000e+00
9.240000000000000000e+02,1.000000000000000000e+00
9.250000000000000000e+02,1.000000000000000000e+00
9.260000000000000000e+02,1.000000000000000000e+00
9.270000000000000000e+02,1.000000000000000000e+00
9.280000000000000000e+02,1.000000000000000000e+00
9.290000000000000000e+02,1.000000000000000000e+00
9.300000000000000000e+02,1.000000000000000000e+00
9.310000000000000000e+02,1.000000000000000000e+00
9.320000000000000000e+02,1.000000000000000000e+00
9.330000000000000000e+02,1.000000000000000000e+00
9.340000000000000000e+02,1.000000000000000000e+00
9.350000000000000000e+02,1.000000000000000000e+00
9.360000000000000000e+02,1.000000000000000000e+00
9.370000000000000000e+02,1.000000000000000000e+00
9.380000000000000000e+02,1.000000000000000000e+00
9.390000000000000000e+02,1.000000000000000000e+00
9.400000000000000000e+02,1.000000000000000000e+00
9.410000000000000000e+02,1.000000000000000000e+00
9.420000000000000000e+02,1.000000000000000000e+00
9.430000000000000000e+02,1.000000000000000000e+00
9.440000000000000000e+02,1.000000000000000000e+00
9.450000000000000000e+02,1.000000000000000000e+00
9.460000000000000000e+02,1.000000000000000000e+00
9.470000000000000000e+02,1.000000000000000000e+00
9.480000000000000000e+02,1.000000000000000000e+00
9.490000000000000000e+02,1.000000000000000000e+00
9.500000000000000000e+02,1.000000000000000000e+00
9.510000000000000000e+02,1.000000000000000000e+00
9.520000000000000000e+02,1.000000000000000000e+00
9.530000000000000000e+02,1.000000000000000000e+00
9.540000000000000000e+02,1.000000000000000000e+00
9.550000000000000000e+02,1.000000000000000000e+00
9.560000000000000000e+02,1.000000000000000000e+00
9.570000000000000000e+02,1.000000000000000000e+00
9.580000000000000000e+02,1.000000000000000000e+00
9.590000000000000000e+02,1.000000000000000000e+00
9.600000000000000000e+02,1.000000000000000000e+00
9.610000000000000000e+02,1.000000000000000000e+00
9.620000000000000000e+02,1.000000000000000000e+00
9.630000000000000000e+02,1.000000000000000000e+00
9.640000000000000000e+02,1.000000000000000000e+00
9.650000000000000000e+02,1.000000000000000000e+00
9.660000000000000000e+02,1.000000000000000000e+00
9.670000000000000000e+02,1.000000000000000000e+00
9.680000000000000000e+02,1.000000000000000000e+00
9.690000000000000000e+02,1.000000000000000000e+00
9.700000000000000000e+02,1.000000000000000000e+00
9.710000000000000000e+02,1.000000000000000000e+00
9.720000000000000000e+02,1.000000000000000000e+00
9.730000000000000000e+02,1.000000000000000000e+00
9.740000000000000000e+02,1.000000000000000000e+00
9.750000000000000000e+02,1.000000000000000000e+00
9.760000000000000000e+02,1.000000000000000000e+00
9.770000000000000000e+02,1.000000000000000000e+00
9.780000000000000000e+02,1.000000000000000000e+00
9.790000000000000000e+02,1.000000000000000000e+00
9.800000000000000000e+02,1.000000000000000000e+00
9.810000000000000000e+02,1.000000000000000000e+00
9.820000000000000000e+02,1.000000000000000000e+00
9.830000000000000000e+02,1.000000000000000000e+00
9.840000000000000000e+02,1.000000000000000000e+00
9.850000000000000000e+02,1.000000000000000000e+00
9.860000000000000000e+02,1.000000000000000000e+00
9.870000000000000000e+02,1.000000000000000000e+00
9.880000000000000000e+02,1.000000000000000000e+00
9.890000000000000000e+02,1.000000000000000000e+00
9.900000000000000000e+02,1.000000000000000000e+00
9.910000000000000000e+02,1.000000000000000000e+00
9.920000000000000000e+02,1.000000000000000000e+00
9.930000000000000000e+02,1.000000000000000000e+00
9.940000000000000000e+02,1.000000000000000000e+00
9.950000000000000000e+02,1.000000000000000000e+00
9.960000000000000000e+02,1.000000000000000000e+00
9.970000000000000000e+02,1.000000000000000000e+00
9.980000000000000000e+02,1.000000000000000000e+00
9.990000000000000000e+02,1.000000000000000000e+00
1.000000000000000000e+03,1.000000000000000000e+00
1.001000000000000000e+03,1.000000000000000000e+00
1.002000000000000000e+03,1.000000000000000000e+00
1.003000000000000000e+03,1.000000000000000000e+00
1.004000000000000000e+03,1.000000000000000000e+00
1.005000000000000000e+03,1.000000000000000000e+00
1.006000000000000000e+03,1.000000000000000000e+00
1.007000000000000000e+03,1.000000000000000000e+00
1.008000000000000000e+03,1.000000000000000000e+00
1.009000000000000000e+03,1.000000000000000000e+00
1.010000000000000000e+03,1.000000000000000000e+00
1.011000000000000000e+03,1.000000000000000000e+00
1.012000000000000000e+03,1.000000000000000000e+00
1.013000000000000000e+03,1.000000000000000000e+00
1.014000000000000000e+03,1.000000000000000000e+00
1.015000000000000000e+03,1.000000000000000000e+00
1.016000000000000000e+03,1.000000000000000000e+00
1.017000000000000000e+03,1.000000000000000000e+00
1.018000000000000000e+03,1.000000000000000000e+00
1.019000000000000000e+03,1.000000000000000000e+00
1.020000000000000000e+03,1.000000000000000000e+00
1.021000000000000000e+03,1.000000000000000000e+00
1.022000000000000000e+03,1.000000000000000000e+00
1.023000000000000000e+03,1.000000000000000000e+00
1.024000000000000000e+03,1.000000000000000000e+00


==> stream2.csv <==
t,x
1.000000000000000000e+00,1.327367606168224246e+00
2.000000000000000000e+00,1.327367606168224246e+00
3.000000000000000000e+00,1.327367606168224246e+00
4.000000000000000000e+00,1.327367606168224246e+00
5.000000000000000000e+00,1.327367606168224246e+00
6.000000000000000000e+00,1.327367606168224246e+00
7.000000000000000000e+00,1.327367606168224246e+00
8.000000000000000000e+00,1.327367606168224246e+00
9.000000000000000000e+00,1.327367606168224246e+00
1.000000000000000000e+01,1.327367606168224246e+00
1.100000000000000000e+01,1.327367606168224246e+00
1.200000000000000000e+01,1.327367606168224246e+00
1.300000000000000000e+01,1.327367606168224246e+00
1.400000000000000000e+01,1.327367606168224246e+00
1.500000000000000000e+01,1.327367606168224246e+00
1.600000000000000000e+01,1.327367606168224246e+00
1.700000000000000000e+01,1.327367606168224246e+00
1.800000000000000000e+01,1.327367606168224246e+00
1.900000000000000000e+01,1.327367606168224246e+00
2.000000000000000000e+01,1.327367606168224246e+00
2.100000000000000000e+01,1.327367606168224246e+00
2.200000000000000000e+01,1.327367606168224246e+00
2.300000000000000000e+01,1.327367606168224246e+00
2.400000000000000000e+01,1.327367606168224246e+00
2.500000000000000000e+01,1.327367606168224246e+00
2.600000000000000000e+01,1.327367606168224246e+00
2.700000000000000000e+01,1.327367606168224246e+00
2.800000000000000000e+01,1.327367606168224246e+00
2.900000000000000000e+01,1.327367606168224246e+00
3.000000000000000000e+01,1.327367606168224246e+00
3.100000000000000000e+01,1.327367606168224246e+00
3.200000000000000000e+01,1.327367606168224246e+00
3.300000000000000000e+01,1.091089451179962033e+00
3.400000000000000000e+01,1.091089451179962033e+00
3.500000000000000000e+01,1.091089451179962033e+00
3.600000000000000000e+01,1.091089451179962033e+00
3.700000000000000000e+01,1.091089451179962033e+00
3.800000000000000000e+01,1.091089451179962033e+00
3.900000000000000000e+01,1.091089451179962033e+00
4.000000000000000000e+01,1.091089451179962033e+00
4.100000000000000000e+01,1.091089451179962033e+00
4.200000000000000000e+01,1.091089451179962033e+00
4.300000000000000000e+01,1.091089451179962033e+00
4.400000000000000000e+01,1.091089451179962033e+00
4.500000000000000000e+01,1.091089451179962033e+00
4.600000000000000000e+01,1.091089451179962033e+00
4.700000000000000000e+01,1.091089451179962033e+00
4.800000000000000000e+01,1.091089451179962033e+00
4.900000000000000000e+01,1.091089451179962033e+00
5.000000000000000000e+01,1.091089451179962033e+00
5.100000000000000000e+01,1.091089451179962033e+00
5.200000000000000000e+01,1.091089451179962033e+00
5.300000000000000000e+01,1.091089451179962033e+00
5.400000000000000000e+01,1.091089451179962033e+00
5.500000000000000000e+01,1.091089451179962033e+00
5.600000000000000000e+01,1.091089451179962033e+00
5.700000000000000000e+01,1.091089451179962033e+00
5.800000000000000000e+01,1.091089451179962033e+00
5.900000000000000000e+01,1.091089451179962033e+00
6.000000000000000000e+01,1.091089451179962033e+00
6.100000000000000000e+01,1.091089451179962033e+00
6.200000000000000000e+01,1.091089451179962033e+00
6.300000000000000000e+01,1.091089451179962033e+00
6.400000000000000000e+01,1.091089451179962033e+00
6.500000000000000000e+01,7.867957924694432004e-01
6.600000000000000000e+01,7.867957924694432004e-01
6.700000000000000000e+01,7.867957924694432004e-01
6.800000000000000000e+01,7.867957924694432004e-01
6.900000000000000000e+01,7.867957924694432004e-01
7.000000000000000000e+01,7.867957924694432004e-01
7.100000000000000000e+01,7.867957924694432004e-01
7.200000000000000000e+01,7.867957924694432004e-01
7.300000000000000000e+01,7.867957924694432004e-01
7.400000000000000000e+01,7.867957924694432004e-01
7.500000000000000000e+01,7.867957924694432004e-01
7.600000000000000000e+01,7.867957924694432004e-01
7.700000000000000000e+01,7.867957924694432004e-01
7.800000000000000000e+01,7.867957924694432004e-01
7.900000000000000000e+01,7.867957924694432004e-01
8.000000000000000000e+01,7.867957924694432004e-01
8.100000000000000000e+01,7.867957924694432004e-01
8.200000000000000000e+01,7.867957924694432004e-01
8.300000000000000000e+01,7.867957924694432004e-01
8.400000000000000000e+01,7.867957924694432004e-01
8.500000000000000000e+01,7.867957924694432004e-01
8.600000000000000000e+01,7.867957924694432004e-01
8.700000000000000000e+01,7.867957924694432004e-01
8.800000000000000000e+01,7.867957924694432004e-01
8.900000000000000000e+01,7.867957924694432004e-01
9.000000000000000000e+01,7.867957924694432004e-01
9.100000000000000000e+01,7.867957924694432004e-01
9.200000000000000000e+01,7.867957924694432004e-01
9.300000000000000000e+01,7.867957924694432004e-01
9.400000000000000000e+01,7.867957924694432004e-01
9.500000000000000000e+01,7.867957924694432004e-01
9.600000000000000000e+01,7.867957924694432004e-01
9.700000000000000000e+01,8.997354108424372443e-01
9.800000000000000000e+01,8.997354108424372443e-01
9.900000000000000000e+01,8.997354108424372443e-01
1.000000000000000000e+02,8.997354108424372443e-01
1.010000000000000000e+02,8.997354108424372443e-01
1.020000000000000000e+02,8.997354108424372443e-01
1.030000000000000000e+02,8.997354108424372443e-01
1.040000000000000000e+02,8.997354108424372443e-01
1.050000000000000000e+02,8.997354108424372443e-01
1.060000000000000000e+02,8.997354108424372443e-01
1.070000000000000000e+02,8.997354108424372443e-01
1.080000000000000000e+02,8.997354108424372443e-01
1.090000000000000000e+02,8.997354108424372443e-01
1.100000000000000000e+02,8.997354108424372443e-01
1.110000000000000000e+02,8.997354108424372443e-01
1.120000000000000000e+02,8.997354108424372443e-01
1.130000000000000000e+02,8.997354108424372443e-01
1.140000000000000000e+02,8.997354108424372443e-01
1.150000000000000000e+02,8.997354108424372443e-01
1.160000000000000000e+02,8.997354108424372443e-01
1.170000000000000000e+02,8.997354108424372443e-01
1.180000000000000000e+02,8.997354108424372443e-01
1.190000000000000000e+02,8.997354108424372443e-01
1.200000000000000000e+02,8.997354108424372443e-01
1.210000000000000000e+02,8.997354108424372443e-01
1.220000000000000000e+02,8.997354108424372443e-01
1.230000000000000000e+02,8.997354108424372443e-01
1.240000000000000000e+02,8.997354108424372443e-01
1.250000000000000000e+02,8.997354108424372443e-01
1.260000000000000000e+02,8.997354108424372443e-01
1.270000000000000000e+02,8.997354108424372443e-01
1.280000000000000000e+02,8.997354108424372443e-01
1.290000000000000000e+02,1.175139302786006423e+00
1.300000000000000000e+02,1.175139302786006423e+00
1.310000000000000000e+02,1.175139302786006423e+00
1.320000000000000000e+02,1.175139302786006423e+00
1.330000000000000000e+02,1.175139302786006423e+00
1.340000000000000000e+02,1.175139302786006423e+00
1.350000000000000000e+02,1.175139302786006423e+00
1.360000000000000000e+02,1.175139302786006423e+00
1.370000000000000000e+02,1.175139302786006423e+00
1.380000000000000000e+02,1.175139302786006423e+00
1.390000000000000000e+02,1.175139302786006423e+00
1.400000000000000000e+02,1.175139302786006423e+00
1.410000000000000000e+02,1.175139302786006423e+00
1.420000000000000000e+02,1.175139302786006423e+00
1.430000000000000000e+02,1.175139302786006423e+00
1.440000000000000000e+02,1.175139302786006423e+00
1.450000000000000000e+02,1.175139302786006423e+00
1.460000000000000000e+02,1.175139302786006423e+00
1.470000000000000000e+02,1.175139302786006423e+00
1.480000000000000000e+02,1.175139302786006423e+00
1.490000000000000000e+02,1.175139302786006423e+00
1.500000000000000000e+02,1.175139302786006423e+00
1.510000000000000000e+02,1.175139302786006423e+00
1.520000000000000000e+02,1.175139302786006423e+00
1.530000000000000000e+02,1.175139302786006423e+00
1.540000000000000000e+02,1.175139302786006423e+00
1.550000000000000000e+02,1.175139302786006423e+00
1.560000000000000000e+02,1.175139302786006423e+00
1.570000000000000000e+02,1.175139302786006423e+00
1.580000000000000000e+02,1.175139302786006423e+00
1.590000000000000000e+02,1.175139302786006423e+00
1.600000000000000000e+02,1.175139302786006423e+00
1.610000000000000000e+02,1.175139302786006423e+00
1.620000000000000000e+02,1.175139302786006423e+00
1.630000000000000000e+02,1.175139302786006423e+00
1.640000000000000000e+02,1.175139302786006423e+00
1.650000000000000000e+02,1.175139302786006423e+00
1.660000000000000000e+02,1.175139302786006423e+00
1.670000000000000000e+02,1.175139302786006423e+00
1.680000000000000000e+02,1.175139302786006423e+00
1.690000000000000000e+02,1.175139302786006423e+00
1.700000000000000000e+02,1.175139302786006423e+00
1.710000000000000000e+02,1.175139302786006423e+00
1.720000000000000000e+02,1.175139302786006423e+00
1.730000000000000000e+02,1.175139302786006423e+00
1.740000000000000000e+02,1.175139302786006423e+00
1.750000000000000000e+02,1.175139302786006423e+00
1.760000000000000000e+02,1.175139302786006423e+00
1.770000000000000000e+02,1.175139302786006423e+00
1.780000000000000000e+02,1.175139302786006423e+00
1.790000000000000000e+02,1.175139302786006423e+00
1.800000000000000000e+02,1.175139302786006423e+00
1.810000000000000000e+02,1.175139302786006423e+00
1.820000000000000000e+02,1.175139302786006423e+00
1.830000000000000000e+02,1.175139302786006423e+00
1.840000000000000000e+02,1.175139302786006423e+00
1.850000000000000000e+02,1.175139302786006423e+00
1.860000000000000000e+02,1.175139302786006423e+00
1.870000000000000000e+02,1.175139302786006423e+00
1.880000000000000000e+02,1.175139302786006423e+00
1.890000000000000000e+02,1.175139302786006423e+00
1.900000000000000000e+02,1.175139302786006423e+00
1.910000000000000000e+02,1.175139302786006423e+00
1.920000000000000000e+02,1.175139302786006423e+00
1.930000000000000000e+02,1.175139302786006423e+00
1.940000000000000000e+02,1.175139302786006423e+00
1.950000000000000000e+02,1.175139302786006423e+00
1.960000000000000000e+02,1.175139302786006423e+00
1.970000000000000000e+02,1.175139302786006423e+00
1.980000000000000000e+02,1.175139302786006423e+00
1.990000000000000000e+02,1.175139302786006423e+00
2.000000000000000000e+02,1.175139302786006423e+00
2.010000000000000000e+02,1.175139302786006423e+00
2.020000000000000000e+02,1.175139302786006423e+00
2.030000000000000000e+02,1.175139302786006423e+00
2.040000000000000000e+02,1.175139302786006423e+00
2.050000000000000000e+02,1.175139302786006423e+00
2.060000000000000000e+02,1.175139302786006423e+00
2.070000000000000000e+02,1.175139302786006423e+00
2.080000000000000000e+02,1.175139302786006423e+00
2.090000000000000000e+02,1.175139302786006423e+00
2.100000000000000000e+02,1.175139302786006423e+00
2.110000000000000000e+02,1.175139302786006423e+00
2.120000000000000000e+02,1.175139302786006423e+00
2.130000000000000000e+02,1.175139302786006423e+00
2.140000000000000000e+02,1.175139302786006423e+00
2.150000000000000000e+02,1.175139302786006423e+00
2.160000000000000000e+02,1.175139302786006423e+00
2.170000000000000000e+02,1.175139302786006423e+00
2.180000000000000000e+02,1.175139302786006423e+00
2.190000000000000000e+02,1.175139302786006423e+00
2.200000000000000000e+02,1.175139302786006423e+00
2.210000000000000000e+02,1.175139302786006423e+00
2.220000000000000000e+02,1.175139302786006423e+00
2.230000000000000000e+02,1.175139302786006423e+00
2.240000000000000000e+02,1.175139302786006423e+00
2.250000000000000000e+02,7.867957924694432004e-01
2.260000000000000000e+02,7.867957924694432004e-01
2.270000000000000000e+02,7.867957924694432004e-01
2.280000000000000000e+02,7.867957924694432004e-01
2.290000000000000000e+02,7.867957924694432004e-01
2.300000000000000000e+02,7.867957924694432004e-01
2.310000000000000000e+02,7.867957924694432004e-01
2.320000000000000000e+02,7.867957924694432004e-01
2.330000000000000000e+02,7.867957924694432004e-01
2.340000000000000000e+02,7.867957924694432004e-01
2.350000000000000000e+02,7.867957924694432004e-01
2.360000000000000000e+02,7.867957924694432004e-01
2.370000000000000000e+02,7.867957924694432004e-01
2.380000000000000000e+02,7.867957924694432004e-01
2.390000000000000000e+02,7.867957924694432004e-01
2.400000000000000000e+02,7.867957924694432004e-01
2.410000000000000000e+02,7.867957924694432004e-01
2.420000000000000000e+02,7.867957924694432004e-01
2.430000000000000000e+02,7.867957924694432004e-01
2.440000000000000000e+02,7.867957924694432004e-01
2.450000000000000000e+02,7.867957924694432004e-01
2.460000000000000000e+02,7.867957924694432004e-01
2.470000000000000000e+02,7.867957924694432004e-01
2.480000000000000000e+02,7.867957924694432004e-01
2.490000000000000000e+02,7.867957924694432004e-01
2.500000000000000000e+02,7.867957924694432004e-01
2.510000000000000000e+02,7.867957924694432004e-01
2.520000000000000000e+02,7.867957924694432004e-01
2.530000000000000000e+02,7.867957924694432004e-01
2.540000000000000000e+02,7.867957924694432004e-01
2.550000000000000000e+02,7.867957924694432004e-01
2.560000000000000000e+02,7.867957924694432004e-01
2.570000000000000000e+02,1.327367606168224246e+00
2.580000000000000000e+02,1.327367606168224246e+00
2.590000000000000000e+02,1.327367606168224246e+00
2.600000000000000000e+02,1.327367606168224246e+00
2.610000000000000000e+02,1.327367606168224246e+00
2.620000000000000000e+02,1.327367606168224246e+00
2.630000000000000000e+02,1.327367606168224246e+00
2.640000000000000000e+02,1.327367606168224246e+00
2.650000000000000000e+02,1.327367606168224246e+00
2.660000000000000000e+02,1.327367606168224246e+00
2.670000000000000000e+02,1.327367606168224246e+00
2.680000000000000000e+02,1.327367606168224246e+00
2.690000000000000000e+02,1.327367606168224246e+00
2.700000000000000000e+02,1.327367606168224246e+00
2.710000000000000000e+02,1.327367606168224246e+00
2.720000000000000000e+02,1.327367606168224246e+00
2.730000000000000000e+02,1.327367606168224246e+00
2.740000000000000000e+02,1.327367606168224246e+00
2.750000000000000000e+02,1.327367606168224246e+00
2.760000000000000000e+02,1.327367606168224246e+00
2.770000000000000000e+02,1.327367606168224246e+00
2.780000000000000000e+02,1.327367606168224246e+00
2.790000000000000000e+02,1.327367606168224246e+00
2.800000000000000000e+02,1.327367606168224246e+00
2.810000000000000000e+02,1.327367606168224246e+00
2.820000000000000000e+02,1.327367606168224246e+00
2.830000000000000000e+02,1.327367606168224246e+00
2.840000000000000000e+02,1.327367606168224246e+00
2.850000000000000000e+02,1.327367606168224246e+00
2.860000000000000000e+02,1.327367606168224246e+00
2.870000000000000000e+02,1.327367606168224246e+00
2.880000000000000000e+02,1.327367606168224246e+00
2.890000000000000000e+02,1.327367606168224246e+00
2.900000000000000000e+02,1.327367606168224246e+00
2.910000000000000000e+02,1.327367606168224246e+00
2.920000000000000000e+02,1.327367606168224246e+00
2.930000000000000000e+02,1.327367606168224246e+00
2.940000000000000000e+02,1.327367606168224246e+00
2.950000000000000000e+02,1.327367606168224246e+00
2.960000000000000000e+02,1.327367606168224246e+00
2.970000000000000000e+02,1.327367606168224246e+00
2.980000000000000000e+02,1.327367606168224246e+00
2.990000000000000000e+02,1.327367606168224246e+00
3.000000000000000000e+02,1.327367606168224246e+00
3.010000000000000000e+02,1.327367606168224246e+00
3.020000000000000000e+02,1.327367606168224246e+00
3.030000000000000000e+02,1.327367606168224246e+00
3.040000000000000000e+02,1.327367606168224246e+00
3.050000000000000000e+02,1.327367606168224246e+00
3.060000000000000000e+02,1.327367606168224246e+00
3.070000000000000000e+02,1.327367606168224246e+00
3.080000000000000000e+02,1.327367606168224246e+00
3.090000000000000000e+02,1.327367606168224246e+00
3.100000000000000000e+02,1.327367606168224246e+00
3.110000000000000000e+02,1.327367606168224246e+00
3.120000000000000000e+02,1.327367606168224246e+00
3.130000000000000000e+02,1.327367606168224246e+00
3.140000000000000000e+02,1.327367606168224246e+00
3.150000000000000000e+02,1.327367606168224246e+00
3.160000000000000000e+02,1.327367606168224246e+00
3.170000000000000000e+02,1.327367606168224246e+00
3.180000000000000000e+02,1.327367606168224246e+00
3.190000000000000000e+02,1.327367606168224246e+00
3.200000000000000000e+02,1.327367606168224246e+00
3.210000000000000000e+02,1.175139302786006423e+00
3.220000000000000000e+02,1.175139302786006423e+00
3.230000000000000000e+02,1.175139302786006423e+00
3.240000000000000000e+02,1.175139302786006423e+00
3.250000000000000000e+02,1.175139302786006423e+00
3.260000000000000000e+02,1.175139302786006423e+00
3.270000000000000000e+02,1.175139302786006423e+00
3.280000000000000000e+02,1.175139302786006423e+00
3.290000000000000000e+02,1.175139302786006423e+00
3.300000000000000000e+02,1.175139302786006423e+00
3.310000000000000000e+02,1.175139302786006423e+00
3.320000000000000000e+02,1.175139302786006423e+00
3.330000000000000000e+02,1.175139302786006423e+00
3.340000000000000000e+02,1.175139302786006423e+00
3.350000000000000000e+02,1.175139302786006423e+00
3.360000000000000000e+02,1.175139302786006423e+00
3.370000000000000000e+02,1.175139302786006423e+00
3.380000000000000000e+02,1.175139302786006423e+00
3.390000000000000000e+02,1.175139302786006423e+00
3.400000000000000000e+02,1.175139302786006423e+00
3.410000000000000000e+02,1.175139302786006423e+00
3.420000000000000000e+02,1.175139302786006423e+00
3.430000000000000000e+02,1.175139302786006423e+00
3.440000000000000000e+02,1.175139302786006423e+00
3.450000000000000000e+02,1.175139302786006423e+00
3.460000000000000000e+02,1.175139302786006423e+00
3.470000000000000000e+02,1.175139302786006423e+00
3.480000000000000000e+02,1.175139302786006423e+00
3.490000000000000000e+02,1.175139302786006423e+00
3.500000000000000000e+02,1.175139302786006423e+00
3.510000000000000000e+02,1.175139302786006423e+00
3.520000000000000000e+02,1.175139302786006423e+00
3.530000000000000000e+02,4.879500364742666019e-01
3.540000000000000000e+02,4.879500364742666019e-01
3.550000000000000000e+02,4.879500364742666019e-01
3.560000000000000000e+02,4.879500364742666019e-01
3.570000000000000000e+02,4.879500364742666019e-01
3.580000000000000000e+02,4.879500364742666019e-01
3.590000000000000000e+02,4.879500364742666019e-01
3.600000000000000000e+02,4.879500364742666019e-01
3.610000000000000000e+02,4.879500364742666019e-01
3.620000000000000000e+02,4.879500364742666019e-01
3.630000000000000000e+02,4.879500364742666019e-01
3.640000000000000000e+02,4.879500364742666019e-01
3.650000000000000000e+02,4.879500364742666019e-01
3.660000000000000000e+02,4.879500364742666019e-01
3.670000000000000000e+02,4.879500364742666019e-01
3.680000000000000000e+02,4.879500364742666019e-01
3.690000000000000000e+02,4.879500364742666019e-01
3.700000000000000000e+02,4.879500364742666019e-01
3.710000000000000000e+02,4.879500364742666019e-01
3.720000000000000000e+02,4.879500364742666019e-01
3.730000000000000000e+02,4.879500364742666019e-01
3.740000000000000000e+02,4.879500364742666019e-01
3.750000000000000000e+02,4.879500364742666019e-01
3.760000000000000000e+02,4.879500364742666019e-01
3.770000000000000000e+02,4.879500364742666019e-01
3.780000000000000000e+02,4.879500364742666019e-01
3.790000000000000000e+02,4.879500364742666019e-01
3.800000000000000000e+02,4.879500364742666019e-01
3.810000000000000000e+02,4.879500364742666019e-01
3.820000000000000000e+02,4.879500364742666019e-01
3.830000000000000000e+02,4.879500364742666019e-01
3.840000000000000000e+02,4.879500364742666019e-01
3.850000000000000000e+02,6.546536707079771977e-01
3.860000000000000000e+02,6.546536707079771977e-01
3.870000000000000000e+02,6.546536707079771977e-01
3.880000000000000000e+02,6.546536707079771977e-01
3.890000000000000000e+02,6.546536707079771977e-01
3.900000000000000000e+02,6.546536707079771977e-01
3.910000000000000000e+02,6.546536707079771977e-01
3.920000000000000000e+02,6.546536707079771977e-01
3.930000000000000000e+02,6.546536707079771977e-01
3.940000000000000000e+02,6.546536707079771977e-01
3.950000000000000000e+02,6.546536707079771977e-01
3.960000000000000000e+02,6.546536707079771977e-01
3.970000000000000000e+02,6.546536707079771977e-01
3.980000000000000000e+02,6.546536707079771977e-01
3.990000000000000000e+02,6.546536707079771977e-01
4.000000000000000000e+02,6.546536707079771977e-01
4.010000000000000000e+02,6.546536707079771977e-01
4.020000000000000000e+02,6.546536707079771977e-01
4.030000000000000000e+02,6.546536707079771977e-01
4.040000000000000000e+02,6.546536707079771977e-01
4.050000000000000000e+02,6.546536707079771977e-01
4.060000000000000000e+02,6.546536707079771977e-01
4.070000000000000000e+02,6.546536707079771977e-01
4.080000000000000000e+02,6.546536707079771977e-01
4.090000000000000000e+02,6.546536707079771977e-01
4.100000000000000000e+02,6.546536707079771977e-01
4.110000000000000000e+02,6.546536707079771977e-01
4.120000000000000000e+02,6.546536707079771977e-01
4.130000000000000000e+02,6.546536707079771977e-01
4.140000000000000000e+02,6.546536707079771977e-01
4.150000000000000000e+02,6.546536707079771977e-01
4.160000000000000000e+02,6.546536707079771977e-01
4.170000000000000000e+02,1.527525231651946980e+00
4.180000000000000000e+02,1.527525231651946980e+00
4.190000000000000000e+02,1.527525231651946980e+00
4.200000000000000000e+02,1.527525231651946980e+00
4.210000000000000000e+02,1.527525231651946980e+00
4.220000000000000000e+02,1.527525231651946980e+00
4.230000000000000000e+02,1.527525231651946980e+00
4.240000000000000000e+02,1.527525231651946980e+00
4.250000000000000000e+02,1.527525231651946980e+00
4.260000000000000000e+02,1.527525231651946980e+00
4.270000000000000000e+02,1.527525231651946980e+00
4.280000000000000000e+02,1.527525231651946980e+00
4.290000000000000000e+02,1.527525231651946980e+00
4.300000000000000000e+02,1.527525231651946980e+00
4.310000000000000000e+02,1.527525231651946980e+00
4.320000000000000000e+02,1.527525231651946980e+00
4.330000000000000000e+02,1.527525231651946980e+00
4.340000000000000000e+02,1.527525231651946980e+00
4.350000000000000000e+02,1.527525231651946980e+00
4.360000000000000000e+02,1.527525231651946980e+00
4.370000000000000000e+02,1.527525231651946980e+00
4.380000000000000000e+02,1.527525231651946980e+00
4.390000000000000000e+02,1.527525231651946980e+00
4.400000000000000000e+02,1.527525231651946980e+00
4.410000000000000000e+02,1.527525231651946980e+00
4.420000000000000000e+02,1.527525231651946980e+00
4.430000000000000000e+02,1.527525231651946980e+00
4.440000000000000000e+02,1.527525231651946980e+00
4.450000000000000000e+02,1.527525231651946980e+00
4.460000000000000000e+02,1.527525231651946980e+00
4.470000000000000000e+02,1.527525231651946980e+00
4.480000000000000000e+02,1.527525231651946980e+00
4.490000000000000000e+02,1.175139302786006423e+00
4.500000000000000000e+02,1.175139302786006423e+00
4.510000000000000000e+02,1.175139302786006423e+00
4.520000000000000000e+02,1.175139302786006423e+00
4.530000000000000000e+02,1.175139302786006423e+00
4.540000000000000000e+02,1.175139302786006423e+00
4.550000000000000000e+02,1.175139302786006423e+00
4.560000000000000000e+02,1.175139302786006423e+00
4.570000000000000000e+02,1.175139302786006423e+00
4.580000000000000000e+02,1.175139302786006423e+00
4.590000000000000000e+02,1.175139302786006423e+00
4.600000000000000000e+02,1.175139302786006423e+00
4.610000000000000000e+02,1.175139302786006423e+00
4.620000000000000000e+02,1.175139302786006423e+00
4.630000000000000000e+02,1.175139302786006423e+00
4.640000000000000000e+02,1.175139302786006423e+00
4.650000000000000000e+02,1.175139302786006423e+00
4.660000000000000000e+02,1.175139302786006423e+00
4.670000000000000000e+02,1.175139302786006423e+00
4.680000000000000000e+02,1.175139302786006423e+00
4.690000000000000000e+02,1.175139302786006423e+00
4.700000000000000000e+02,1.175139302786006423e+00
4.710000000000000000e+02,1.175139302786006423e+00
4.720000000000000000e+02,1.175139302786006423e+00
4.730000000000000000e+02,1.175139302786006423e+00
4.740000000000000000e+02,1.175139302786006423e+00
4.750000000000000000e+02,1.175139302786006423e+00
4.760000000000000000e+02,1.175139302786006423e+00
4.770000000000000000e+02,1.175139302786006423e+00
4.780000000000000000e+02,1.175139302786006423e+00
4.790000000000000000e+02,1.175139302786006423e+00
4.800000000000000000e+02,1.175139302786006423e+00
4.810000000000000000e+02,1.175139302786006423e+00
4.820000000000000000e+02,1.175139302786006423e+00
4.830000000000000000e+02,1.175139302786006423e+00
4.840000000000000000e+02,1.175139302786006423e+00
4.850000000000000000e+02,1.175139302786006423e+00
4.860000000000000000e+02,1.175139302786006423e+00
4.870000000000000000e+02,1.175139302786006423e+00
4.880000000000000000e+02,1.175139302786006423e+00
4.890000000000000000e+02,1.175139302786006423e+00
4.900000000000000000e+02,1.175139302786006423e+00
4.910000000000000000e+02,1.175139302786006423e+00
4.920000000000000000e+02,1.175139302786006423e+00
4.930000000000000000e+02,1.175139302786006423e+00
4.940000000000000000e+02,1.175139302786006423e+00
4.950000000000000000e+02,1.175139302786006423e+00
4.960000000000000000e+02,1.175139302786006423e+00
4.970000000000000000e+02,1.175139302786006423e+00
4.980000000000000000e+02,1.175139302786006423e+00
4.990000000000000000e+02,1.175139302786006423e+00
5.000000000000000000e+02,1.175139302786006423e+00
5.010000000000000000e+02,1.175139302786006423e+00
5.020000000000000000e+02,1.175139302786006423e+00
5.030000000000000000e+02,1.175139302786006423e+00
5.040000000000000000e+02,1.175139302786006423e+00
5.050000000000000000e+02,1.175139302786006423e+00
5.060000000000000000e+02,1.175139302786006423e+00
5.070000000000000000e+02,1.175139302786006423e+00
5.080000000000000000e+02,1.175139302786006423e+00
5.090000000000000000e+02,1.175139302786006423e+00
5.100000000000000000e+02,1.175139302786006423e+00
5.110000000000000000e+02,1.175139302786006423e+00
5.120000000000000000e+02,1.175139302786006423e+00
5.130000000000000000e+02,1.175139302786006423e+00
5.140000000000000000e+02,1.175139302786006423e+00
5.150000000000000000e+02,1.175139302786006423e+00
5.160000000000000000e+02,1.175139302786006423e+00
5.170000000000000000e+02,1.175139302786006423e+00
5.180000000000000000e+02,1.175139302786006423e+00
5.190000000000000000e+02,1.175139302786006423e+00
5.200000000000000000e+02,1.175139302786006423e+00
5.210000000000000000e+02,1.175139302786006423e+00
5.220000000000000000e+02,1.175139302786006423e+00
5.230000000000000000e+02,1.175139302786006423e+00
5.240000000000000000e+02,1.175139302786006423e+00
5.250000000000000000e+02,1.175139302786006423e+00
5.260000000000000000e+02,1.175139302786006423e+00
5.270000000000000000e+02,1.175139302786006423e+00
5.280000000000000000e+02,1.175139302786006423e+00
5.290000000000000000e+02,1.175139302786006423e+00
5.300000000000000000e+02,1.175139302786006423e+00
5.310000000000000000e+02,1.175139302786006423e+00
5.320000000000000000e+02,1.175139302786006423e+00
5.330000000000000000e+02,1.175139302786006423e+00
5.340000000000000000e+02,1.175139302786006423e+00
5.350000000000000000e+02,1.175139302786006423e+00
5.360000000000000000e+02,1.175139302786006423e+00
5.370000000000000000e+02,1.175139302786006423e+00
5.380000000000000000e+02,1.175139302786006423e+00
5.390000000000000000e+02,1.175139302786006423e+00
5.400000000000000000e+02,1.175139302786006423e+00
5.410000000000000000e+02,1.175139302786006423e+00
5.420000000000000000e+02,1.175139302786006423e+00
5.430000000000000000e+02,1.175139302786006423e+00
5.440000000000000000e+02,1.175139302786006423e+00
5.450000000000000000e+02,6.546536707079771977e-01
5.460000000000000000e+02,6.546536707079771977e-01
5.470000000000000000e+02,6.546536707079771977e-01
5.480000000000000000e+02,6.546536707079771977e-01
5.490000000000000000e+02,6.546536707079771977e-01
5.500000000000000000e+02,6.546536707079771977e-01
5.510000000000000000e+02,6.546536707079771977e-01
5.520000000000000000e+02,6.546536707079771977e-01
5.530000000000000000e+02,6.546536707079771977e-01
5.540000000000000000e+02,6.546536707079771977e-01
5.550000000000000000e+02,6.546536707079771977e-01
5.560000000000000000e+02,6.546536707079771977e-01
5.570000000000000000e+02,6.546536707079771977e-01
5.580000000000000000e+02,6.546536707079771977e-01
5.590000000000000000e+02,6.546536707079771977e-01
5.600000000000000000e+02,6.546536707079771977e-01
5.610000000000000000e+02,6.546536707079771977e-01
5.620000000000000000e+02,6.546536707079771977e-01
5.630000000000000000e+02,6.546536707079771977e-01
5.640000000000000000e+02,6.546536707079771977e-01
5.650000000000000000e+02,6.546536707079771977e-01
5.660000000000000000e+02,6.546536707079771977e-01
5.670000000000000000e+02,6.546536707079771977e-01
5.680000000000000000e+02,6.546536707079771977e-01
5.690000000000000000e+02,6.546536707079771977e-01
5.700000000000000000e+02,6.546536707079771977e-01
5.710000000000000000e+02,6.546536707079771977e-01
5.720000000000000000e+02,6.546536707079771977e-01
5.730000000000000000e+02,6.546536707079771977e-01
5.740000000000000000e+02,6.546536707079771977e-01
5.750000000000000000e+02,6.546536707079771977e-01
5.760000000000000000e+02,6.546536707079771977e-01
5.770000000000000000e+02,1.091089451179962033e+00
5.780000000000000000e+02,1.091089451179962033e+00
5.790000000000000000e+02,1.091089451179962033e+00
5.800000000000000000e+02,1.091089451179962033e+00
5.810000000000000000e+02,1.091089451179962033e+00
5.820000000000000000e+02,1.091089451179962033e+00
5.830000000000000000e+02,1.091089451179962033e+00
5.840000000000000000e+02,1.091089451179962033e+00
5.850000000000000000e+02,1.091089451179962033e+00
5.860000000000000000e+02,1.091089451179962033e+00
5.870000000000000000e+02,1.091089451179962033e+00
5.880000000000000000e+02,1.091089451179962033e+00
5.890000000000000000e+02,1.091089451179962033e+00
5.900000000000000000e+02,1.091089451179962033e+00
5.910000000000000000e+02,1.091089451179962033e+00
5.920000000000000000e+02,1.091089451179962033e+00
5.930000000000000000e+02,1.091089451179962033e+00
5.940000000000000000e+02,1.091089451179962033e+00
5.950000000000000000e+02,1.091089451179962033e+00
5.960000000000000000e+02,1.091089451179962033e+00
5.970000000000000000e+02,1.091089451179962033e+00
5.980000000000000000e+02,1.091089451179962033e+00
5.990000000000000000e+02,1.091089451179962033e+00
6.000000000000000000e+02,1.091089451179962033e+00
6.010000000000000000e+02,1.091089451179962033e+00
6.020000000000000000e+02,1.091089451179962033e+00
6.030000000000000000e+02,1.091089451179962033e+00
6.040000000000000000e+02,1.091089451179962033e+00
6.050000000000000000e+02,1.091089451179962033e+00
6.060000000000000000e+02,1.091089451179962033e+00
6.070000000000000000e+02,1.091089451179962033e+00
6.080000000000000000e+02,1.091089451179962033e+00
6.090000000000000000e+02,1.091089451179962033e+00
6.100000000000000000e+02,1.091089451179962033e+00
6.110000000000000000e+02,1.091089451179962033e+00
6.120000000000000000e+02,1.091089451179962033e+00
6.130000000000000000e+02,1.091089451179962033e+00
6.140000000000000000e+02,1.091089451179962033e+00
6.150000000000000000e+02,1.091089451179962033e+00
6.160000000000000000e+02,1.091089451179962033e+00
6.170000000000000000e+02,1.091089451179962033e+00
6.180000000000000000e+02,1.091089451179962033e+00
6.190000000000000000e+02,1.091089451179962033e+00
6.200000000000000000e+02,1.091089451179962033e+00
6.210000000000000000e+02,1.091089451179962033e+00
6.220000000000000000e+02,1.091089451179962033e+00
6.230000000000000000e+02,1.091089451179962033e+00
6.240000000000000000e+02,1.091089451179962033e+00
6.250000000000000000e+02,1.091089451179962033e+00
6.260000000000000000e+02,1.091089451179962033e+00
6.270000000000000000e+02,1.091089451179962033e+00
6.280000000000000000e+02,1.091089451179962033e+00
6.290000000000000000e+02,1.091089451179962033e+00
6.300000000000000000e+02,1.091089451179962033e+00
6.310000000000000000e+02,1.091089451179962033e+00
6.320000000000000000e+02,1.091089451179962033e+00
6.330000000000000000e+02,1.091089451179962033e+00
6.340000000000000000e+02,1.091089451179962033e+00
6.350000000000000000e+02,1.091089451179962033e+00
6.360000000000000000e+02,1.091089451179962033e+00
6.370000000000000000e+02,1.091089451179962033e+00
6.380000000000000000e+02,1.091089451179962033e+00
6.390000000000000000e+02,1.091089451179962033e+00
6.400000000000000000e+02,1.091089451179962033e+00
6.410000000000000000e+02,8.997354108424372443e-01
6.420000000000000000e+02,8.997354108424372443e-01
6.430000000000000000e+02,8.997354108424372443e-01
6.440000000000000000e+02,8.997354108424372443e-01
6.450000000000000000e+02,8.997354108424372443e-01
6.460000000000000000e+02,8.997354108424372443e-01
6.470000000000000000e+02,8.997354108424372443e-01
6.480000000000000000e+02,8.997354108424372443e-01
6.490000000000000000e+02,8.997354108424372443e-01
6.500000000000000000e+02,8.997354108424372443e-01
6.510000000000000000e+02,8.997354108424372443e-01
6.520000000000000000e+02,8.997354108424372443e-01
6.530000000000000000e+02,8.997354108424372443e-01
6.540000000000000000e+02,8.997354108424372443e-01
6.550000000000000000e+02,8.997354108424372443e-01
6.560000000000000000e+02,8.997354108424372443e-01
6.570000000000000000e+02,8.997354108424372443e-01
6.580000000000000000e+02,8.997354108424372443e-01
6.590000000000000000e+02,8.997354108424372443e-01
6.600000000000000000e+02,8.997354108424372443e-01
6.610000000000000000e+02,8.997354108424372443e-01
6.620000000000000000e+02,8.997354108424372443e-01
6.630000000000000000e+02,8.997354108424372443e-01
6.640000000000000000e+02,8.997354108424372443e-01
6.650000000000000000e+02,8.997354108424372443e-01
6.660000000000000000e+02,8.997354108424372443e-01
6.670000000000000000e+02,8.997354108424372443e-01
6.680000000000000000e+02,8.997354108424372443e-01
6.690000000000000000e+02,8.997354108424372443e-01
6.700000000000000000e+02,8.997354108424372443e-01
6.710000000000000000e+02,8.997354108424372443e-01
6.720000000000000000e+02,8.997354108424372443e-01
6.730000000000000000e+02,1.091089451179962033e+00
6.740000000000000000e+02,1.091089451179962033e+00
6.750000000000000000e+02,1.091089451179962033e+00
6.760000000000000000e+02,1.091089451179962033e+00
6.770000000000000000e+02,1.091089451179962033e+00
6.780000000000000000e+02,1.091089451179962033e+00
6.790000000000000000e+02,1.091089451179962033e+00
6.800000000000000000e+02,1.091089451179962033e+00
6.810000000000000000e+02,1.091089451179962033e+00
6.820000000000000000e+02,1.091089451179962033e+00
6.830000000000000000e+02,1.091089451179962033e+00
6.840000000000000000e+02,1.091089451179962033e+00
6.850000000000000000e+02,1.091089451179962033e+00
6.860000000000000000e+02,1.091089451179962033e+00
6.870000000000000000e+02,1.091089451179962033e+00
6.880000000000000000e+02,1.091089451179962033e+00
6.890000000000000000e+02,1.091089451179962033e+00
6.900000000000000000e+02,1.091089451179962033e+00
6.910000000000000000e+02,1.091089451179962033e+00
6.920000000000000000e+02,1.091089451179962033e+00
6.930000000000000000e+02,1.091089451179962033e+00
6.940000000000000000e+02,1.091089451179962033e+00
6.950000000000000000e+02,1.091089451179962033e+00
6.960000000000000000e+02,1.091089451179962033e+00
6.970000000000000000e+02,1.091089451179962033e+00
6.980000000000000000e+02,1.091089451179962033e+00
6.990000000000000000e+02,1.091089451179962033e+00
7.000000000000000000e+02,1.091089451179962033e+00
7.010000000000000000e+02,1.091089451179962033e+00
7.020000000000000000e+02,1.091089451179962033e+00
7.030000000000000000e+02,1.091089451179962033e+00
7.040000000000000000e+02,1.091089451179962033e+00
7.050000000000000000e+02,6.546536707079771977e-01
7.060000000000000000e+02,6.546536707079771977e-01
7.070000000000000000e+02,6.546536707079771977e-01
7.080000000000000000e+02,6.546536707079771977e-01
7.090000000000000000e+02,6.546536707079771977e-01
7.100000000000000000e+02,6.546536707079771977e-01
7.110000000000000000e+02,6.546536707079771977e-01
7.120000000000000000e+02,6.546536707079771977e-01
7.130000000000000000e+02,6.546536707079771977e-01
7.140000000000000000e+02,6.546536707079771977e-01
7.150000000000000000e+02,6.546536707079771977e-01
7.160000000000000000e+02,6.546536707079771977e-01
7.170000000000000000e+02,6.546536707079771977e-01
7.180000000000000000e+02,6.546536707079771977e-01
7.190000000000000000e+02,6.546536707079771977e-01
7.200000000000000000e+02,6.546536707079771977e-01
7.210000000000000000e+02,6.546536707079771977e-01
7.220000000000000000e+02,6.546536707079771977e-01
7.230000000000000000e+02,6.546536707079771977e-01
7.240000000000000000e+02,6.546536707079771977e-01
7.250000000000000000e+02,6.546536707079771977e-01
7.260000000000000000e+02,6.546536707079771977e-01
7.270000000000000000e+02,6.546536707079771977e-01
7.280000000000000000e+02,6.546536707079771977e-01
7.290000000000000000e+02,6.546536707079771977e-01
7.300000000000000000e+02,6.546536707079771977e-01
7.310000000000000000e+02,6.546536707079771977e-01
7.320000000000000000e+02,6.546536707079771977e-01
7.330000000000000000e+02,6.546536707079771977e-01
7.340000000000000000e+02,6.546536707079771977e-01
7.350000000000000000e+02,6.546536707079771977e-01
7.360000000000000000e+02,6.546536707079771977e-01
7.370000000000000000e+02,1.175139302786006423e+00
7.380000000000000000e+02,1.175139302786006423e+00
7.390000000000000000e+02,1.175139302786006423e+00
7.400000000000000000e+02,1.175139302786006423e+00
7.410000000000000000e+02,1.175139302786006423e+00
7.420000000000000000e+02,1.175139302786006423e+00
7.430000000000000000e+02,1.175139302786006423e+00
7.440000000000000000e+02,1.175139302786006423e+00
7.450000000000000000e+02,1.175139302786006423e+00
7.460000000000000000e+02,1.175139302786006423e+00
7.470000000000000000e+02,1.175139302786006423e+00
7.480000000000000000e+02,1.175139302786006423e+00
7.490000000000000000e+02,1.175139302786006423e+00
7.500000000000000000e+02,1.175139302786006423e+00
7.510000000000000000e+02,1.175139302786006423e+00
7.520000000000000000e+02,1.175139302786006423e+00
7.530000000000000000e+02,1.175139302786006423e+00
7.540000000000000000e+02,1.175139302786006423e+00
7.550000000000000000e+02,1.175139302786006423e+00
7.560000000000000000e+02,1.175139302786006423e+00
7.570000000000000000e+02,1.175139302786006423e+00
7.580000000000000000e+02,1.175139302786006423e+00
7.590000000000000000e+02,1.175139302786006423e+00
7.600000000000000000e+02,1.175139302786006423e+00
7.610000000000000000e+02,1.175139302786006423e+00
7.620000000000000000e+02,1.175139302786006423e+00
7.630000000000000000e+02,1.175139302786006423e+00
7.640000000000000000e+02,1.175139302786006423e+00
7.650000000000000000e+02,1.175139302786006423e+00
7.660000000000000000e+02,1.175139302786006423e+00
7.670000000000000000e+02,1.175139302786006423e+00
7.680000000000000000e+02,1.175139302786006423e+00
7.690000000000000000e+02,1.327367606168224246e+00
7.700000000000000000e+02,1.327367606168224246e+00
7.710000000000000000e+02,1.327367606168224246e+00
7.720000000000000000e+02,1.327367606168224246e+00
7.730000000000000000e+02,1.327367606168224246e+00
7.740000000000000000e+02,1.327367606168224246e+00
7.750000000000000000e+02,1.327367606168224246e+00
7.760000000000000000e+02,1.327367606168224246e+00
7.770000000000000000e+02,1.327367606168224246e+00
7.780000000000000000e+02,1.327367606168224246e+00
7.790000000000000000e+02,1.327367606168224246e+00
7.800000000000000000e+02,1.327367606168224246e+00
7.810000000000000000e+02,1.327367606168224246e+00
7.820000000000000000e+02,1.327367606168224246e+00
7.830000000000000000e+02,1.327367606168224246e+00
7.840000000000000000e+02,1.327367606168224246e+00
7.850000000000000000e+02,1.327367606168224246e+00
7.860000000000000000e+02,1.327367606168224246e+00
7.870000000000000000e+02,1.327367606168224246e+00
7.880000000000000000e+02,1.327367606168224246e+00
7.890000000000000000e+02,1.327367606168224246e+00
7.900000000000000000e+02,1.327367606168224246e+00
7.910000000000000000e+02,1.327367606168224246e+00
7.920000000000000000e+02,1.327367606168224246e+00
7.930000000000000000e+02,1.327367606168224246e+00
7.940000000000000000e+02,1.327367606168224246e+00
7.950000000000000000e+02,1.327367606168224246e+00
7.960000000000000000e+02,1.327367606168224246e+00
7.970000000000000000e+02,1.327367606168224246e+00
7.980000000000000000e+02,1.327367606168224246e+00
7.990000000000000000e+02,1.327367606168224246e+00
8.000000000000000000e+02,1.327367606168224246e+00
8.010000000000000000e+02,1.091089451179962033e+00
8.020000000000000000e+02,1.091089451179962033e+00
8.030000000000000000e+02,1.091089451179962033e+00
8.040000000000000000e+02,1.091089451179962033e+00
8.050000000000000000e+02,1.091089451179962033e+00
8.060000000000000000e+02,1.091089451179962033e+00
8.070000000000000000e+02,1.091089451179962033e+00
8.080000000000000000e+02,1.091089451179962033e+00
8.090000000000000000e+02,1.091089451179962033e+00
8.100000000000000000e+02,1.091089451179962033e+00
8.110000000000000000e+02,1.091089451179962033e+00
8.120000000000000000e+02,1.091089451179962033e+00
8.130000000000000000e+02,1.091089451179962033e+00
8.140000000000000000e+02,1.091089451179962033e+00
8.150000000000000000e+02,1.091089451179962033e+00
8.160000000000000000e+02,1.091089451179962033e+00
8.170000000000000000e+02,1.091089451179962033e+00
8.180000000000000000e+02,1.091089451179962033e+00
8.190000000000000000e+02,1.091089451179962033e+00
8.200000000000000000e+02,1.091089451179962033e+00
8.210000000000000000e+02,1.091089451179962033e+00
8.220000000000000000e+02,1.091089451179962033e+00
8.230000000000000000e+02,1.091089451179962033e+00
8.240000000000000000e+02,1.091089451179962033e+00
8.250000000000000000e+02,1.091089451179962033e+00
8.260000000000000000e+02,1.091089451179962033e+00
8.270000000000000000e+02,1.091089451179962033e+00
8.280000000000000000e+02,1.091089451179962033e+00
8.290000000000000000e+02,1.091089451179962033e+00
8.300000000000000000e+02,1.091089451179962033e+00
8.310000000000000000e+02,1.091089451179962033e+00
8.320000000000000000e+02,1.091089451179962033e+00
8.330000000000000000e+02,1.327367606168224246e+00
8.340000000000000000e+02,1.327367606168224246e+00
8.350000000000000000e+02,1.327367606168224246e+00
8.360000000000000000e+02,1.327367606168224246e+00
8.370000000000000000e+02,1.327367606168224246e+00
8.380000000000000000e+02,1.327367606168224246e+00
8.390000000000000000e+02,1.327367606168224246e+00
8.400000000000000000e+02,1.327367606168224246e+00
8.410000000000000000e+02,1.327367606168224246e+00
8.420000000000000000e+02,1.327367606168224246e+00
8.430000000000000000e+02,1.327367606168224246e+00
8.440000000000000000e+02,1.327367606168224246e+00
8.450000000000000000e+02,1.327367606168224246e+00
8.460000000000000000e+02,1.327367606168224246e+00
8.470000000000000000e+02,1.327367606168224246e+00
8.480000000000000000e+02,1.327367606168224246e+00
8.490000000000000000e+02,1.327367606168224246e+00
8.500000000000000000e+02,1.327367606168224246e+00
8.510000000000000000e+02,1.327367606168224246e+00
8.520000000000000000e+02,1.327367606168224246e+00
8.530000000000000000e+02,1.327367606168224246e+00
8.540000000000000000e+02,1.327367606168224246e+00
8.550000000000000000e+02,1.327367606168224246e+00
8.560000000000000000e+02,1.327367606168224246e+00
8.570000000000000000e+02,1.327367606168224246e+00
8.580000000000000000e+02,1.327367606168224246e+00
8.590000000000000000e+02,1.327367606168224246e+00
8.600000000000000000e+02,1.327367606168224246e+00
8.610000000000000000e+02,1.327367606168224246e+00
8.620000000000000000e+02,1.327367606168224246e+00
8.630000000000000000e+02,1.327367606168224246e+00
8.640000000000000000e+02,1.327367606168224246e+00
8.650000000000000000e+02,1.175139302786006423e+00
8.660000000000000000e+02,1.175139302786006423e+00
8.670000000000000000e+02,1.175139302786006423e+00
8.680000000000000000e+02,1.175139302786006423e+00
8.690000000000000000e+02,1.175139302786006423e+00
8.700000000000000000e+02,1.175139302786006423e+00
8.710000000000000000e+02,1.175139302786006423e+00
8.720000000000000000e+02,1.175139302786006423e+00
8.730000000000000000e+02,1.175139302786006423e+00
8.740000000000000000e+02,1.175139302786006423e+00
8.750000000000000000e+02,1.175139302786006423e+00
8.760000000000000000e+02,1.175139302786006423e+00
8.770000000000000000e+02,1.175139302786006423e+00
8.780000000000000000e+02,1.175139302786006423e+00
8.790000000000000000e+02,1.175139302786006423e+00
8.800000000000000000e+02,1.175139302786006423e+00
8.810000000000000000e+02,1.175139302786006423e+00
8.820000000000000000e+02,1.175139302786006423e+00
8.830000000000000000e+02,1.175139302786006423e+00
8.840000000000000000e+02,1.175139302786006423e+00
8.850000000000000000e+02,1.175139302786006423e+00
8.860000000000000000e+02,1.175139302786006423e+00
8.870000000000000000e+02,1.175139302786006423e+00
8.880000000000000000e+02,1.175139302786006423e+00
8.890000000000000000e+02,1.175139302786006423e+00
8.900000000000000000e+02,1.175139302786006423e+00
8.910000000000000000e+02,1.175139302786006423e+00
8.920000000000000000e+02,1.175139302786006423e+00
8.930000000000000000e+02,1.175139302786006423e+00
8.940000000000000000e+02,1.175139302786006423e+00
8.950000000000000000e+02,1.175139302786006423e+00
8.960000000000000000e+02,1.175139302786006423e+00
8.970000000000000000e+02,2.182178902359923900e-01
8.980000000000000000e+02,2.182178902359923900e-01
8.990000000000000000e+02,2.182178902359923900e-01
9.000000000000000000e+02,2.182178902359923900e-01
9.010000000000000000e+02,2.182178902359923900e-01
9.020000000000000000e+02,2.182178902359923900e-01
9.030000000000000000e+02,2.182178902359923900e-01
9.040000000000000000e+02,2.182178902359923900e-01
9.050000000000000000e+02,2.182178902359923900e-01
9.060000000000000000e+02,2.182178902359923900e-01
9.070000000000000000e+02,2.182178902359923900e-01
9.080000000000000000e+02,2.182178902359923900e-01
9.090000000000000000e+02,2.182178902359923900e-01
9.100000000000000000e+02,2.182178902359923900e-01
9.110000000000000000e+02,2.182178902359923900e-01
9.120000000000000000e+02,2.182178902359923900e-01
9.130000000000000000e+02,2.182178902359923900e-01
9.140000000000000000e+02,2.182178902359923900e-01
9.150000000000000000e+02,2.182178902359923900e-01
9.160000000000000000e+02,2.182178902359923900e-01
9.170000000000000000e+02,2.182178902359923900e-01
9.180000000000000000e+02,2.182178902359923900e-01
9.190000000000000000e+02,2.182178902359923900e-01
9.200000000000000000e+02,2.182178902359923900e-01
9.210000000000000000e+02,2.182178902359923900e-01
9.220000000000000000e+02,2.182178902359923900e-01
9.230000000000000000e+02,2.182178902359923900e-01
9.240000000000000000e+02,2.182178902359923900e-01
9.250000000000000000e+02,2.182178902359923900e-01
9.260000000000000000e+02,2.182178902359923900e-01
9.270000000000000000e+02,2.182178902359923900e-01
9.280000000000000000e+02,2.182178902359923900e-01
9.290000000000000000e+02,6.546536707079771977e-01
9.300000000000000000e+02,6.546536707079771977e-01
9.310000000000000000e+02,6.546536707079771977e-01
9.320000000000000000e+02,6.546536707079771977e-01
9.330000000000000000e+02,6.546536707079771977e-01
9.340000000000000000e+02,6.546536707079771977e-01
9.350000000000000000e+02,6.546536707079771977e-01
9.360000000000000000e+02,6.546536707079771977e-01
9.370000000000000000e+02,6.546536707079771977e-01
9.380000000000000000e+02,6.546536707079771977e-01
9.390000000000000000e+02,6.546536707079771977e-01
9.400000000000000000e+02,6.546536707079771977e-01
9.410000000000000000e+02,6.546536707079771977e-01
9.420000000000000000e+02,6.546536707079771977e-01
9.430000000000000000e+02,6.546536707079771977e-01
9.440000000000000000e+02,6.546536707079771977e-01
9.450000000000000000e+02,6.546536707079771977e-01
9.460000000000000000e+02,6.546536707079771977e-01
9.470000000000000000e+02,6.546536707079771977e-01
9.480000000000000000e+02,6.546536707079771977e-01
9.490000000000000000e+02,6.546536707079771977e-01
9.500000000000000000e+02,6.546536707079771977e-01
9.510000000000000000e+02,6.546536707079771977e-01
9.520000000000000000e+02,6.546536707079771977e-01
9.530000000000000000e+02,6.546536707079771977e-01
9.540000000000000000e+02,6.546536707079771977e-01
9.550000000000000000e+02,6.546536707079771977e-01
9.560000000000000000e+02,6.546536707079771977e-01
9.570000000000000000e+02,6.546536707079771977e-01
9.580000000000000000e+02,6.546536707079771977e-01
9.590000000000000000e+02,6.546536707079771977e-01
9.600000000000000000e+02,6.546536707079771977e-01
9.610000000000000000e+02,1.175139302786006423e+00
9.620000000000000000e+02,1.175139302786006423e+00
9.630000000000000000e+02,1.175139302786006423e+00
9.640000000000000000e+02,1.175139302786006423e+00
9.650000000000000000e+02,1.175139302786006423e+00
9.660000000000000000e+02,1.175139302786006423e+00
9.670000000000000000e+02,1.175139302786006423e+00
9.680000000000000000e+02,1.175139302786006423e+00
9.690000000000000000e+02,1.175139302786006423e+00
9.700000000000000000e+02,1.175139302786006423e+00
9.710000000000000000e+02,1.175139302786006423e+00
9.720000000000000000e+02,1.175139302786006423e+00
9.730000000000000000e+02,1.175139302786006423e+00
9.740000000000000000e+02,1.175139302786006423e+00
9.750000000000000000e+02,1.175139302786006423e+00
9.760000000000000000e+02,1.175139302786006423e+00
9.770000000000000000e+02,1.175139302786006423e+00
9.780000000000000000e+02,1.175139302786006423e+00
9.790000000000000000e+02,1.175139302786006423e+00
9.800000000000000000e+02,1.175139302786006423e+00
9.810000000000000000e+02,1.175139302786006423e+00
9.820000000000000000e+02,1.175139302786006423e+00
9.830000000000000000e+02,1.175139302786006423e+00
9.840000000000000000e+02,1.175139302786006423e+00
9.850000000000000000e+02,1.175139302786006423e+00
9.860000000000000000e+02,1.175139302786006423e+00
9.870000000000000000e+02,1.175139302786006423e+00
9.880000000000000000e+02,1.175139302786006423e+00
9.890000000000000000e+02,1.175139302786006423e+00
9.900000000000000000e+02,1.175139302786006423e+00
9.910000000000000000e+02,1.175139302786006423e+00
9.920000000000000000e+02,1.175139302786006423e+00
9.930000000000000000e+02,1.327367606168224246e+00
9.940000000000000000e+02,1.327367606168224246e+00
9.950000000000000000e+02,1.327367606168224246e+00
9.960000000000000000e+02,1.327367606168224246e+00
9.970000000000000000e+02,1.327367606168224246e+00
9.980000000000000000e+02,1.327367606168224246e+00
9.990000000000000000e+02,1.327367606168224246e+00
1.000000000000000000e+03,1.327367606168224246e+00
1.001000000000000000e+03,1.327367606168224246e+00
1.002000000000000000e+03,1.327367606168224246e+00
1.003000000000000000e+03,1.327367606168224246e+00
1.004000000000000000e+03,1.327367606168224246e+00
1.005000000000000000e+03,1.327367606168224246e+00
1.006000000000000000e+03,1.327367606168224246e+00
1.007000000000000000e+03,1.327367606168224246e+00
1.008000000000000000e+03,1.327367606168224246e+00
1.009000000000000000e+03,1.327367606168224246e+00
1.010000000000000000e+03,1.327367606168224246e+00
1.011000000000000000e+03,1.327367606168224246e+00
1.012000000000000000e+03,1.327367606168224246e+00
1.013000000000000000e+03,1.327367606168224246e+00
1.014000000000000000e+03,1.327367606168224246e+00
1.015000000000000000e+03,1.327367606168224246e+00
1.016000000000000000e+03,1.327367606168224246e+00
1.017000000000000000e+03,1.327367606168224246e+00
1.018000000000000000e+03,1.327367606168224246e+00
1.019000000000000000e+03,1.327367606168224246e+00
1.020000000000000000e+03,1.327367606168224246e+00
1.021000000000000000e+03,1.327367606168224246e+00
1.022000000000000000e+03,1.327367606168224246e+00
1.023000000000000000e+03,1.327367606168224246e+00
1.024000000000000000e+03,1.327367606168224246e+00


==> unmod_fmcw.csv <==
1.000000000000000000e+00,1.000000225867532011e+00
2.000000000000000000e+00,1.000001317640750731e+00
3.000000000000000000e+00,9.999945149958123780e-01
4.000000000000000000e+00,1.000002361257908978e+00
5.000000000000000000e+00,9.999990321762615153e-01
6.000000000000000000e+00,9.999961758955574487e-01
7.000000000000000000e+00,9.999905799264854345e-01
8.000000000000000000e+00,1.000002720303269088e+00
9.000000000000000000e+00,1.000014335654406672e+00
1.000000000000000000e+01,9.999916535657362715e-01
1.100000000000000000e+01,1.000000594761961459e+00
1.200000000000000000e+01,1.000009464887339661e+00
1.300000000000000000e+01,1.000007268859733456e+00
1.400000000000000000e+01,1.000000231725849842e+00
1.500000000000000000e+01,9.999954777578237142e-01
1.600000000000000000e+01,1.000004380603247478e+00
1.700000000000000000e+01,1.000002904021270567e+00
1.800000000000000000e+01,1.000006163175897855e+00
1.900000000000000000e+01,1.000017895017411229e+00
2.000000000000000000e+01,9.999969058507570674e-01
2.100000000000000000e+01,1.000012161005189970e+00
2.200000000000000000e+01,1.000015636367318272e+00
2.300000000000000000e+01,1.000000705526163713e+00
2.400000000000000000e+01,9.999960280702918647e-01
2.500000000000000000e+01,1.000015703934573175e+00
2.600000000000000000e+01,1.000008509952005520e+00
2.700000000000000000e+01,1.000009315837490309e+00
2.800000000000000000e+01,1.000007801730677270e+00
2.900000000000000000e+01,1.000003489578766835e+00
3.000000000000000000e+01,9.999994659038337064e-01
3.100000000000000000e+01,1.000000343792598612e+00
3.200000000000000000e+01,9.999942768501621781e-01
3.300000000000000000e+01,9.999990108386359600e-01
3.400000000000000000e+01,1.000009031167053086e+00
3.500000000000000000e+01,9.999963495110089085e-01
3.600000000000000000e+01,9.999961921326582237e-01
3.700000000000000000e+01,9.999959370444313489e-01
3.800000000000000000e+01,1.000001067547989786e+00
3.900000000000000000e+01,1.000004408662183764e+00
4.000000000000000000e+01,1.000000661712889372e+00
4.100000000000000000e+01,1.000001761380476362e+00
4.200000000000000000e+01,1.000000717830143770e+00
4.300000000000000000e+01,9.999910977370765064e-01
4.400000000000000000e+01,9.999984440214524373e-01
4.500000000000000000e+01,1.000009439978535974e+00
4.600000000000000000e+01,1.000000200513678328e+00
4.700000000000000000e+01,1.000011862077704761e+00
4.800000000000000000e+01,1.000001530337304434e+00
4.900000000000000000e+01,9.999937287925572127e-01
5.000000000000000000e+01,9.999929702768900475e-01
5.100000000000000000e+01,1.000008436542370482e+00
5.200000000000000000e+01,9.999938806628407839e-01
5.300000000000000000e+01,9.999900305727820182e-01
5.400000000000000000e+01,9.999958589982201884e-01
5.500000000000000000e+01,9.999895219481275133e-01
5.600000000000000000e+01,9.999900607083792581e-01
5.700000000000000000e+01,1.000006507076382167e+00
5.800000000000000000e+01,9.999987409539442540e-01
5.900000000000000000e+01,9.999975774479410440e-01
6.000000000000000000e+01,1.000007970926202416e+00
6.100000000000000000e+01,9.999892680006265966e-01
6.200000000000000000e+01,1.000001369863495748e+00
6.300000000000000000e+01,1.000005485350803358e+00
6.400000000000000000e+01,1.000005046465701763e+00
6.500000000000000000e+01,1.000002353488514295e+00
6.600000000000000000e+01,9.999968919727444394e-01
6.700000000000000000e+01,9.999994393946646243e-01
6.800000000000000000e+01,1.000003194021674924e+00
6.900000000000000000e+01,1.000000547619328106e+00
7.000000000000000000e+01,9.999868233724162891e-01
7.100000000000000000e+01,1.000003537276854981e+00
7.200000000000000000e+01,1.000003947311793651e+00
7.300000000000000000e+01,9.999955927935892941e-01
7.400000000000000000e+01,9.999939034263937154e-01
7.500000000000000000e+01,9.999959077658314710e-01
7.600000000000000000e+01,9.999911662238780696e-01
7.700000000000000000e+01,1.000006724534447056e+00
7.800000000000000000e+01,1.000003191309630113e+00
7.900000000000000000e+01,1.000002528212005082e+00
8.000000000000000000e+01,1.000008822925692709e+00
8.100000000000000000e+01,1.000000948436777781e+00
8.200000000000000000e+01,1.000007136190190327e+00
8.300000000000000000e+01,9.999989438062236724e-01
8.400000000000000000e+01,9.999993457147527964e-01
8.500000000000000000e+01,9.999956025826437500e-01
8.600000000000000000e+01,9.999970114797559484e-01
8.700000000000000000e+01,9.999911240286796232e-01
8.800000000000000000e+01,9.999991922689792645e-01
8.900000000000000000e+01,1.000002083486977833e+00
9.000000000000000000e+01,1.000007617981833352e+00
9.100000000000000000e+01,1.000006543076222609e+00
9.200000000000000000e+01,1.000006839817879634e+00
9.300000000000000000e+01,9.999920540674420710e-01
9.400000000000000000e+01,9.999941879670865008e-01
9.500000000000000000e+01,1.000020604005038560e+00
9.600000000000000000e+01,1.000005393281313548e+00
9.700000000000000000e+01,1.000015388560919094e+00
9.800000000000000000e+01,1.000006778264419971e+00
9.900000000000000000e+01,1.000001680475225418e+00
1.000000000000000000e+02,9.999910436514429790e-01
1.010000000000000000e+02,9.999891093104784634e-01
1.020000000000000000e+02,1.000001122383123331e+00
1.030000000000000000e+02,9.999866955975231786e-01
1.040000000000000000e+02,9.999999223841065099e-01
1.050000000000000000e+02,9.999879656538567252e-01
1.060000000000000000e+02,9.999931741797001283e-01
1.070000000000000000e+02,9.999761227155568033e-01
1.080000000000000000e+02,1.000000045400535553e+00
1.090000000000000000e+02,1.000002008535651576e+00
1.100000000000000000e+02,1.000002295701749588e+00
1.110000000000000000e+02,1.000004892705571802e+00
1.120000000000000000e+02,9.999914096863210533e-01
1.130000000000000000e+02,1.000006080311406587e+00
1.140000000000000000e+02,9.999941796672842109e-01
1.150000000000000000e+02,1.000000270007090020e+00
1.160000000000000000e+02,1.000004506947900662e+00
1.170000000000000000e+02,1.000002264609318514e+00
1.180000000000000000e+02,1.000006787245219853e+00
1.190000000000000000e+02,9.999997773234294840e-01
1.200000000000000000e+02,9.999975113154335737e-01
1.210000000000000000e+02,9.999952710714592463e-01
1.220000000000000000e+02,1.000006861621015819e+00
1.230000000000000000e+02,9.999939879406005705e-01
1.240000000000000000e+02,1.000000614941091825e+00
1.250000000000000000e+02,1.000004421615045214e+00
1.260000000000000000e+02,9.999940582542817813e-01
1.270000000000000000e+02,9.999922866093301499e-01
1.280000000000000000e+02,1.000010730027721673e+00
1.290000000000000000e+02,9.999966125082518920e-01
1.300000000000000000e+02,1.000000704844262067e+00
1.310000000000000000e+02,1.000007223415566582e+00
1.320000000000000000e+02,1.000021168828261864e+00
1.330000000000000000e+02,9.999957837915044445e-01
1.340000000000000000e+02,9.999946566626428668e-01
1.350000000000000000e+02,1.000000428297503907e+00
1.360000000000000000e+02,1.000006865107623044e+00
1.370000000000000000e+02,1.000009372910951821e+00
1.380000000000000000e+02,1.000001199131969942e+00
1.390000000000000000e+02,1.000007459971708146e+00
1.400000000000000000e+02,1.000012534487888294e+00
1.410000000000000000e+02,9.999953923381863508e-01
1.420000000000000000e+02,9.999982770479435290e-01
1.430000000000000000e+02,1.000000769012902690e+00
1.440000000000000000e+02,9.999999335124959421e-01
1.450000000000000000e+02,9.999971666165385908e-01
1.460000000000000000e+02,1.000002051059099450e+00
1.470000000000000000e+02,9.999864839738912270e-01
1.480000000000000000e+02,1.000008159001874786e+00
1.490000000000000000e+02,9.999959281511963116e-01
1.500000000000000000e+02,1.000003154516506454e+00
1.510000000000000000e+02,1.000000258991344815e+00
1.520000000000000000e+02,1.000001659414412991e+00
1.530000000000000000e+02,1.000006962762411300e+00
1.540000000000000000e+02,9.999941016106124181e-01
1.550000000000000000e+02,9.999961610182080962e-01
1.560000000000000000e+02,1.000004717832257306e+00
1.570000000000000000e+02,9.999978281404129365e-01
1.580000000000000000e+02,9.999989414380420216e-01
1.590000000000000000e+02,9.999961636236668339e-01
1.600000000000000000e+02,1.000000976229009853e+00
1.610000000000000000e+02,9.999874086620479385e-01
1.620000000000000000e+02,1.000004694903101843e+00
1.630000000000000000e+02,1.000000869826531025e+00
1.640000000000000000e+02,9.999911065549625944e-01
1.650000000000000000e+02,1.000000059690397958e+00
1.660000000000000000e+02,9.999871012922583180e-01
1.670000000000000000e+02,9.999931071354137835e-01
1.680000000000000000e+02,9.999984761616972362e-01
1.690000000000000000e+02,9.999952369738709379e-01
1.700000000000000000e+02,1.000007417150519995e+00
1.710000000000000000e+02,1.000006829812866371e+00
1.720000000000000000e+02,1.000008890362250602e+00
1.730000000000000000e+02,9.999974319109231624e-01
1.740000000000000000e+02,9.999984856276458167e-01
1.750000000000000000e+02,1.000004383027938371e+00
1.760000000000000000e+02,9.999959392402150149e-01
1.770000000000000000e+02,1.000002266718134081e+00
1.780000000000000000e+02,1.000006864600351708e+00
1.790000000000000000e+02,9.999976871438621684e-01
1.800000000000000000e+02,1.000017154708573219e+00
1.810000000000000000e+02,9.999977287085775046e-01
1.820000000000000000e+02,1.000015922249113842e+00
1.830000000000000000e+02,1.000007868834870806e+00
1.840000000000000000e+02,1.000013123535149262e+00
1.850000000000000000e+02,1.000007184226673784e+00
1.860000000000000000e+02,1.000001173115691255e+00
1.870000000000000000e+02,9.999949365049769501e-01
1.880000000000000000e+02,9.999975338141587899e-01
1.890000000000000000e+02,9.999924428488574657e-01
1.900000000000000000e+02,9.999953500411408180e-01
1.910000000000000000e+02,1.000003089697110603e+00
1.920000000000000000e+02,1.000011520538511167e+00
1.930000000000000000e+02,9.999900121262942365e-01
1.940000000000000000e+02,9.999930759136315128e-01
1.950000000000000000e+02,9.999956837899722784e-01
1.960000000000000000e+02,1.000003966449466208e+00
1.970000000000000000e+02,9.999961110978949907e-01
1.980000000000000000e+02,9.999890422456143568e-01
1.990000000000000000e+02,9.999969005228859231e-01
2.000000000000000000e+02,9.999958451619882505e-01
2.010000000000000000e+02,9.999977277893060679e-01
2.020000000000000000e+02,1.000000335904474014e+00
2.030000000000000000e+02,9.999994098625714090e-01
2.040000000000000000e+02,9.999940153435867840e-01
2.050000000000000000e+02,1.000005261827081160e+00
2.060000000000000000e+02,1.000001017611512166e+00
2.070000000000000000e+02,9.999942175650368137e-01
2.080000000000000000e+02,1.000003943952444851e+00
2.090000000000000000e+02,1.000009094453108593e+00
2.100000000000000000e+02,1.000003505522216729e+00
2.110000000000000000e+02,1.000001421070618957e+00
2.120000000000000000e+02,9.999920890782560967e-01
2.130000000000000000e+02,9.999981334949916700e-01
2.140000000000000000e+02,1.000011694925391215e+00
2.150000000000000000e+02,1.000005015157855004e+00
2.160000000000000000e+02,1.000005705173502291e+00
2.170000000000000000e+02,9.999986087398587964e-01
2.180000000000000000e+02,9.999938962367339590e-01
2.190000000000000000e+02,9.999953368840136525e-01
2.200000000000000000e+02,1.000003525445333663e+00
2.210000000000000000e+02,1.000007333094161455e+00
2.220000000000000000e+02,1.000001662464540031e+00
2.230000000000000000e+02,9.999783213167359186e-01
2.240000000000000000e+02,1.000018837852226783e+00
2.250000000000000000e+02,1.000001636556061113e+00
2.260000000000000000e+02,1.000002652517895330e+00
2.270000000000000000e+02,9.999957688773057907e-01
2.280000000000000000e+02,9.999870635715097933e-01
2.290000000000000000e+02,1.000001000552601882e+00
2.300000000000000000e+02,9.999949449991514250e-01
2.310000000000000000e+02,1.000006378721960631e+00
2.320000000000000000e+02,9.999962305977085908e-01
2.330000000000000000e+02,1.000006851188665058e+00
2.340000000000000000e+02,1.000010108702598988e+00
2.350000000000000000e+02,1.000002095225777321e+00
2.360000000000000000e+02,1.000001767527985974e+00
2.370000000000000000e+02,1.000010172062588465e+00
2.380000000000000000e+02,1.000005232613364159e+00
2.390000000000000000e+02,1.000003240431311724e+00
2.400000000000000000e+02,1.000007313351442439e+00
2.410000000000000000e+02,9.999992850051966364e-01
2.420000000000000000e+02,9.999992629662094457e-01
2.430000000000000000e+02,1.000008886605176173e+00
2.440000000000000000e+02,1.000002506396245439e+00
2.450000000000000000e+02,9.999826843670283072e-01
2.460000000000000000e+02,1.000004186265772921e+00
2.470000000000000000e+02,1.000013182439175141e+00
2.480000000000000000e+02,1.000012443141788276e+00
2.490000000000000000e+02,9.999976357073322442e-01
2.500000000000000000e+02,9.999897169421197995e-01
2.510000000000000000e+02,1.000000932891683680e+00
2.520000000000000000e+02,1.000007540760832203e+00
2.530000000000000000e+02,1.000001944854828073e+00
2.540000000000000000e+02,1.000005161485563399e+00
2.550000000000000000e+02,9.999974993061270245e-01
2.560000000000000000e+02,9.999987466604762787e-01
2.570000000000000000e+02,9.999965875383817204e-01
2.580000000000000000e+02,1.000005151831845129e+00
2.590000000000000000e+02,1.000019282035691459e+00
2.600000000000000000e+02,9.999982062204311184e-01
2.610000000000000000e+02,1.000000151684789396e+00
2.620000000000000000e+02,1.000011152426061312e+00
2.630000000000000000e+02,1.000010366415208241e+00
2.640000000000000000e+02,9.999905411412060019e-01
2.650000000000000000e+02,9.999904708545303000e-01
2.660000000000000000e+02,9.999949691567867616e-01
2.670000000000000000e+02,1.000004048800457124e+00
2.680000000000000000e+02,9.999978341077100374e-01
2.690000000000000000e+02,9.999933650662002904e-01
2.700000000000000000e+02,1.000003130350519909e+00
2.710000000000000000e+02,1.000002507435372223e+00
2.720000000000000000e+02,1.000004388715262316e+00
2.730000000000000000e+02,1.000019625553298930e+00
2.740000000000000000e+02,9.999990917830853254e-01
2.750000000000000000e+02,9.999863177176480100e-01
2.760000000000000000e+02,1.000002871586374908e+00
2.770000000000000000e+02,9.999905881217485693e-01
2.780000000000000000e+02,1.000012743823271766e+00
2.790000000000000000e+02,9.999956061880509450e-01
2.800000000000000000e+02,9.999932633625111533e-01
2.810000000000000000e+02,1.000003330919439604e+00
2.820000000000000000e+02,1.000007051302763461e+00
2.830000000000000000e+02,9.999880785834720509e-01
2.840000000000000000e+02,9.999892304245362462e-01
2.850000000000000000e+02,1.000005418069956242e+00
2.860000000000000000e+02,1.000000634416538414e+00
2.870000000000000000e+02,9.999966022672962529e-01
2.880000000000000000e+02,9.999979797006123272e-01
2.890000000000000000e+02,1.000012295117644001e+00
2.900000000000000000e+02,9.999992498873512270e-01
2.910000000000000000e+02,9.999985008735303715e-01
2.920000000000000000e+02,9.999871692211230734e-01
2.930000000000000000e+02,1.000003919422009613e+00
2.940000000000000000e+02,9.999947703259723930e-01
2.950000000000000000e+02,9.999981475631721795e-01
2.960000000000000000e+02,1.000008461859839715e+00
2.970000000000000000e+02,9.999995015115504815e-01
2.980000000000000000e+02,1.000010189075995815e+00
2.990000000000000000e+02,9.999986335793118464e-01
3.000000000000000000e+02,1.000004860809637242e+00
3.010000000000000000e+02,1.000002488121485067e+00
3.020000000000000000e+02,1.000008759022402050e+00
3.030000000000000000e+02,1.000001016996656444e+00
3.040000000000000000e+02,9.999958017256826981e-01
3.050000000000000000e+02,1.000004661279121132e+00
3.060000000000000000e+02,1.000006455234198066e+00
3.070000000000000000e+02,9.999972409166448806e-01
3.080000000000000000e+02,1.000013000136671382e+00
3.090000000000000000e+02,1.000004867192171520e+00
3.100000000000000000e+02,1.000002308284661856e+00
3.110000000000000000e+02,1.000006066841411689e+00
3.120000000000000000e+02,9.999890922695663376e-01
3.130000000000000000e+02,1.000004086392505931e+00
3.140000000000000000e+02,9.999934483593810874e-01
3.150000000000000000e+02,1.000010260595057598e+00
3.160000000000000000e+02,1.000006365204496372e+00
3.170000000000000000e+02,1.000013924848700331e+00
3.180000000000000000e+02,9.999888535412393420e-01
3.190000000000000000e+02,1.000005432059928978e+00
3.200000000000000000e+02,9.999992875967002037e-01
3.210000000000000000e+02,1.000005270751921360e+00
3.220000000000000000e+02,9.999976010138883487e-01
3.230000000000000000e+02,1.000001944211786675e+00
3.240000000000000000e+02,1.000005869142519765e+00
3.250000000000000000e+02,9.999976793352063353e-01
3.260000000000000000e+02,1.000003805655697242e+00
3.270000000000000000e+02,9.999869010050402851e-01
3.280000000000000000e+02,9.999973088900073748e-01
3.290000000000000000e+02,9.999810376551607760e-01
3.300000000000000000e+02,1.000003154023648255e+00
3.310000000000000000e+02,9.999922352653816127e-01
3.320000000000000000e+02,1.000011245851621045e+00
3.330000000000000000e+02,9.999935090524639802e-01
3.340000000000000000e+02,9.999970290587051336e-01
3.350000000000000000e+02,9.999920145541125738e-01
3.360000000000000000e+02,1.000005351515956153e+00
3.370000000000000000e+02,1.000003283920460451e+00
3.380000000000000000e+02,1.000009376062323208e+00
3.390000000000000000e+02,9.999878666088298784e-01
3.400000000000000000e+02,1.000007243505158572e+00
3.410000000000000000e+02,9.999919671223500561e-01
3.420000000000000000e+02,9.999887751873135500e-01
3.430000000000000000e+02,1.000017118279953099e+00
3.440000000000000000e+02,9.999952090419623740e-01
3.450000000000000000e+02,9.999833584736593783e-01
3.460000000000000000e+02,9.999950556150215553e-01
3.470000000000000000e+02,1.000013467415896695e+00
3.480000000000000000e+02,1.000009148518959723e+00
3.490000000000000000e+02,9.999971123517806815e-01
3.500000000000000000e+02,1.000004990698604823e+00
3.510000000000000000e+02,1.000001383024357038e+00
3.520000000000000000e+02,1.000002075817276292e+00
3.530000000000000000e+02,1.000008938494630240e+00
3.540000000000000000e+02,9.999946052976367294e-01
3.550000000000000000e+02,9.999974847093614505e-01
3.560000000000000000e+02,1.000004878976907596e+00
3.570000000000000000e+02,9.999975595878545231e-01
3.580000000000000000e+02,9.999985637881919631e-01
3.590000000000000000e+02,9.999977503957347968e-01
3.600000000000000000e+02,1.000014479871611517e+00
3.610000000000000000e+02,1.000006188380888617e+00
3.620000000000000000e+02,9.999971425926938995e-01
3.630000000000000000e+02,9.999921073145804362e-01
3.640000000000000000e+02,1.000000245285444622e+00
3.650000000000000000e+02,9.999871361538869019e-01
3.660000000000000000e+02,1.000003135357555584e+00
3.670000000000000000e+02,9.999942108764267035e-01
3.680000000000000000e+02,9.999950646650934694e-01
3.690000000000000000e+02,1.000005212294995394e+00
3.700000000000000000e+02,9.999987270454326893e-01
3.710000000000000000e+02,1.000009361626666315e+00
3.720000000000000000e+02,9.999856474692376818e-01
3.730000000000000000e+02,9.999943096750368854e-01
3.740000000000000000e+02,1.000001355908218370e+00
3.750000000000000000e+02,1.000004650055985822e+00
3.760000000000000000e+02,1.000003780952122057e+00
3.770000000000000000e+02,9.999858725874378740e-01
3.780000000000000000e+02,9.999908806890901447e-01
3.790000000000000000e+02,9.999979466610511292e-01
3.800000000000000000e+02,1.000001712088906869e+00
3.810000000000000000e+02,1.000004328398410580e+00
3.820000000000000000e+02,1.000000313747468006e+00
3.830000000000000000e+02,9.999883482113125499e-01
3.840000000000000000e+02,9.999991061328825648e-01
3.850000000000000000e+02,9.999926970794482672e-01
3.860000000000000000e+02,1.000008876867157781e+00
3.870000000000000000e+02,9.999927895929033861e-01
3.880000000000000000e+02,1.000002036327686472e+00
3.890000000000000000e+02,1.000000817793871288e+00
3.900000000000000000e+02,9.999839806767034656e-01
3.910000000000000000e+02,1.000001146260877105e+00
3.920000000000000000e+02,1.000013130527617422e+00
3.930000000000000000e+02,1.000000996798877217e+00
3.940000000000000000e+02,9.999928544235051620e-01
3.950000000000000000e+02,1.000011274583749943e+00
3.960000000000000000e+02,9.999957537760348902e-01
3.970000000000000000e+02,9.999905058690241599e-01
3.980000000000000000e+02,9.999926213978719280e-01
3.990000000000000000e+02,1.000000950997750104e+00
4.000000000000000000e+02,9.999981449348706031e-01
4.010000000000000000e+02,9.999993756884728580e-01
4.020000000000000000e+02,9.999914158357148253e-01
4.030000000000000000e+02,9.999933812932961796e-01
4.040000000000000000e+02,9.999896163443283692e-01
4.050000000000000000e+02,1.000015888633744909e+00
4.060000000000000000e+02,9.999966166877963802e-01
4.070000000000000000e+02,1.000010369417961176e+00
4.080000000000000000e+02,1.000000122492888943e+00
4.090000000000000000e+02,9.999978400213203056e-01
4.100000000000000000e+02,9.999882973369402794e-01
4.110000000000000000e+02,9.999937437584477395e-01
4.120000000000000000e+02,1.000009046983222349e+00
4.130000000000000000e+02,1.000001460664623032e+00
4.140000000000000000e+02,1.000008016387965881e+00
4.150000000000000000e+02,9.999953590352161914e-01
4.160000000000000000e+02,1.000005563530295571e+00
4.170000000000000000e+02,9.999899180413500677e-01
4.180000000000000000e+02,1.000002283683303128e+00
4.190000000000000000e+02,9.999912305031437576e-01
4.200000000000000000e+02,9.999984637752867833e-01
4.210000000000000000e+02,9.999942501969408815e-01
4.220000000000000000e+02,9.999934208186659346e-01
4.230000000000000000e+02,1.000001415658242410e+00
4.240000000000000000e+02,9.999929631281403442e-01
4.250000000000000000e+02,9.999988150721382807e-01
4.260000000000000000e+02,9.999958901446883708e-01
4.270000000000000000e+02,9.999950286630960861e-01
4.280000000000000000e+02,9.999884654279409535e-01
4.290000000000000000e+02,9.999927513185248307e-01
4.300000000000000000e+02,1.000007900355656343e+00
4.310000000000000000e+02,1.000006935294766919e+00
4.320000000000000000e+02,1.000006631886725561e+00
4.330000000000000000e+02,9.999842970967809386e-01
4.340000000000000000e+02,9.999970978627946705e-01
4.350000000000000000e+02,1.000000129399430282e+00
4.360000000000000000e+02,1.000006791505168469e+00
4.370000000000000000e+02,1.000001233725973604e+00
4.380000000000000000e+02,9.999987287044247442e-01
4.390000000000000000e+02,9.999925911882715512e-01
4.400000000000000000e+02,1.000003705054954839e+00
4.410000000000000000e+02,1.000006322263074621e+00
4.420000000000000000e+02,9.999927969092329283e-01
4.430000000000000000e+02,1.000006540739218241e+00
4.440000000000000000e+02,9.999962698659410343e-01
4.450000000000000000e+02,9.999988420416120460e-01
4.460000000000000000e+02,9.999864661766311169e-01
4.470000000000000000e+02,9.999931632381893198e-01
4.480000000000000000e+02,9.999847409729823999e-01
4.490000000000000000e+02,1.000006302352554721e+00
4.500000000000000000e+02,1.000001625592080057e+00
4.510000000000000000e+02,9.999916461386942901e-01
4.520000000000000000e+02,9.999973009757614495e-01
4.530000000000000000e+02,9.999934576867447467e-01
4.540000000000000000e+02,1.000014207283066447e+00
4.550000000000000000e+02,9.999943040294357877e-01
4.560000000000000000e+02,1.000008358219077298e+00
4.570000000000000000e+02,1.000008475458203039e+00
4.580000000000000000e+02,9.999921803045853652e-01
4.590000000000000000e+02,9.999911971920796283e-01
4.600000000000000000e+02,1.000003674999580872e+00
4.610000000000000000e+02,9.999941803022113218e-01
4.620000000000000000e+02,9.999958026024040603e-01
4.630000000000000000e+02,1.000003676410638809e+00
4.640000000000000000e+02,1.000000588531540835e+00
4.650000000000000000e+02,9.999908814780453792e-01
4.660000000000000000e+02,1.000004009372639890e+00
4.670000000000000000e+02,9.999892403386829720e-01
4.680000000000000000e+02,1.000004841558821855e+00
4.690000000000000000e+02,9.999962407846665347e-01
4.700000000000000000e+02,1.000001730934316990e+00
4.710000000000000000e+02,1.000001877344494305e+00
4.720000000000000000e+02,1.000004766473646445e+00
4.730000000000000000e+02,1.000006701829645239e+00
4.740000000000000000e+02,1.000001706219485476e+00
4.750000000000000000e+02,9.999918798353271132e-01
4.760000000000000000e+02,1.000001292628394767e+00
4.770000000000000000e+02,9.999909155583631692e-01
4.780000000000000000e+02,1.000000807830064842e+00
4.790000000000000000e+02,1.000005793724403347e+00
4.800000000000000000e+02,9.999797602417342945e-01
4.810000000000000000e+02,9.999933651403445367e-01
4.820000000000000000e+02,9.999958547069041082e-01
4.830000000000000000e+02,1.000003959728763325e+00
4.840000000000000000e+02,1.000001925560517702e+00
4.850000000000000000e+02,1.000000395564254241e+00
4.860000000000000000e+02,1.000001809679499809e+00
4.870000000000000000e+02,1.000013084319016476e+00
4.880000000000000000e+02,9.999966726333232581e-01
4.890000000000000000e+02,1.000005943525021479e+00
4.900000000000000000e+02,1.000003882146386802e+00
4.910000000000000000e+02,1.000005228045839578e+00
4.920000000000000000e+02,9.999899394426894350e-01
4.930000000000000000e+02,9.999937587091469737e-01
4.940000000000000000e+02,9.999999126823682083e-01
4.950000000000000000e+02,1.000008926612908411e+00
4.960000000000000000e+02,1.000011170435487262e+00
4.970000000000000000e+02,9.999961895510045551e-01
4.980000000000000000e+02,1.000002378138135306e+00
4.990000000000000000e+02,1.000010438479974839e+00
5.000000000000000000e+02,9.999976059523485450e-01
5.010000000000000000e+02,1.000005890226856264e+00
5.020000000000000000e+02,9.999909419116506104e-01
5.030000000000000000e+02,1.000014936500243756e+00
5.040000000000000000e+02,9.999965419685444834e-01
5.050000000000000000e+02,9.999952370331838258e-01
5.060000000000000000e+02,9.999953962943254338e-01
5.070000000000000000e+02,9.999992262221448769e-01
5.080000000000000000e+02,9.999995487575681352e-01
5.090000000000000000e+02,1.000000052064250466e+00
5.100000000000000000e+02,9.999993689184489831e-01
5.110000000000000000e+02,9.999971623402804655e-01
5.120000000000000000e+02,1.000001734677794074e+00
5.130000000000000000e+02,1.000004884465373278e+00
5.140000000000000000e+02,9.999987760688735516e-01
5.150000000000000000e+02,9.999990801028871834e-01
5.160000000000000000e+02,1.000004905159429525e+00
5.170000000000000000e+02,9.999951511707160234e-01
5.180000000000000000e+02,1.000005369699580760e+00
5.190000000000000000e+02,9.999979725930780994e-01
5.200000000000000000e+02,9.999991846220662728e-01
5.210000000000000000e+02,9.999921005297125465e-01
5.220000000000000000e+02,9.999968566195414077e-01
5.230000000000000000e+02,9.999930788380210211e-01
5.240000000000000000e+02,9.999988435775432061e-01
5.250000000000000000e+02,1.000008926074278826e+00
5.260000000000000000e+02,1.000002049507661361e+00
5.270000000000000000e+02,9.999952031226334581e-01
5.280000000000000000e+02,1.000004039865223016e+00
5.290000000000000000e+02,1.000000910920826547e+00
5.300000000000000000e+02,9.999967659074009418e-01
5.310000000000000000e+02,1.000012341850881503e+00
5.320000000000000000e+02,1.000001654545112029e+00
5.330000000000000000e+02,1.000004045742812986e+00
5.340000000000000000e+02,9.999869666300361670e-01
5.350000000000000000e+02,1.000003082983246028e+00
5.360000000000000000e+02,9.999969042978005263e-01
5.370000000000000000e+02,9.999982758664859306e-01
5.380000000000000000e+02,9.999951813607724782e-01
5.390000000000000000e+02,9.999963455139211366e-01
5.400000000000000000e+02,1.000001430713826078e+00
5.410000000000000000e+02,9.999966669446950229e-01
5.420000000000000000e+02,1.000010103230114966e+00
5.430000000000000000e+02,1.000000923673250997e+00
5.440000000000000000e+02,1.000008917854587454e+00
5.450000000000000000e+02,1.000005650745845243e+00
5.460000000000000000e+02,1.000021682402278733e+00
5.470000000000000000e+02,1.000015725597909411e+00
5.480000000000000000e+02,9.999987559709307972e-01
5.490000000000000000e+02,9.999995241384437294e-01
5.500000000000000000e+02,9.999938743159301202e-01
5.510000000000000000e+02,9.999865021888969530e-01
5.520000000000000000e+02,9.999992308788679951e-01
5.530000000000000000e+02,9.999895504314815220e-01
5.540000000000000000e+02,1.000009562679988750e+00
5.550000000000000000e+02,1.000008206470020200e+00
5.560000000000000000e+02,9.999932908688088373e-01
5.570000000000000000e+02,9.999939701037516837e-01
5.580000000000000000e+02,1.000005213145436889e+00
5.590000000000000000e+02,1.000003265244497230e+00
5.600000000000000000e+02,9.999912830153242504e-01
5.610000000000000000e+02,9.999988886010526823e-01
5.620000000000000000e+02,9.999912752333561805e-01
5.630000000000000000e+02,9.999961030196047318e-01
5.640000000000000000e+02,9.999902302773150398e-01
5.650000000000000000e+02,1.000006195879265647e+00
5.660000000000000000e+02,9.999931623578683926e-01
5.670000000000000000e+02,1.000007414195934530e+00
5.680000000000000000e+02,9.999973326396612849e-01
5.690000000000000000e+02,9.999934061589210721e-01
5.700000000000000000e+02,9.999830527535960023e-01
5.710000000000000000e+02,1.000005590132736710e+00
5.720000000000000000e+02,9.999945977562538779e-01
5.730000000000000000e+02,9.999984479845950291e-01
5.740000000000000000e+02,1.000005013120331965e+00
5.750000000000000000e+02,9.999997660888314543e-01
5.760000000000000000e+02,1.000003246426776071e+00
5.770000000000000000e+02,1.000007972851614912e+00
5.780000000000000000e+02,9.999948289133394619e-01
5.790000000000000000e+02,1.000003060795922716e+00
5.800000000000000000e+02,9.999923634453330434e-01
5.810000000000000000e+02,1.000005359138372851e+00
5.820000000000000000e+02,1.000005262324016764e+00
5.830000000000000000e+02,1.000014013163839977e+00
5.840000000000000000e+02,9.999888685833230317e-01
5.850000000000000000e+02,9.999997627556058699e-01
5.860000000000000000e+02,9.999977591236361985e-01
5.870000000000000000e+02,9.999956441407473751e-01
5.880000000000000000e+02,9.999886137402076436e-01
5.890000000000000000e+02,9.999955198046176497e-01
5.900000000000000000e+02,9.999954206206496110e-01
5.910000000000000000e+02,9.999878410745536295e-01
5.920000000000000000e+02,9.999961723105308398e-01
5.930000000000000000e+02,1.000009548544282589e+00
5.940000000000000000e+02,9.999988551946842330e-01
5.950000000000000000e+02,9.999984759668286705e-01
5.960000000000000000e+02,1.000000787287435910e+00
5.970000000000000000e+02,9.999930604586677596e-01
5.980000000000000000e+02,1.000002328731334211e+00
5.990000000000000000e+02,1.000000561149270384e+00
6.000000000000000000e+02,1.000005133117576994e+00
6.010000000000000000e+02,1.000005452125006800e+00
6.020000000000000000e+02,1.000009242199464632e+00
6.030000000000000000e+02,9.999968321342223021e-01
6.040000000000000000e+02,1.000007660918932340e+00
6.050000000000000000e+02,1.000005747238335019e+00
6.060000000000000000e+02,1.000009358491694922e+00
6.070000000000000000e+02,9.999893338605866377e-01
6.080000000000000000e+02,9.999919680839124414e-01
6.090000000000000000e+02,9.999951646695210972e-01
6.100000000000000000e+02,9.999923179162787390e-01
6.110000000000000000e+02,1.000008439094284940e+00
6.120000000000000000e+02,1.000004501868951623e+00
6.130000000000000000e+02,9.999917051387193778e-01
6.140000000000000000e+02,1.000006355125632185e+00
6.150000000000000000e+02,9.999883093946846380e-01
6.160000000000000000e+02,9.999936985360150521e-01
6.170000000000000000e+02,1.000014072195178239e+00
6.180000000000000000e+02,9.999971923929678042e-01
6.190000000000000000e+02,1.000006168630519943e+00
6.200000000000000000e+02,9.999915028582143650e-01
6.210000000000000000e+02,9.999916709764652412e-01
6.220000000000000000e+02,1.000011245393069625e+00
6.230000000000000000e+02,9.999900862520448852e-01
6.240000000000000000e+02,1.000006719481229656e+00
6.250000000000000000e+02,9.999957773699568175e-01
6.260000000000000000e+02,9.999929349781984111e-01
6.270000000000000000e+02,9.999973666181012355e-01
6.280000000000000000e+02,9.999943066873205888e-01
6.290000000000000000e+02,9.999955156688987712e-01
6.300000000000000000e+02,1.000001154777811818e+00
6.310000000000000000e+02,9.999968543343666916e-01
6.320000000000000000e+02,9.999944977019828984e-01
6.330000000000000000e+02,1.000001542413958777e+00
6.340000000000000000e+02,1.000009376985798726e+00
6.350000000000000000e+02,1.000010486193587900e+00
6.360000000000000000e+02,9.999883700447083079e-01
6.370000000000000000e+02,1.000005966367506272e+00
6.380000000000000000e+02,1.000001167570066629e+00
6.390000000000000000e+02,1.000004162212304148e+00
6.400000000000000000e+02,9.999960527987465930e-01
6.410000000000000000e+02,9.999916731678747395e-01
6.420000000000000000e+02,9.999928932835249196e-01
6.430000000000000000e+02,1.000004157322571752e+00
6.440000000000000000e+02,1.000004131456569523e+00
6.450000000000000000e+02,9.999957441298111815e-01
6.460000000000000000e+02,1.000012797616638194e+00
6.470000000000000000e+02,9.999979365154177957e-01
6.480000000000000000e+02,1.000002363386913951e+00
6.490000000000000000e+02,9.999949447035483274e-01
6.500000000000000000e+02,1.000004853841852004e+00
6.510000000000000000e+02,9.999999295816828226e-01
6.520000000000000000e+02,9.999996278795230120e-01
6.530000000000000000e+02,9.999987737729538750e-01
6.540000000000000000e+02,1.000002671260377562e+00
6.550000000000000000e+02,9.999947922016841906e-01
6.560000000000000000e+02,9.999801433866305489e-01
6.570000000000000000e+02,1.000004876667135445e+00
6.580000000000000000e+02,9.999918106984350130e-01
6.590000000000000000e+02,9.999787715011312361e-01
6.600000000000000000e+02,1.000009714923182802e+00
6.610000000000000000e+02,9.999998161402412489e-01
6.620000000000000000e+02,9.999990371559880353e-01
6.630000000000000000e+02,1.000006094546981972e+00
6.640000000000000000e+02,9.999952364937249039e-01
6.650000000000000000e+02,9.999921997677166940e-01
6.660000000000000000e+02,1.000020931299796967e+00
6.670000000000000000e+02,9.999889620254355238e-01
6.680000000000000000e+02,1.000001180147959801e+00
6.690000000000000000e+02,1.000007643568043392e+00
6.700000000000000000e+02,1.000019321080947821e+00
6.710000000000000000e+02,1.000004165731516403e+00
6.720000000000000000e+02,1.000005823004744832e+00
6.730000000000000000e+02,9.999898169989426266e-01
6.740000000000000000e+02,9.999863126124628465e-01
6.750000000000000000e+02,9.999981295701769746e-01
6.760000000000000000e+02,9.999993805254987489e-01
6.770000000000000000e+02,9.999981958124997128e-01
6.780000000000000000e+02,9.999911859111245693e-01
6.790000000000000000e+02,1.000000063470323886e+00
6.800000000000000000e+02,1.000002003415688234e+00
6.810000000000000000e+02,1.000004729251612767e+00
6.820000000000000000e+02,1.000000681848316031e+00
6.830000000000000000e+02,9.999866682506952653e-01
6.840000000000000000e+02,9.999974708967567238e-01
6.850000000000000000e+02,9.999956768725425382e-01
6.860000000000000000e+02,9.999978710428525375e-01
6.870000000000000000e+02,1.000000654975455650e+00
6.880000000000000000e+02,9.999959548144821131e-01
6.890000000000000000e+02,1.000007205657172937e+00
6.900000000000000000e+02,1.000006517035257003e+00
6.910000000000000000e+02,9.999979793001577688e-01
6.920000000000000000e+02,1.000011335795292444e+00
6.930000000000000000e+02,1.000009649539351120e+00
6.940000000000000000e+02,9.999811679456852564e-01
6.950000000000000000e+02,9.999997073777366907e-01
6.960000000000000000e+02,1.000001434752171292e+00
6.970000000000000000e+02,1.000004146074017219e+00
6.980000000000000000e+02,1.000010835104746532e+00
6.990000000000000000e+02,9.999991135973957945e-01
7.000000000000000000e+02,1.000005578693819341e+00
7.010000000000000000e+02,9.999972406810890835e-01
7.020000000000000000e+02,1.000003542166177706e+00
7.030000000000000000e+02,9.999982426401762270e-01
7.040000000000000000e+02,1.000013891627214990e+00
7.050000000000000000e+02,1.000000963681429544e+00
7.060000000000000000e+02,9.999940316759635683e-01
7.070000000000000000e+02,9.999829030900228011e-01
7.080000000000000000e+02,9.999929479102370733e-01
7.090000000000000000e+02,9.999911048147842596e-01
7.100000000000000000e+02,1.000010943831671550e+00
7.110000000000000000e+02,9.999911012204307781e-01
7.120000000000000000e+02,1.000001823292356651e+00
7.130000000000000000e+02,9.999934316965497505e-01
7.140000000000000000e+02,9.999993967379905424e-01
7.150000000000000000e+02,1.000006999210678371e+00
7.160000000000000000e+02,1.000006837410271077e+00
7.170000000000000000e+02,1.000012818427556294e+00
7.180000000000000000e+02,1.000003710390292566e+00
7.190000000000000000e+02,1.000008806593074562e+00
7.200000000000000000e+02,9.999949497115491193e-01
7.210000000000000000e+02,1.000009364280721957e+00
7.220000000000000000e+02,1.000000168574728399e+00
7.230000000000000000e+02,9.999981818737395667e-01
7.240000000000000000e+02,1.000005907804125460e+00
7.250000000000000000e+02,1.000002923179775349e+00
7.260000000000000000e+02,9.999996557335582015e-01
7.270000000000000000e+02,1.000008363773772224e+00
7.280000000000000000e+02,1.000005729176023817e+00
7.290000000000000000e+02,1.000005398865145612e+00
7.300000000000000000e+02,9.999972988378330596e-01
7.310000000000000000e+02,9.999855339589569514e-01
7.320000000000000000e+02,9.999903502890423734e-01
7.330000000000000000e+02,9.999988305830807001e-01
7.340000000000000000e+02,1.000000599402906643e+00
7.350000000000000000e+02,9.999893018551326840e-01
7.360000000000000000e+02,1.000005085559948270e+00
7.370000000000000000e+02,9.999948694722077258e-01
7.380000000000000000e+02,9.999856352685694283e-01
7.390000000000000000e+02,9.999945466606801059e-01
7.400000000000000000e+02,9.999969081716210129e-01
7.410000000000000000e+02,9.999924993859508060e-01
7.420000000000000000e+02,9.999897572651034183e-01
7.430000000000000000e+02,1.000002742586871385e+00
7.440000000000000000e+02,1.000005733312815615e+00
7.450000000000000000e+02,1.000008383114485921e+00
7.460000000000000000e+02,9.999964188729997261e-01
7.470000000000000000e+02,1.000009833997462128e+00
7.480000000000000000e+02,9.999901497439845910e-01
7.490000000000000000e+02,1.000001309335408317e+00
7.500000000000000000e+02,1.000009873761003476e+00
7.510000000000000000e+02,9.999879739739599982e-01
7.520000000000000000e+02,9.999963631132274822e-01
7.530000000000000000e+02,9.999988497859187975e-01
7.540000000000000000e+02,1.000009965083367369e+00
7.550000000000000000e+02,9.999974552588515309e-01
7.560000000000000000e+02,1.000012388629754945e+00
7.570000000000000000e+02,9.999996659595795645e-01
7.580000000000000000e+02,9.999983201369418984e-01
7.590000000000000000e+02,9.999977440613722068e-01
7.600000000000000000e+02,1.000002645874773499e+00
7.610000000000000000e+02,1.000002302491020512e+00
7.620000000000000000e+02,9.999959451397950616e-01
7.630000000000000000e+02,9.999988220144739870e-01
7.640000000000000000e+02,1.000010706173653618e+00
7.650000000000000000e+02,1.000011377805047896e+00
7.660000000000000000e+02,9.999809888276480763e-01
7.670000000000000000e+02,1.000000745103391653e+00
7.680000000000000000e+02,9.999934199360239750e-01
7.690000000000000000e+02,1.000008589430624539e+00
7.700000000000000000e+02,9.999929477388393995e-01
7.710000000000000000e+02,9.999983654951937195e-01
7.720000000000000000e+02,9.999970645748470499e-01
7.730000000000000000e+02,1.000007012848024512e+00
7.740000000000000000e+02,1.000001030560035531e+00
7.750000000000000000e+02,1.000013993424197389e+00
7.760000000000000000e+02,1.000001081949247528e+00
7.770000000000000000e+02,9.999970391060373220e-01
7.780000000000000000e+02,1.000000060147975045e+00
7.790000000000000000e+02,1.000011189742729290e+00
7.800000000000000000e+02,1.000003063469531384e+00
7.810000000000000000e+02,9.999963085497225457e-01
7.820000000000000000e+02,1.000002160109775939e+00
7.830000000000000000e+02,1.000012205732870196e+00
7.840000000000000000e+02,1.000004025941781949e+00
7.850000000000000000e+02,9.999944416495933908e-01
7.860000000000000000e+02,9.999967260181236162e-01
7.870000000000000000e+02,1.000008449115451725e+00
7.880000000000000000e+02,9.999946108378643395e-01
7.890000000000000000e+02,1.000009052789654129e+00
7.900000000000000000e+02,9.999975648213145218e-01
7.910000000000000000e+02,9.999993393662028884e-01
7.920000000000000000e+02,9.999934754470222176e-01
7.930000000000000000e+02,9.999970185629477593e-01
7.940000000000000000e+02,9.999986461607498489e-01
7.950000000000000000e+02,1.000006936862677831e+00
7.960000000000000000e+02,1.000002388879797977e+00
7.970000000000000000e+02,9.999952212307570143e-01
7.980000000000000000e+02,9.999912502314323159e-01
7.990000000000000000e+02,9.999989963152594585e-01
8.000000000000000000e+02,9.999964027424886881e-01
8.010000000000000000e+02,9.999908614024911602e-01
8.020000000000000000e+02,1.000006568990538192e+00
8.030000000000000000e+02,9.999919999788696723e-01
8.040000000000000000e+02,1.000001123667867420e+00
8.050000000000000000e+02,1.000014559008352455e+00
8.060000000000000000e+02,1.000007261769343625e+00
8.070000000000000000e+02,1.000006475267210870e+00
8.080000000000000000e+02,9.999925142239981524e-01
8.090000000000000000e+02,1.000004345744735179e+00
8.100000000000000000e+02,9.999965145966932534e-01
8.110000000000000000e+02,9.999979383961153934e-01
8.120000000000000000e+02,1.000006728589382332e+00
8.130000000000000000e+02,9.999956513283018156e-01
8.140000000000000000e+02,9.999953565607357930e-01
8.150000000000000000e+02,1.000003578020831174e+00
8.160000000000000000e+02,1.000008637436601955e+00
8.170000000000000000e+02,1.000013174846072994e+00
8.180000000000000000e+02,1.000000594599580683e+00
8.190000000000000000e+02,9.999876992326649505e-01
8.200000000000000000e+02,1.000010917900992835e+00
8.210000000000000000e+02,9.999969655043962069e-01
8.220000000000000000e+02,1.000005145498616965e+00
8.230000000000000000e+02,9.999942974915200233e-01
8.240000000000000000e+02,1.000003810185156938e+00
8.250000000000000000e+02,1.000005963390080854e+00
8.260000000000000000e+02,1.000001015593940501e+00
8.270000000000000000e+02,9.999999873494059832e-01
8.280000000000000000e+02,9.999959799046849174e-01
8.290000000000000000e+02,9.999889855228712987e-01
8.300000000000000000e+02,1.000001866823117425e+00
8.310000000000000000e+02,9.999942876151904914e-01
8.320000000000000000e+02,1.000004851088170055e+00
8.330000000000000000e+02,1.000008602697057603e+00
8.340000000000000000e+02,1.000004955649343330e+00
8.350000000000000000e+02,1.000004721922373108e+00
8.360000000000000000e+02,9.999921300877384622e-01
8.370000000000000000e+02,1.000010104726027027e+00
8.380000000000000000e+02,9.999954682787616234e-01
8.390000000000000000e+02,9.999904453148422689e-01
8.400000000000000000e+02,1.000007710684344131e+00
8.410000000000000000e+02,1.000000301595332708e+00
8.420000000000000000e+02,9.999857736115783657e-01
8.430000000000000000e+02,1.000001519800528094e+00
8.440000000000000000e+02,9.999879018146635712e-01
8.450000000000000000e+02,9.999959843182415486e-01
8.460000000000000000e+02,1.000003440222628548e+00
8.470000000000000000e+02,9.999965729383564206e-01
8.480000000000000000e+02,1.000013918417990366e+00
8.490000000000000000e+02,1.000004268380931149e+00
8.500000000000000000e+02,1.000002078746831780e+00
8.510000000000000000e+02,1.000007366604010350e+00
8.520000000000000000e+02,1.000006132712645268e+00
8.530000000000000000e+02,9.999932152513045791e-01
8.540000000000000000e+02,9.999927356802902345e-01
8.550000000000000000e+02,9.999962118043118631e-01
8.560000000000000000e+02,1.000006871847506362e+00
8.570000000000000000e+02,9.999963602083992154e-01
8.580000000000000000e+02,1.000002402662785173e+00
8.590000000000000000e+02,1.000006617221701921e+00
8.600000000000000000e+02,9.999934190494588204e-01
8.610000000000000000e+02,9.999950325742100743e-01
8.620000000000000000e+02,1.000006055648558823e+00
8.630000000000000000e+02,9.999963121166252078e-01
8.640000000000000000e+02,1.000004414043794698e+00
8.650000000000000000e+02,9.999947710853712701e-01
8.660000000000000000e+02,9.999898057279392738e-01
8.670000000000000000e+02,1.000001837091910817e+00
8.680000000000000000e+02,1.000019612488437737e+00
8.690000000000000000e+02,9.999997009414632876e-01
8.700000000000000000e+02,9.999973015037262325e-01
8.710000000000000000e+02,9.999959842974723845e-01
8.720000000000000000e+02,9.999941543867530980e-01
8.730000000000000000e+02,1.000002653390925644e+00
8.740000000000000000e+02,1.000003502466030536e+00
8.750000000000000000e+02,1.000002496037153854e+00
8.760000000000000000e+02,1.000012456361433211e+00
8.770000000000000000e+02,9.999978337434320963e-01
8.780000000000000000e+02,1.000005975207355124e+00
8.790000000000000000e+02,1.000002667398336653e+00
8.800000000000000000e+02,1.000001606590413816e+00
8.810000000000000000e+02,9.999810987466026813e-01
8.820000000000000000e+02,1.000005641575703930e+00
8.830000000000000000e+02,1.000000768870608736e+00
8.840000000000000000e+02,1.000007354348926292e+00
8.850000000000000000e+02,9.999878180350969537e-01
8.860000000000000000e+02,9.999926300771260212e-01
8.870000000000000000e+02,9.999910473475993600e-01
8.880000000000000000e+02,9.999937096708025885e-01
8.890000000000000000e+02,1.000012197272518444e+00
8.900000000000000000e+02,1.000004940976230161e+00
8.910000000000000000e+02,1.000004830320986526e+00
8.920000000000000000e+02,9.999997066622702269e-01
8.930000000000000000e+02,9.999979544990741376e-01
8.940000000000000000e+02,9.999926471539314354e-01
8.950000000000000000e+02,1.000012392505408521e+00
8.960000000000000000e+02,1.000001380389905048e+00
8.970000000000000000e+02,1.000000048896386273e+00
8.980000000000000000e+02,9.999811896574382075e-01
8.990000000000000000e+02,9.999883505105673365e-01
9.000000000000000000e+02,1.000006320980028729e+00
9.010000000000000000e+02,1.000007064172501847e+00
9.020000000000000000e+02,1.000009163892532360e+00
9.030000000000000000e+02,1.000004876275961019e+00
9.040000000000000000e+02,1.000005091693697556e+00
9.050000000000000000e+02,9.999942689039478250e-01
9.060000000000000000e+02,9.999943146842561470e-01
9.070000000000000000e+02,9.999936113103706781e-01
9.080000000000000000e+02,1.000000366901320215e+00
9.090000000000000000e+02,1.000006526527950967e+00
9.100000000000000000e+02,9.999998915337234839e-01
9.110000000000000000e+02,9.999987877141616188e-01
9.120000000000000000e+02,1.000005906499744190e+00
9.130000000000000000e+02,9.999981010413185878e-01
9.140000000000000000e+02,1.000001197195959701e+00
9.150000000000000000e+02,1.000005320150907373e+00
9.160000000000000000e+02,9.999909067571792765e-01
9.170000000000000000e+02,1.000012432249743011e+00
9.180000000000000000e+02,1.000008235984999327e+00
9.190000000000000000e+02,1.000017184584972352e+00
9.200000000000000000e+02,1.000001161131240712e+00
9.210000000000000000e+02,9.999896421663296842e-01
9.220000000000000000e+02,1.000001670535161535e+00
9.230000000000000000e+02,1.000002894046912782e+00
9.240000000000000000e+02,1.000005422568503999e+00
9.250000000000000000e+02,9.999965741259311258e-01
9.260000000000000000e+02,9.999951451986240913e-01
9.270000000000000000e+02,1.000005323528315282e+00
9.280000000000000000e+02,9.999991503752286848e-01
9.290000000000000000e+02,9.999975210363778455e-01
9.300000000000000000e+02,1.000007428586245917e+00
9.310000000000000000e+02,9.999977884478647994e-01
9.320000000000000000e+02,1.000003845457343221e+00
9.330000000000000000e+02,1.000010251906657599e+00
9.340000000000000000e+02,1.000004717113203823e+00
9.350000000000000000e+02,1.000006655572694303e+00
9.360000000000000000e+02,1.000003482160907842e+00
9.370000000000000000e+02,1.000007327438538152e+00
9.380000000000000000e+02,9.999954586442063587e-01
9.390000000000000000e+02,9.999951889114716552e-01
9.400000000000000000e+02,1.000008909840031102e+00
9.410000000000000000e+02,1.000009506264989190e+00
9.420000000000000000e+02,9.999989611557011937e-01
9.430000000000000000e+02,1.000002717327461710e+00
9.440000000000000000e+02,9.999946371291340563e-01
9.450000000000000000e+02,9.999976509647574563e-01
9.460000000000000000e+02,1.000013673065969888e+00
9.470000000000000000e+02,1.000001216542233173e+00
9.480000000000000000e+02,1.000000380225510188e+00
9.490000000000000000e+02,1.000002733790549048e+00
9.500000000000000000e+02,1.000001032837303905e+00
9.510000000000000000e+02,9.999944927433743747e-01
9.520000000000000000e+02,1.000000160843088404e+00
9.530000000000000000e+02,1.000006153634328321e+00
9.540000000000000000e+02,1.000000047559713057e+00
9.550000000000000000e+02,9.999881605237133098e-01
9.560000000000000000e+02,9.999842029808168054e-01
9.570000000000000000e+02,9.999965542853594958e-01
9.580000000000000000e+02,1.000014397217656947e+00
9.590000000000000000e+02,9.999965184149320896e-01
9.600000000000000000e+02,9.999929382650600829e-01
9.610000000000000000e+02,1.000005797201360291e+00
9.620000000000000000e+02,9.999897919967997151e-01
9.630000000000000000e+02,9.999966313835197962e-01
9.640000000000000000e+02,1.000004171161388289e+00
9.650000000000000000e+02,1.000002813635332943e+00
9.660000000000000000e+02,9.999991122531479704e-01
9.670000000000000000e+02,1.000002829904094392e+00
9.680000000000000000e+02,9.999876307574573353e-01
9.690000000000000000e+02,9.999997314097741619e-01
9.700000000000000000e+02,9.999928836594854653e-01
9.710000000000000000e+02,1.000007369388016709e+00
9.720000000000000000e+02,1.000007244222873570e+00
9.730000000000000000e+02,1.000007362009847744e+00
9.740000000000000000e+02,9.999833865002022426e-01
9.750000000000000000e+02,9.999989905459428785e-01
9.760000000000000000e+02,9.999947726870749287e-01
9.770000000000000000e+02,9.999983423501670465e-01
9.780000000000000000e+02,1.000014562021564579e+00
9.790000000000000000e+02,9.999986579491942917e-01
9.800000000000000000e+02,1.000000058323130991e+00
9.810000000000000000e+02,9.999999471110125882e-01
9.820000000000000000e+02,1.000000079912777284e+00
9.830000000000000000e+02,9.999990445451664156e-01
9.840000000000000000e+02,9.999981630403617094e-01
9.850000000000000000e+02,1.000002600930360197e+00
9.860000000000000000e+02,9.999945048570274553e-01
9.870000000000000000e+02,9.999913250879073345e-01
9.880000000000000000e+02,1.000013516620918752e+00
9.890000000000000000e+02,1.000003026578738297e+00
9.900000000000000000e+02,1.000000000724314164e+00
9.910000000000000000e+02,1.000003763860001227e+00
9.920000000000000000e+02,9.999976711027132037e-01
9.930000000000000000e+02,9.999988087954310156e-01
9.940000000000000000e+02,1.000001241860605683e+00
9.950000000000000000e+02,1.000009830983274561e+00
9.960000000000000000e+02,1.000012352520731396e+00
9.970000000000000000e+02,1.000000784267021992e+00
9.980000000000000000e+02,1.000003885624419109e+00
9.990000000000000000e+02,9.999813828971988450e-01
1.000000000000000000e+03,9.999950152968642980e-01
1.001000000000000000e+03,1.000002587899311735e+00
1.002000000000000000e+03,9.999992645576372130e-01
1.003000000000000000e+03,1.000003327334844094e+00
1.004000000000000000e+03,9.999962978055741969e-01
1.005000000000000000e+03,1.000015371036766298e+00
1.006000000000000000e+03,1.000003604088909315e+00
1.007000000000000000e+03,1.000004040743156075e+00
1.008000000000000000e+03,9.999972753905265188e-01
1.009000000000000000e+03,9.999944010446284448e-01
1.010000000000000000e+03,1.000010608429762637e+00
1.011000000000000000e+03,9.999903784173339583e-01
1.012000000000000000e+03,9.999986341935811485e-01
1.013000000000000000e+03,9.999943217910133297e-01
1.014000000000000000e+03,9.999913082777190931e-01
1.015000000000000000e+03,1.000001810029873983e+00
1.016000000000000000e+03,9.999953110643590160e-01
1.017000000000000000e+03,1.000003036247268273e+00
1.018000000000000000e+03,1.000004472309440784e+00
1.019000000000000000e+03,1.000002281806617654e+00
1.020000000000000000e+03,9.999879462923917384e-01
1.021000000000000000e+03,9.999946610895986687e-01
1.022000000000000000e+03,9.999975635627074144e-01
1.023000000000000000e+03,9.999875944130611760e-01
1.024000000000000000e+03,9.999935664147701075e-01

